Reward Machines: Exploiting Reward Function Structure in Reinforcement Learning

Reinforcement learning (RL) methods usually treat reward functions as black boxes. As such, these methods must extensively interact with the environment in order to discover rewards and optimal policies. In most RL applications, however, users have to program the reward function and, hence, there is the opportunity to make the reward function visible -- to show the reward function's code to the RL agent so it can exploit the function's internal structure to learn optimal policies in a more sample efficient manner. In this paper, we show how to accomplish this idea in two steps. First, we propose reward machines, a type of finite state machine that supports the specification of reward functions while exposing reward function structure. We then describe different methodologies to exploit this structure to support learning, including automated reward shaping, task decomposition, and counterfactual reasoning with off-policy learning. Experiments on tabular and continuous domains, across different tasks and RL agents, show the benefits of exploiting reward structure with respect to sample efficiency and the quality of resultant policies. Finally, by virtue of being a form of finite state machine, reward machines have the expressive power of a regular language and as such support loops, sequences and conditionals, as well as the expression of temporally extended properties typical of linear temporal logic and non-Markovian reward specification.

==> data/cheetah-M1-hrl.txt <==
15.0	-0.5860	-0.5786	-0.5673
30.0	-0.5836	-0.5782	-0.5243
45.0	-0.5817	-0.5697	-0.5181
60.0	-0.5669	-0.5100	-0.4816
75.0	-0.5513	-0.5045	-0.4665
90.0	-0.5207	-0.4712	-0.3575
105.0	-0.5006	-0.4242	-0.2281
120.0	-0.4432	-0.3609	-0.0597
135.0	-0.2749	-0.2377	0.3156
150.0	-0.1569	-0.0018	0.7594
165.0	0.0181	0.2489	1.1829
180.0	0.3087	0.6259	1.7329
195.0	0.6535	1.1336	2.1767
210.0	1.0586	1.6442	2.5397
225.0	1.5040	2.0893	2.7833
240.0	1.8065	2.4782	3.1048
255.0	2.0487	2.5397	3.4323
270.0	2.3439	2.7717	3.7048
285.0	2.5809	2.8784	3.8479
300.0	2.8193	2.9080	3.9039
315.0	2.9149	3.0841	4.0139
330.0	3.0469	3.2509	4.1217
345.0	3.2073	3.5427	4.1894
360.0	3.3798	3.7590	4.2376
375.0	3.5277	3.8880	4.2257
390.0	3.6311	4.0775	4.2789
405.0	3.6420	4.1676	4.3634
420.0	3.3804	4.2471	4.3159
435.0	3.3476	4.3122	4.3336
450.0	3.4446	4.3067	4.3719
465.0	3.5527	4.3224	4.4150
480.0	3.5836	4.3620	4.5039
495.0	3.6052	4.3931	4.5976
510.0	3.6796	4.4386	4.6487
525.0	3.9840	4.5570	4.6501
540.0	4.1607	4.5337	4.7652
555.0	4.2070	4.5510	4.7557
570.0	4.1959	4.5317	4.8412
585.0	4.1375	4.4922	4.8767
600.0	4.1147	4.5178	4.8944
615.0	4.1215	4.5131	4.9680
630.0	4.1982	4.4502	4.9513
645.0	4.2956	4.5349	4.9619
660.0	4.3909	4.5419	4.9517
675.0	4.4255	4.5663	4.9674
690.0	4.4235	4.6113	4.9827
705.0	4.4169	4.5760	4.9429
720.0	4.4614	4.5513	4.9251
735.0	4.5034	4.6571	4.9455
750.0	4.4228	4.6707	5.0211
765.0	4.5198	4.6906	5.0660
780.0	4.5277	4.6907	5.0405
795.0	4.5449	4.7370	4.9641
810.0	4.5380	4.7363	5.0272
825.0	4.5498	4.7460	4.9917
840.0	4.6493	4.7790	4.9621
855.0	4.6271	4.8436	4.9944
870.0	4.6625	4.8535	5.0547
885.0	4.5778	4.8822	4.9771
900.0	4.5863	4.9069	5.0020
915.0	4.7125	4.9421	5.1054
930.0	4.8080	4.8821	5.1628
945.0	4.9123	5.0086	5.2156
960.0	4.8503	5.0031	5.1181
975.0	4.7916	4.9819	5.0758
990.0	4.8588	5.0439	5.1167
1005.0	4.8839	5.0571	5.1727
1020.0	4.8278	4.9775	5.1372
1035.0	4.6929	4.7984	5.2378
1050.0	4.4260	4.7934	5.2681
1065.0	4.4881	4.8486	5.3135
1080.0	4.5166	4.8385	5.3068
1095.0	4.4661	4.8440	5.3100
1110.0	4.4408	4.8378	5.3265
1125.0	4.5084	4.8182	5.3162
1140.0	4.3732	4.7978	5.3092
1155.0	4.2123	4.7924	5.2768
1170.0	4.5591	4.7825	5.2719
1185.0	4.5942	4.7872	5.3171
1200.0	4.5927	4.7291	5.3421
1215.0	4.5811	4.6774	5.2443
1230.0	4.6401	4.8142	5.2390
1245.0	4.6024	4.8185	5.2395
1260.0	4.5729	4.8095	5.2723
1275.0	4.5228	4.8346	5.2629
1290.0	4.4208	4.8446	5.2785
1305.0	4.5135	4.8728	5.3252
1320.0	4.5726	4.8511	5.3661
1335.0	4.5753	4.8311	5.4266
1350.0	4.4577	4.8015	5.4670
1365.0	4.2554	4.7811	5.5047
1380.0	3.9474	4.9071	5.4946
1395.0	4.0112	4.8828	5.4767
1410.0	4.1143	4.8880	5.5420
1425.0	4.0571	4.8638	5.5646
1440.0	4.0976	4.8445	5.4992
1455.0	4.3589	4.9552	5.5192
1470.0	4.4723	4.8652	5.5123
1485.0	4.4613	4.8638	5.4998
1500.0	4.5874	4.8870	5.4236
1515.0	4.5051	4.8996	5.3268
1530.0	4.5402	4.9535	5.2753
1545.0	4.5196	4.9742	5.2978
1560.0	4.5424	5.0705	5.3005
1575.0	4.6403	5.0811	5.3284
1590.0	4.7861	5.1213	5.3812
1605.0	4.8689	5.1799	5.3347
1620.0	5.0339	5.1990	5.3991
1635.0	5.0816	5.2364	5.4146
1650.0	5.0780	5.3292	5.4360
1665.0	5.1181	5.3371	5.4681
1680.0	5.0957	5.3630	5.5007
1695.0	5.0275	5.4124	5.5742
1710.0	4.9774	5.4378	5.6319
1725.0	4.9301	5.4333	5.5893
1740.0	4.9621	5.3738	5.6020
1755.0	4.9136	5.4143	5.5546
1770.0	4.9081	5.3704	5.5616
1785.0	4.9883	5.4309	5.5364
1800.0	4.9626	5.2418	5.5766
1815.0	5.0754	5.2922	5.5219
1830.0	5.1312	5.3000	5.5771
1845.0	5.1382	5.3331	5.6098
1860.0	5.2176	5.3434	5.5802
1875.0	5.2251	5.4239	5.5796
1890.0	5.1445	5.3941	5.6343
1905.0	5.3439	5.3999	5.5586
1920.0	5.2551	5.4212	5.5434
1935.0	5.3282	5.4526	5.5637
1950.0	5.2083	5.4821	5.6070
1965.0	5.0775	5.4469	5.5220
1980.0	4.9705	5.4770	5.6607
1995.0	4.8699	5.5023	5.7044
2010.0	4.8524	5.4522	5.7315
2025.0	4.9156	5.4574	5.7697
2040.0	4.8351	5.4579	5.7772
2055.0	4.9587	5.4078	5.7843
2070.0	4.9210	5.4317	5.8027
2085.0	4.7649	5.4370	5.7472
2100.0	4.8352	5.3723	5.7270
2115.0	4.8930	5.4433	5.7370
2130.0	4.9257	5.3783	5.7315
2145.0	4.9488	5.4086	5.6839
2160.0	5.0426	5.3734	5.7818
2175.0	5.1410	5.3087	5.7683
2190.0	5.1107	5.2879	5.7289
2205.0	5.1542	5.3278	5.7368
2220.0	5.0186	5.3773	5.7622
2235.0	4.9634	5.3772	5.8057
2250.0	4.9908	5.3966	5.8288
2265.0	4.9531	5.4166	5.8667
2280.0	4.9988	5.5566	5.8947
2295.0	4.9361	5.6221	5.9679
2310.0	4.9362	5.5058	5.9629
2325.0	5.0731	5.4937	5.9584
2340.0	5.0455	5.5543	5.9411
2355.0	5.2175	5.5707	5.8950
2370.0	5.2474	5.5261	5.9400
2385.0	5.2498	5.5044	5.9235
2400.0	5.1343	5.5703	5.8792
2415.0	5.2931	5.5505	5.9121
2430.0	5.2956	5.5809	5.8525
2445.0	5.3135	5.6166	5.8732
2460.0	5.3119	5.5960	5.8541
2475.0	5.2911	5.6429	5.8347
2490.0	5.3038	5.6591	5.8350
2505.0	5.3639	5.6254	5.8094
2520.0	5.2864	5.6662	5.8417
2535.0	5.1863	5.6460	5.8716
2550.0	5.1834	5.6462	5.8760
2565.0	5.1287	5.6368	5.9334
2580.0	5.0741	5.6112	5.8758
2595.0	5.1143	5.6815	5.8401
2610.0	5.0418	5.7021	5.8475
2625.0	5.1593	5.7225	5.9030
2640.0	5.1584	5.7175	5.9939
2655.0	5.1558	5.7227	5.9414
2670.0	5.1986	5.7128	5.9520
2685.0	5.2105	5.7731	5.9593
2700.0	5.2445	5.8633	5.9923
2715.0	5.1993	5.8685	6.0423
2730.0	5.2167	5.9188	6.0642
2745.0	5.1005	5.9151	6.0369
2760.0	5.2790	5.9298	6.0409
2775.0	5.1598	5.8740	6.0181
2790.0	5.1924	5.8926	6.0312
2805.0	5.2470	5.7993	6.0353
2820.0	5.1640	5.7743	6.0658
2835.0	5.1666	5.7245	6.0584
2850.0	5.1437	5.7246	6.0406
2865.0	5.2267	5.7701	6.0625
2880.0	5.2791	5.7852	6.0609
2895.0	5.2665	5.8307	6.0547
2910.0	5.1967	5.8716	6.0161
2925.0	5.2167	5.9270	6.0033
2940.0	5.1414	5.9068	6.0442
2955.0	5.3203	5.7966	6.0947
2970.0	5.2795	5.7518	6.0879
2985.0	5.2569	5.7668	6.1307


==> data/cheetah-M1-ql.txt <==
15.0	-0.5699	-0.5624	-0.5576
30.0	-0.5724	-0.5697	-0.5578
45.0	-0.5756	-0.5733	-0.5665
60.0	-0.5793	-0.5786	-0.5736
75.0	-0.5823	-0.5810	-0.5767
90.0	-0.5847	-0.5823	-0.5785
105.0	-0.5875	-0.5840	-0.5789
120.0	-0.5925	-0.5904	-0.5834
135.0	-0.5951	-0.5928	-0.5856
150.0	-0.5956	-0.5936	-0.5861
165.0	-0.5959	-0.5944	-0.5860
180.0	-0.5962	-0.5946	-0.5871
195.0	-0.5965	-0.5943	-0.5875
210.0	-0.5967	-0.5937	-0.5895
225.0	-0.5968	-0.5942	-0.5906
240.0	-0.5973	-0.5946	-0.5918
255.0	-0.5972	-0.5944	-0.5925
270.0	-0.5974	-0.5947	-0.5934
285.0	-0.5977	-0.5957	-0.5943
300.0	-0.5971	-0.5957	-0.5950
315.0	-0.5974	-0.5958	-0.5950
330.0	-0.5974	-0.5959	-0.5947
345.0	-0.5972	-0.5955	-0.5943
360.0	-0.5970	-0.5951	-0.5945
375.0	-0.5972	-0.5950	-0.5942
390.0	-0.5977	-0.5951	-0.5937
405.0	-0.5981	-0.5949	-0.5935
420.0	-0.5980	-0.5952	-0.5934
435.0	-0.5980	-0.5955	-0.5938
450.0	-0.5983	-0.5945	-0.5883
465.0	-0.5983	-0.5945	-0.5885
480.0	-0.5984	-0.5946	-0.5886
495.0	-0.5982	-0.5948	-0.5883
510.0	-0.5981	-0.5957	-0.5881
525.0	-0.5982	-0.5955	-0.5876
540.0	-0.5980	-0.5955	-0.5874
555.0	-0.5976	-0.5957	-0.5925
570.0	-0.5977	-0.5961	-0.5934
585.0	-0.5977	-0.5963	-0.5928
600.0	-0.5977	-0.5964	-0.5937
615.0	-0.5977	-0.5960	-0.5930
630.0	-0.5978	-0.5961	-0.5929
645.0	-0.5976	-0.5964	-0.5933
660.0	-0.5978	-0.5966	-0.5928
675.0	-0.5976	-0.5964	-0.5925
690.0	-0.5976	-0.5963	-0.5939
705.0	-0.5976	-0.5966	-0.5937
720.0	-0.5976	-0.5965	-0.5943
735.0	-0.5980	-0.5965	-0.5947
750.0	-0.5978	-0.5965	-0.5952
765.0	-0.5979	-0.5962	-0.5955
780.0	-0.5976	-0.5958	-0.5896
795.0	-0.5963	-0.5951	-0.5882
810.0	-0.5961	-0.5949	-0.5878
825.0	-0.5964	-0.5948	-0.5878
840.0	-0.5965	-0.5953	-0.5878
855.0	-0.5968	-0.5949	-0.5880
870.0	-0.5973	-0.5956	-0.5900
885.0	-0.5975	-0.5957	-0.5898
900.0	-0.5976	-0.5958	-0.5940
915.0	-0.5977	-0.5961	-0.5937
930.0	-0.5977	-0.5957	-0.5936
945.0	-0.5978	-0.5955	-0.5940
960.0	-0.5978	-0.5956	-0.5940
975.0	-0.5980	-0.5958	-0.5945
990.0	-0.5979	-0.5960	-0.5938
1005.0	-0.5981	-0.5960	-0.5939
1020.0	-0.5979	-0.5962	-0.5929
1035.0	-0.5976	-0.5965	-0.5926
1050.0	-0.5975	-0.5966	-0.5923
1065.0	-0.5975	-0.5963	-0.5922
1080.0	-0.5975	-0.5963	-0.5923
1095.0	-0.5978	-0.5965	-0.5928
1110.0	-0.5978	-0.5961	-0.5931
1125.0	-0.5980	-0.5963	-0.5933
1140.0	-0.5981	-0.5962	-0.5937
1155.0	-0.5980	-0.5963	-0.5939
1170.0	-0.5980	-0.5967	-0.5939
1185.0	-0.5983	-0.5963	-0.5935
1200.0	-0.5982	-0.5961	-0.5939
1215.0	-0.5981	-0.5964	-0.5932
1230.0	-0.5979	-0.5958	-0.5933
1245.0	-0.5980	-0.5958	-0.5934
1260.0	-0.5979	-0.5953	-0.5933
1275.0	-0.5981	-0.5953	-0.5938
1290.0	-0.5980	-0.5955	-0.5941
1305.0	-0.5977	-0.5955	-0.5938
1320.0	-0.5979	-0.5950	-0.5877
1335.0	-0.5976	-0.5952	-0.5877
1350.0	-0.5977	-0.5947	-0.5869
1365.0	-0.5976	-0.5957	-0.5869
1380.0	-0.5976	-0.5961	-0.5869
1395.0	-0.5980	-0.5954	-0.5870
1410.0	-0.5980	-0.5950	-0.5930
1425.0	-0.5977	-0.5952	-0.5925
1440.0	-0.5978	-0.5950	-0.5925
1455.0	-0.5978	-0.5952	-0.5927
1470.0	-0.5980	-0.5948	-0.5925
1485.0	-0.5979	-0.5947	-0.5924
1500.0	-0.5978	-0.5956	-0.5922
1515.0	-0.5978	-0.5956	-0.5927
1530.0	-0.5980	-0.5961	-0.5925
1545.0	-0.5980	-0.5962	-0.5922
1560.0	-0.5980	-0.5964	-0.5924
1575.0	-0.5980	-0.5961	-0.5930
1590.0	-0.5981	-0.5963	-0.5935
1605.0	-0.5979	-0.5964	-0.5936
1620.0	-0.5979	-0.5965	-0.5937
1635.0	-0.5979	-0.5960	-0.5948
1650.0	-0.5979	-0.5964	-0.5940
1665.0	-0.5981	-0.5965	-0.5942
1680.0	-0.5978	-0.5965	-0.5929
1695.0	-0.5979	-0.5963	-0.5937
1710.0	-0.5979	-0.5957	-0.5933
1725.0	-0.5979	-0.5958	-0.5936
1740.0	-0.5981	-0.5957	-0.5931
1755.0	-0.5981	-0.5957	-0.5928
1770.0	-0.5982	-0.5955	-0.5940
1785.0	-0.5984	-0.5959	-0.5937
1800.0	-0.5978	-0.5949	-0.5897
1815.0	-0.5979	-0.5953	-0.5899
1830.0	-0.5977	-0.5955	-0.5900
1845.0	-0.5974	-0.5957	-0.5902
1860.0	-0.5969	-0.5957	-0.5900
1875.0	-0.5968	-0.5955	-0.5902
1890.0	-0.5966	-0.5955	-0.5903
1905.0	-0.5977	-0.5953	-0.5946
1920.0	-0.5978	-0.5949	-0.5946
1935.0	-0.5978	-0.5950	-0.5937
1950.0	-0.5980	-0.5953	-0.5939
1965.0	-0.5978	-0.5955	-0.5927
1980.0	-0.5977	-0.5955	-0.5930
1995.0	-0.5978	-0.5960	-0.5934
2010.0	-0.5977	-0.5955	-0.5935
2025.0	-0.5976	-0.5957	-0.5931
2040.0	-0.5975	-0.5959	-0.5932
2055.0	-0.5976	-0.5958	-0.5939
2070.0	-0.5975	-0.5958	-0.5944
2085.0	-0.5975	-0.5959	-0.5944
2100.0	-0.5978	-0.5960	-0.5953
2115.0	-0.5979	-0.5965	-0.5954
2130.0	-0.5979	-0.5963	-0.5957
2145.0	-0.5976	-0.5964	-0.5960
2160.0	-0.5978	-0.5962	-0.5956
2175.0	-0.5978	-0.5961	-0.5957
2190.0	-0.5978	-0.5959	-0.5953
2205.0	-0.5980	-0.5957	-0.5952
2220.0	-0.5979	-0.5952	-0.5947
2235.0	-0.5982	-0.5952	-0.5942
2250.0	-0.5980	-0.5953	-0.5940
2265.0	-0.5980	-0.5955	-0.5938
2280.0	-0.5980	-0.5956	-0.5935
2295.0	-0.5980	-0.5955	-0.5936
2310.0	-0.5980	-0.5954	-0.5932
2325.0	-0.5978	-0.5958	-0.5932
2340.0	-0.5976	-0.5960	-0.5863
2355.0	-0.5977	-0.5958	-0.5861
2370.0	-0.5974	-0.5957	-0.5865
2385.0	-0.5971	-0.5954	-0.5838
2400.0	-0.5971	-0.5953	-0.5843
2415.0	-0.5973	-0.5950	-0.5851
2430.0	-0.5974	-0.5950	-0.5857
2445.0	-0.5979	-0.5955	-0.5890
2460.0	-0.5980	-0.5958	-0.5891
2475.0	-0.5981	-0.5967	-0.5944
2490.0	-0.5982	-0.5967	-0.5949
2505.0	-0.5982	-0.5966	-0.5944
2520.0	-0.5981	-0.5965	-0.5942
2535.0	-0.5981	-0.5960	-0.5944
2550.0	-0.5981	-0.5958	-0.5947
2565.0	-0.5981	-0.5960	-0.5944
2580.0	-0.5980	-0.5955	-0.5947
2595.0	-0.5981	-0.5959	-0.5940
2610.0	-0.5982	-0.5954	-0.5947
2625.0	-0.5984	-0.5954	-0.5946
2640.0	-0.5983	-0.5955	-0.5946
2655.0	-0.5981	-0.5952	-0.5940
2670.0	-0.5981	-0.5953	-0.5941
2685.0	-0.5981	-0.5953	-0.5934
2700.0	-0.5981	-0.5955	-0.5930
2715.0	-0.5980	-0.5958	-0.5934
2730.0	-0.5978	-0.5960	-0.5933
2745.0	-0.5976	-0.5955	-0.5933
2760.0	-0.5978	-0.5961	-0.5938
2775.0	-0.5979	-0.5956	-0.5943
2790.0	-0.5979	-0.5962	-0.5954
2805.0	-0.5980	-0.5963	-0.5948
2820.0	-0.5979	-0.5965	-0.5948
2835.0	-0.5976	-0.5961	-0.5944
2850.0	-0.5976	-0.5961	-0.5943
2865.0	-0.5976	-0.5960	-0.5870
2880.0	-0.5978	-0.5958	-0.5875
2895.0	-0.5978	-0.5954	-0.5798
2910.0	-0.5978	-0.5953	-0.5788
2925.0	-0.5982	-0.5953	-0.5787
2940.0	-0.5980	-0.5954	-0.5794
2955.0	-0.5983	-0.5957	-0.5795
2970.0	-0.5984	-0.5935	-0.5850
2985.0	-0.5984	-0.5931	-0.5845


==> data/cheetah-M1-qrm-rs.txt <==
15.0	-0.5922	-0.5881	-0.5859
30.0	-0.5938	-0.5915	-0.5907
45.0	-0.5939	-0.5928	-0.5925
60.0	-0.5945	-0.5941	-0.5925
75.0	-0.5949	-0.5945	-0.5935
90.0	-0.5950	-0.5949	-0.5880
105.0	-0.5963	-0.5956	-0.5892
120.0	-0.5970	-0.5963	-0.5894
135.0	-0.5974	-0.5969	-0.5894
150.0	-0.5974	-0.5972	-0.5896
165.0	-0.5975	-0.5971	-0.5895
180.0	-0.5975	-0.5972	-0.5897
195.0	-0.5975	-0.5973	-0.5970
210.0	-0.5981	-0.5977	-0.5974
225.0	-0.5980	-0.5975	-0.5902
240.0	-0.5979	-0.5968	-0.5876
255.0	-0.5977	-0.5926	-0.5872
270.0	-0.5978	-0.5926	-0.5872
285.0	-0.5976	-0.5929	-0.5800
300.0	-0.5976	-0.5929	-0.5798
315.0	-0.5971	-0.5894	-0.5872
330.0	-0.5972	-0.5885	-0.5873
345.0	-0.5977	-0.5967	-0.5814
360.0	-0.5980	-0.5971	-0.5814
375.0	-0.5979	-0.5970	-0.5814
390.0	-0.5979	-0.5969	-0.5774
405.0	-0.5980	-0.5970	-0.5896
420.0	-0.5976	-0.5968	-0.5893
435.0	-0.5977	-0.5970	-0.5788
450.0	-0.5976	-0.5967	-0.5694
465.0	-0.5968	-0.5877	-0.5369
480.0	-0.5938	-0.5870	-0.5188
495.0	-0.5941	-0.5871	-0.5013
510.0	-0.5941	-0.5872	-0.5021
525.0	-0.5966	-0.5872	-0.5004
540.0	-0.5969	-0.5871	-0.5057
555.0	-0.5970	-0.5872	-0.5032
570.0	-0.5974	-0.5917	-0.4782
585.0	-0.5976	-0.5964	-0.4832
600.0	-0.5976	-0.5965	-0.4732
615.0	-0.5975	-0.5965	-0.4631
630.0	-0.5974	-0.5964	-0.4630
645.0	-0.5974	-0.5968	-0.4428
660.0	-0.5974	-0.5967	-0.4452
675.0	-0.5970	-0.5919	-0.4550
690.0	-0.5971	-0.5920	-0.4621
705.0	-0.5971	-0.5922	-0.4620
720.0	-0.5973	-0.5922	-0.4542
735.0	-0.5970	-0.5919	-0.4713
750.0	-0.5966	-0.5915	-0.4745
765.0	-0.5966	-0.5916	-0.4866
780.0	-0.5976	-0.5953	-0.5108
795.0	-0.5976	-0.5954	-0.4882
810.0	-0.5974	-0.5958	-0.4756
825.0	-0.5967	-0.5915	-0.4703
840.0	-0.5965	-0.5916	-0.4407
855.0	-0.5968	-0.5918	-0.4283
870.0	-0.5967	-0.5920	-0.4330
885.0	-0.5969	-0.5813	-0.4059
900.0	-0.5969	-0.5207	-0.3555
915.0	-0.5970	-0.5230	-0.3390
930.0	-0.5972	-0.5081	-0.3015
945.0	-0.5969	-0.4886	-0.2836
960.0	-0.5963	-0.4935	-0.2330
975.0	-0.5958	-0.5036	-0.1151
990.0	-0.5960	-0.5286	-0.0520
1005.0	-0.5959	-0.5486	0.0088
1020.0	-0.5955	-0.5685	0.1164
1035.0	-0.5957	-0.5886	0.1693
1050.0	-0.5959	-0.5907	0.2519
1065.0	-0.5961	-0.5909	0.2917
1080.0	-0.5922	-0.5878	0.3362
1095.0	-0.5946	-0.5408	0.3731
1110.0	-0.5946	-0.5304	0.3847
1125.0	-0.5949	-0.4897	0.4939
1140.0	-0.5948	-0.4797	0.4606
1155.0	-0.5878	-0.4496	0.4150
1170.0	-0.5849	-0.4141	0.3989
1185.0	-0.5875	-0.3636	0.4013
1200.0	-0.5874	-0.3683	0.5782
1215.0	-0.5876	-0.2882	0.6158
1230.0	-0.5876	-0.2333	0.6725
1245.0	-0.5878	-0.1631	0.7133
1260.0	-0.5875	-0.1129	0.7633
1275.0	-0.5941	-0.0685	0.7858
1290.0	-0.5873	-0.0442	0.7782
1305.0	-0.5872	-0.0096	0.7856
1320.0	-0.5875	0.0058	0.7454
1335.0	-0.5875	0.0169	0.7198
1350.0	-0.5869	0.1064	0.7052
1365.0	-0.5939	0.1864	0.6977
1380.0	-0.5934	0.2567	0.6827
1395.0	-0.5964	0.2683	0.6653
1410.0	-0.5964	0.2932	0.6355
1425.0	-0.5952	0.3731	0.7133
1440.0	-0.5940	0.4432	0.7911
1455.0	-0.5933	0.4179	0.8011
1470.0	-0.5933	0.3427	0.8535
1485.0	-0.5934	0.2877	0.7553
1500.0	-0.5899	0.2628	0.6761
1515.0	-0.5895	0.1896	0.5785
1530.0	-0.5901	0.0697	0.6435
1545.0	-0.5896	0.0097	0.7513
1560.0	-0.5841	0.0599	0.8269
1575.0	-0.5830	0.1805	0.8837
1590.0	-0.5767	0.2945	0.9370
1605.0	-0.5744	0.4250	1.1220
1620.0	-0.5748	0.5603	1.2621
1635.0	-0.5733	0.6078	1.5087
1650.0	-0.5760	0.5979	1.7590
1665.0	-0.5744	0.5929	2.0790
1680.0	-0.5781	0.6080	2.3413
1695.0	-0.5719	0.6030	2.4158
1710.0	-0.5722	0.6230	2.3130
1725.0	-0.5693	0.6030	2.2204
1740.0	-0.5740	0.6080	2.2400
1755.0	-0.5613	0.6130	2.2150
1770.0	-0.5255	0.6031	1.9925
1785.0	-0.5040	0.6180	1.7476
1800.0	-0.4939	0.6081	1.8877
1815.0	-0.4736	0.6282	1.9952
1830.0	-0.4355	0.6732	2.0853
1845.0	-0.3945	0.6981	2.2278
1860.0	-0.3776	0.7131	2.4579
1875.0	-0.3756	0.7381	2.7554
1890.0	-0.3698	0.7582	2.9028
1905.0	-0.3367	0.7832	3.0224
1920.0	-0.3193	0.7533	3.1454
1935.0	-0.3117	0.7534	3.1879
1950.0	-0.2867	0.7634	3.1958
1965.0	-0.2504	0.7735	3.1636
1980.0	-0.2318	0.7835	3.1564
1995.0	-0.2468	0.7934	3.2267
2010.0	-0.2389	0.7984	3.1819
2025.0	-0.2470	0.8082	3.2297
2040.0	-0.2819	0.8331	3.2473
2055.0	-0.3068	0.8381	3.1623
2070.0	-0.3432	0.8429	3.0171
2085.0	-0.3526	0.8181	2.7621
2100.0	-0.3344	0.8131	2.6547
2115.0	-0.3724	0.8431	2.4848
2130.0	-0.3501	0.8532	2.2696
2145.0	-0.3444	0.8781	2.1071
2160.0	-0.2487	0.8532	2.1349
2175.0	-0.2251	0.8232	2.1950
2190.0	-0.1428	0.8531	2.3350
2205.0	-0.1363	0.8381	2.4574
2220.0	-0.1214	0.8430	2.5799
2235.0	-0.1611	0.8580	2.7324
2250.0	-0.1854	0.8829	2.9074
2265.0	-0.2426	0.9380	2.9398
2280.0	-0.2254	0.9530	3.0048
2295.0	-0.2264	0.9581	3.0600
2310.0	-0.0873	0.9831	3.1202
2325.0	0.0232	0.9981	3.1077
2340.0	0.0580	0.9882	3.1702
2355.0	0.1178	0.9432	3.2477
2370.0	0.1556	0.9431	3.2725
2385.0	0.1315	0.9380	3.3824
2400.0	0.0387	0.9179	3.3847
2415.0	-0.1485	0.8879	3.3398
2430.0	-0.3159	0.8627	3.4222
2445.0	-0.3210	0.8626	3.4722
2460.0	-0.3099	0.8975	3.4548
2475.0	-0.3297	0.8924	3.4499
2490.0	-0.3488	0.8775	3.3599
2505.0	-0.3737	0.8824	3.4021
2520.0	-0.3926	0.9024	3.4095
2535.0	-0.3844	0.9074	3.3321
2550.0	-0.4120	0.8824	3.2371
2565.0	-0.3524	0.8423	3.2221
2580.0	-0.3060	0.8222	3.2822
2595.0	-0.2024	0.8371	3.4073
2610.0	-0.1049	0.7921	3.5100
2625.0	-0.0064	0.7921	3.6426
2640.0	0.1114	0.8122	3.7101
2655.0	0.2093	0.8773	3.8001
2670.0	0.2867	0.9175	3.8601
2685.0	0.3859	0.9676	3.9885
2700.0	0.4241	0.9777	3.9458
2715.0	0.4581	1.0078	3.9959
2730.0	0.4091	1.0138	3.9389
2745.0	0.3772	1.0542	4.0092
2760.0	0.3832	1.0936	3.9518
2775.0	0.3928	1.1270	3.9314
2790.0	0.3185	1.2063	3.9939
2805.0	0.2666	1.2660	4.0514
2820.0	0.2134	1.2949	4.1235
2835.0	0.2657	1.2481	4.1305
2850.0	0.3184	1.1834	4.2141
2865.0	0.2767	1.1525	4.2517
2880.0	0.3391	1.1318	4.2368
2895.0	0.5328	1.0616	4.0924
2910.0	0.6428	0.9765	4.1225
2925.0	0.6707	0.9684	4.0778
2940.0	0.6434	1.0135	4.0604
2955.0	0.6721	1.0740	4.0005
2970.0	0.6629	1.1095	3.9806
2985.0	0.6535	1.0600	3.9908


==> data/cheetah-M1-qrm.txt <==
15.0	-0.5872	-0.5830	-0.5775
30.0	-0.5894	-0.5834	-0.5756
45.0	-0.5887	-0.5861	-0.5785
60.0	-0.5869	-0.5778	-0.5633
75.0	-0.5854	-0.5730	-0.5515
90.0	-0.5809	-0.5538	-0.5335
105.0	-0.5794	-0.5377	-0.5086
120.0	-0.5697	-0.5214	-0.4483
135.0	-0.5669	-0.3686	-0.2518
150.0	-0.5441	-0.2197	0.0808
165.0	-0.4946	-0.0266	0.4186
180.0	-0.4198	0.2067	0.7239
195.0	-0.2447	0.3446	1.1485
210.0	-0.0882	0.4397	1.6256
225.0	0.0131	0.7300	2.1058
240.0	0.1067	1.1714	2.3657
255.0	0.3614	1.6341	2.5940
270.0	0.5372	2.1204	2.8907
285.0	0.7684	2.6371	3.2242
300.0	1.0311	3.1734	3.5064
315.0	1.2959	3.5828	3.9273
330.0	1.5343	3.8785	4.2360
345.0	1.9298	4.0603	4.4937
360.0	2.2540	4.1618	4.8219
375.0	2.6222	4.2638	5.0277
390.0	2.9307	4.2052	5.1902
405.0	3.1881	4.2604	5.2544
420.0	3.4617	4.3915	5.3503
435.0	3.7000	4.4777	5.4235
450.0	3.8518	4.5433	5.4652
465.0	3.9269	4.6211	5.5399
480.0	4.0965	4.8026	5.5808
495.0	4.2440	4.9592	5.6691
510.0	4.3823	5.0500	5.7650
525.0	4.1801	5.2098	5.7784
540.0	4.2350	5.3049	5.8372
555.0	4.5513	5.3037	5.8777
570.0	4.6306	5.3754	5.9274
585.0	4.7026	5.5226	5.9025
600.0	4.7816	5.6191	5.9782
615.0	5.0322	5.6129	6.0522
630.0	5.1819	5.6735	6.2025
645.0	5.2379	5.7437	6.2440
660.0	5.2888	5.7743	6.3067
675.0	5.3320	5.8899	6.3795
690.0	5.3993	6.0356	6.4129
705.0	5.3829	6.0968	6.4561
720.0	5.5006	6.0014	6.5198
735.0	5.5783	6.0762	6.5424
750.0	5.6735	6.0463	6.5573
765.0	5.7806	6.0668	6.5934
780.0	5.8833	6.0719	6.5707
795.0	5.9181	6.0734	6.5785
810.0	5.9422	6.1471	6.6087
825.0	5.6822	6.2442	6.6285
840.0	5.4885	6.2995	6.7139
855.0	5.5163	6.3396	6.7617
870.0	5.5854	6.3448	6.7443
885.0	5.5943	6.3844	6.8678
900.0	5.6013	6.3796	6.7869
915.0	5.7604	6.4195	6.7872
930.0	6.0348	6.5309	6.8100
945.0	6.2472	6.5459	6.9087
960.0	6.3607	6.5144	7.0338
975.0	6.3810	6.5361	7.1003
990.0	6.3737	6.5860	7.1508
1005.0	6.4016	6.7017	7.2513
1020.0	6.3241	6.7466	7.1867
1035.0	6.3403	6.7386	7.2402
1050.0	6.4048	6.8235	7.2373
1065.0	6.4487	6.8279	7.2548
1080.0	6.5362	6.8562	7.2904
1095.0	6.5064	6.9378	7.2879
1110.0	6.5724	6.9496	7.3507
1125.0	6.6519	6.9498	7.3835
1140.0	6.6224	7.0237	7.3839
1155.0	6.5354	6.9894	7.4164
1170.0	6.5728	7.0425	7.4134
1185.0	6.5989	7.0360	7.4382
1200.0	6.5383	7.0216	7.4281
1215.0	6.6172	7.0320	7.4402
1230.0	6.6847	7.0426	7.4402
1245.0	6.8251	7.0779	7.4576
1260.0	6.9261	7.0933	7.4460
1275.0	6.9990	7.1035	7.4334
1290.0	7.1397	7.1448	7.4488
1305.0	7.1388	7.1793	7.4263
1320.0	7.1235	7.1897	7.4019
1335.0	7.1625	7.2246	7.4217
1350.0	7.1383	7.2452	7.4899
1365.0	7.0706	7.2955	7.4148
1380.0	7.0111	7.3206	7.4657
1395.0	7.0464	7.2510	7.4432
1410.0	7.0571	7.2863	7.4633
1425.0	7.0095	7.2362	7.5557
1440.0	7.0702	7.2413	7.5738
1455.0	7.0942	7.2415	7.5992
1470.0	7.1211	7.2732	7.6000
1485.0	7.0132	7.2884	7.6138
1500.0	7.0303	7.3814	7.6479
1515.0	7.1216	7.3917	7.6672
1530.0	7.2131	7.4121	7.6498
1545.0	7.1843	7.4367	7.6334
1560.0	7.2146	7.4400	7.6158
1575.0	7.2477	7.4652	7.6281
1590.0	7.3245	7.5015	7.6094
1605.0	7.3322	7.5271	7.7190
1620.0	7.3045	7.4828	7.7686
1635.0	7.2966	7.4743	7.8014
1650.0	7.3243	7.5664	7.8496
1665.0	7.3105	7.6431	7.8873
1680.0	7.3547	7.6591	7.9352
1695.0	7.2624	7.6745	7.8736
1710.0	7.2622	7.6753	7.7818
1725.0	7.2123	7.6304	7.8144
1740.0	7.2501	7.7102	7.7988
1755.0	7.2901	7.7207	7.8016
1770.0	7.3158	7.7618	7.7936
1785.0	7.3036	7.7264	7.7820
1800.0	7.4155	7.6800	7.8033
1815.0	7.4392	7.6912	7.7611
1830.0	7.4334	7.5826	7.9056
1845.0	7.3257	7.6332	7.8544
1860.0	7.3123	7.6416	7.8796
1875.0	7.3203	7.6666	7.9299
1890.0	7.3481	7.7023	7.9900
1905.0	7.3610	7.8321	8.0499
1920.0	7.4144	7.8274	8.0903
1935.0	7.3759	7.8968	8.0887
1950.0	7.5007	7.9119	8.0653
1965.0	7.3871	7.9525	8.0379
1980.0	7.5014	8.0026	8.0361
1995.0	7.4788	7.9520	8.0641
2010.0	7.4992	7.9615	8.1399
2025.0	7.4632	7.9863	8.1124
2040.0	7.4145	7.9762	8.0938
2055.0	7.5658	8.0142	8.1505
2070.0	7.5860	7.9724	8.2149
2085.0	7.6000	7.9781	8.1441
2100.0	7.5449	7.8834	8.0309
2115.0	7.5309	7.8740	8.0213
2130.0	7.5521	7.8442	8.0110
2145.0	7.5491	7.8896	7.9332
2160.0	7.5434	7.8708	7.9551
2175.0	7.5388	7.8747	8.0148
2190.0	7.5846	7.9298	8.1346
2205.0	7.6418	7.9523	8.2343
2220.0	7.5969	8.0078	8.2549
2235.0	7.5132	8.0637	8.3029
2250.0	7.4279	8.0859	8.3077
2265.0	7.4640	8.0801	8.4078
2280.0	7.4641	8.0808	8.3742
2295.0	7.4492	8.1417	8.4246
2310.0	7.4421	8.1823	8.3384
2325.0	7.3994	8.1933	8.2691
2340.0	7.3558	8.1263	8.2913
2355.0	7.4210	8.1253	8.3143
2370.0	7.3366	8.1259	8.3306
2385.0	7.3894	8.0605	8.3768
2400.0	7.4359	8.0809	8.3713
2415.0	7.4935	8.1311	8.3937
2430.0	7.6550	8.1363	8.4274
2445.0	7.4908	8.1468	8.3694
2460.0	7.5027	8.0638	8.3316
2475.0	7.3972	8.0611	8.2488
2490.0	7.3203	8.0571	8.2438
2505.0	7.3204	8.0727	8.2767
2520.0	7.3504	8.0278	8.3145
2535.0	7.3482	8.1095	8.3413
2550.0	7.5178	8.1455	8.3432
2565.0	7.5433	8.1307	8.4141
2580.0	7.7451	8.1518	8.3887
2595.0	7.8845	8.2325	8.3504
2610.0	7.8517	8.1534	8.3849
2625.0	7.8659	8.1786	8.4378
2640.0	7.6408	8.1683	8.4379
2655.0	7.6761	8.2685	8.4507
2670.0	7.7114	8.2788	8.4457
2685.0	7.5962	8.3126	8.4897
2700.0	7.5969	8.3121	8.5936
2715.0	7.6121	8.2779	8.5781
2730.0	7.6131	8.2719	8.5802
2745.0	7.5685	8.2972	8.6480
2760.0	7.5962	8.3271	8.5918
2775.0	7.5384	8.3600	8.5724
2790.0	7.7456	8.3304	8.5175
2805.0	7.6721	8.3705	8.5001
2820.0	7.4397	8.4041	8.4949
2835.0	7.4222	8.3945	8.4705
2850.0	7.3768	8.3468	8.4434
2865.0	7.3323	8.3174	8.4158
2880.0	7.3290	8.3626	8.4260
2895.0	7.3235	8.3526	8.4237
2910.0	7.4714	8.3330	8.4262
2925.0	7.4360	8.3330	8.3662
2940.0	7.2998	8.3669	8.4252
2955.0	7.3749	8.3595	8.5219
2970.0	7.6934	8.3576	8.5511
2985.0	7.7897	8.3205	8.5493


==> data/cheetah-M1-rs.txt <==
15.0	-0.5907	-0.5860	-0.5788
30.0	-0.5927	-0.5916	-0.5872
45.0	-0.5946	-0.5933	-0.5906
60.0	-0.5955	-0.5940	-0.5921
75.0	-0.5960	-0.5950	-0.5929
90.0	-0.5961	-0.5952	-0.5936
105.0	-0.5974	-0.5965	-0.5954
120.0	-0.5981	-0.5971	-0.5961
135.0	-0.5981	-0.5964	-0.5897
150.0	-0.5980	-0.5968	-0.5899
165.0	-0.5980	-0.5975	-0.5959
180.0	-0.5982	-0.5974	-0.5963
195.0	-0.5981	-0.5971	-0.5963
210.0	-0.5981	-0.5974	-0.5966
225.0	-0.5981	-0.5974	-0.5968
240.0	-0.5980	-0.5974	-0.5970
255.0	-0.5982	-0.5975	-0.5969
270.0	-0.5984	-0.5976	-0.5967
285.0	-0.5984	-0.5973	-0.5967
300.0	-0.5984	-0.5973	-0.5968
315.0	-0.5985	-0.5971	-0.5969
330.0	-0.5988	-0.5975	-0.5968
345.0	-0.5977	-0.5972	-0.5966
360.0	-0.5978	-0.5974	-0.5967
375.0	-0.5980	-0.5974	-0.5967
390.0	-0.5980	-0.5976	-0.5965
405.0	-0.5982	-0.5977	-0.5970
420.0	-0.5983	-0.5975	-0.5970
435.0	-0.5984	-0.5975	-0.5970
450.0	-0.5985	-0.5975	-0.5972
465.0	-0.5985	-0.5976	-0.5970
480.0	-0.5980	-0.5975	-0.5970
495.0	-0.5982	-0.5974	-0.5969
510.0	-0.5984	-0.5975	-0.5970
525.0	-0.5984	-0.5974	-0.5967
540.0	-0.5984	-0.5976	-0.5962
555.0	-0.5984	-0.5978	-0.5960
570.0	-0.5985	-0.5973	-0.5907
585.0	-0.5989	-0.5980	-0.5960
600.0	-0.5987	-0.5979	-0.5962
615.0	-0.5987	-0.5980	-0.5963
630.0	-0.5991	-0.5978	-0.5965
645.0	-0.5988	-0.5973	-0.5957
660.0	-0.5989	-0.5975	-0.5958
675.0	-0.5988	-0.5980	-0.5970
690.0	-0.5987	-0.5979	-0.5972
705.0	-0.5988	-0.5980	-0.5975
720.0	-0.5987	-0.5980	-0.5976
735.0	-0.5993	-0.5982	-0.5977
750.0	-0.5985	-0.5978	-0.5973
765.0	-0.5980	-0.5971	-0.5907
780.0	-0.5977	-0.5969	-0.5904
795.0	-0.5977	-0.5970	-0.5903
810.0	-0.5977	-0.5970	-0.5900
825.0	-0.5977	-0.5970	-0.5899
840.0	-0.5978	-0.5969	-0.5898
855.0	-0.5979	-0.5971	-0.5968
870.0	-0.5980	-0.5976	-0.5967
885.0	-0.5981	-0.5978	-0.5969
900.0	-0.5982	-0.5978	-0.5972
915.0	-0.5983	-0.5977	-0.5969
930.0	-0.5985	-0.5974	-0.5968
945.0	-0.5985	-0.5975	-0.5967
960.0	-0.5984	-0.5968	-0.5901
975.0	-0.5985	-0.5966	-0.5902
990.0	-0.5986	-0.5966	-0.5901
1005.0	-0.5988	-0.5968	-0.5899
1020.0	-0.5988	-0.5971	-0.5958
1035.0	-0.5989	-0.5972	-0.5966
1050.0	-0.5990	-0.5973	-0.5967
1065.0	-0.5987	-0.5980	-0.5974
1080.0	-0.5987	-0.5980	-0.5979
1095.0	-0.5986	-0.5981	-0.5979
1110.0	-0.5985	-0.5981	-0.5979
1125.0	-0.5988	-0.5982	-0.5975
1140.0	-0.5985	-0.5980	-0.5973
1155.0	-0.5986	-0.5978	-0.5973
1170.0	-0.5985	-0.5976	-0.5968
1185.0	-0.5987	-0.5979	-0.5970
1200.0	-0.5988	-0.5979	-0.5972
1215.0	-0.5988	-0.5981	-0.5969
1230.0	-0.5988	-0.5982	-0.5971
1245.0	-0.5986	-0.5979	-0.5966
1260.0	-0.5986	-0.5976	-0.5965
1275.0	-0.5986	-0.5975	-0.5963
1290.0	-0.5986	-0.5976	-0.5961
1305.0	-0.5987	-0.5975	-0.5964
1320.0	-0.5987	-0.5976	-0.5967
1335.0	-0.5988	-0.5976	-0.5970
1350.0	-0.5989	-0.5979	-0.5975
1365.0	-0.5990	-0.5982	-0.5975
1380.0	-0.5991	-0.5982	-0.5973
1395.0	-0.5991	-0.5984	-0.5974
1410.0	-0.5993	-0.5986	-0.5975
1425.0	-0.5992	-0.5985	-0.5973
1440.0	-0.5992	-0.5983	-0.5972
1455.0	-0.5993	-0.5982	-0.5970
1470.0	-0.5992	-0.5983	-0.5972
1485.0	-0.5994	-0.5985	-0.5976
1500.0	-0.5994	-0.5982	-0.5976
1515.0	-0.5994	-0.5983	-0.5977
1530.0	-0.5994	-0.5984	-0.5976
1545.0	-0.5996	-0.5986	-0.5978
1560.0	-0.5995	-0.5985	-0.5975
1575.0	-0.5994	-0.5988	-0.5975
1590.0	-0.5994	-0.5987	-0.5976
1605.0	-0.5994	-0.5988	-0.5975
1620.0	-0.5994	-0.5985	-0.5973
1635.0	-0.5994	-0.5984	-0.5973
1650.0	-0.5994	-0.5983	-0.5975
1665.0	-0.5995	-0.5982	-0.5977
1680.0	-0.5995	-0.5982	-0.5976
1695.0	-0.5995	-0.5984	-0.5973
1710.0	-0.5994	-0.5987	-0.5977
1725.0	-0.5994	-0.5988	-0.5979
1740.0	-0.5995	-0.5985	-0.5976
1755.0	-0.5995	-0.5984	-0.5978
1770.0	-0.5995	-0.5984	-0.5972
1785.0	-0.5995	-0.5986	-0.5973
1800.0	-0.5996	-0.5987	-0.5972
1815.0	-0.5996	-0.5987	-0.5972
1830.0	-0.5995	-0.5987	-0.5974
1845.0	-0.5995	-0.5988	-0.5973
1860.0	-0.5994	-0.5985	-0.5971
1875.0	-0.5994	-0.5985	-0.5976
1890.0	-0.5994	-0.5985	-0.5971
1905.0	-0.5995	-0.5983	-0.5904
1920.0	-0.5995	-0.5984	-0.5903
1935.0	-0.5995	-0.5985	-0.5971
1950.0	-0.5994	-0.5986	-0.5971
1965.0	-0.5994	-0.5987	-0.5970
1980.0	-0.5994	-0.5988	-0.5976
1995.0	-0.5994	-0.5988	-0.5978
2010.0	-0.5993	-0.5988	-0.5978
2025.0	-0.5993	-0.5985	-0.5976
2040.0	-0.5995	-0.5986	-0.5975
2055.0	-0.5996	-0.5986	-0.5978
2070.0	-0.5994	-0.5987	-0.5977
2085.0	-0.5995	-0.5985	-0.5975
2100.0	-0.5995	-0.5984	-0.5971
2115.0	-0.5995	-0.5985	-0.5973
2130.0	-0.5995	-0.5987	-0.5971
2145.0	-0.5994	-0.5985	-0.5972
2160.0	-0.5995	-0.5984	-0.5969
2175.0	-0.5996	-0.5985	-0.5962
2190.0	-0.5995	-0.5985	-0.5965
2205.0	-0.5996	-0.5985	-0.5907
2220.0	-0.5993	-0.5980	-0.5887
2235.0	-0.5995	-0.5979	-0.5885
2250.0	-0.5987	-0.5976	-0.5897
2265.0	-0.5987	-0.5977	-0.5896
2280.0	-0.5989	-0.5979	-0.5895
2295.0	-0.5988	-0.5979	-0.5895
2310.0	-0.5995	-0.5980	-0.5964
2325.0	-0.5994	-0.5979	-0.5962
2340.0	-0.5993	-0.5982	-0.5961
2355.0	-0.5995	-0.5986	-0.5980
2370.0	-0.5996	-0.5987	-0.5979
2385.0	-0.5996	-0.5987	-0.5975
2400.0	-0.5992	-0.5983	-0.5972
2415.0	-0.5993	-0.5984	-0.5970
2430.0	-0.5992	-0.5983	-0.5972
2445.0	-0.5993	-0.5982	-0.5970
2460.0	-0.5992	-0.5983	-0.5972
2475.0	-0.5992	-0.5982	-0.5971
2490.0	-0.5993	-0.5985	-0.5975
2505.0	-0.5994	-0.5985	-0.5976
2520.0	-0.5993	-0.5987	-0.5981
2535.0	-0.5994	-0.5984	-0.5978
2550.0	-0.5995	-0.5986	-0.5976
2565.0	-0.5995	-0.5985	-0.5977
2580.0	-0.5996	-0.5984	-0.5977
2595.0	-0.5996	-0.5983	-0.5974
2610.0	-0.5996	-0.5984	-0.5971
2625.0	-0.5996	-0.5985	-0.5970
2640.0	-0.5995	-0.5985	-0.5971
2655.0	-0.5995	-0.5986	-0.5970
2670.0	-0.5995	-0.5987	-0.5969
2685.0	-0.5996	-0.5988	-0.5968
2700.0	-0.5994	-0.5987	-0.5972
2715.0	-0.5994	-0.5985	-0.5973
2730.0	-0.5994	-0.5986	-0.5975
2745.0	-0.5994	-0.5986	-0.5974
2760.0	-0.5995	-0.5985	-0.5972
2775.0	-0.5995	-0.5984	-0.5974
2790.0	-0.5995	-0.5984	-0.5973
2805.0	-0.5994	-0.5988	-0.5974
2820.0	-0.5995	-0.5988	-0.5970
2835.0	-0.5995	-0.5989	-0.5965
2850.0	-0.5993	-0.5988	-0.5962
2865.0	-0.5992	-0.5987	-0.5896
2880.0	-0.5992	-0.5971	-0.5880
2895.0	-0.5992	-0.5973	-0.5880
2910.0	-0.5993	-0.5938	-0.5876
2925.0	-0.5993	-0.5937	-0.5879
2940.0	-0.5992	-0.5938	-0.5878
2955.0	-0.5995	-0.5983	-0.5878
2970.0	-0.5995	-0.5989	-0.5976
2985.0	-0.5994	-0.5987	-0.5976


==> data/cheetah-M2-hrl.txt <==
15.0	-0.5770	-0.5712	-0.4441
30.0	-0.5804	-0.5625	-0.3311
45.0	-0.5658	-0.5042	0.0980
60.0	-0.5699	-0.3134	0.5825
75.0	-0.4822	-0.0640	2.2987
90.0	-0.3709	0.4155	4.7420
105.0	0.0896	1.3215	5.9327
120.0	0.8187	2.4449	6.0050
135.0	1.5643	3.2713	6.5869
150.0	2.5247	3.7008	6.7969
165.0	3.3842	4.5000	6.9542
180.0	3.9753	5.6107	7.1113
195.0	4.0892	5.7939	7.4650
210.0	4.5660	5.4469	7.8084
225.0	4.8249	5.4456	7.8871
240.0	4.9614	5.9498	7.8603
255.0	5.1343	6.0964	8.3364
270.0	5.1979	6.4467	7.9851
285.0	5.3283	6.6257	7.5645
300.0	5.2925	6.5964	7.3053
315.0	5.3065	6.9433	7.5760
330.0	5.4379	6.8634	7.9105
345.0	5.6809	6.8050	8.3720
360.0	6.1151	7.7342	9.0017
375.0	6.0890	7.3449	8.6121
390.0	6.3802	7.5924	8.6232
405.0	6.4179	7.6691	8.8578
420.0	6.8939	7.7297	8.5490
435.0	6.7715	8.0808	8.8126
450.0	6.9970	8.2499	8.5984
465.0	6.9273	8.2669	8.8227
480.0	6.7472	8.4525	8.8623
495.0	6.8170	8.2560	8.5986
510.0	6.5728	8.2292	8.5509
525.0	6.7086	8.2834	8.5633
540.0	6.4879	8.2086	9.0417
555.0	6.5855	8.1378	9.2155
570.0	6.6075	8.3929	9.3416
585.0	7.2099	8.3351	9.4580
600.0	7.2722	8.6006	9.4419
615.0	6.9181	8.3694	9.0510
630.0	7.0313	8.7941	9.5055
645.0	7.1352	8.6508	9.3901
660.0	7.2080	8.3757	8.8650
675.0	7.2804	8.4757	9.5297
690.0	7.5045	8.7775	9.4612
705.0	7.2767	8.5120	9.5880
720.0	7.1794	8.8379	9.5561
735.0	7.2309	8.8223	9.7923
750.0	7.2118	8.7092	9.8279
765.0	7.1676	8.6357	9.9533
780.0	7.0705	8.7266	10.1198
795.0	6.9322	8.6827	10.1474
810.0	7.0895	8.5999	9.8627
825.0	7.0789	8.4864	10.1028
840.0	7.0817	8.6288	10.1923
855.0	7.0617	8.7483	10.0817
870.0	7.1040	8.6677	10.2308
885.0	7.2739	8.9629	9.9210
900.0	7.3583	8.8587	10.3102
915.0	7.2300	8.8342	10.6530
930.0	7.1456	8.9272	10.2481
945.0	7.3048	9.2475	10.2618
960.0	6.9725	9.1361	10.3297
975.0	7.0529	9.2971	10.5695
990.0	6.9055	9.2589	10.5885
1005.0	7.0487	9.1780	10.5718
1020.0	6.8460	9.0617	10.6574
1035.0	6.7795	8.8808	10.6666
1050.0	6.8801	9.2342	10.6042
1065.0	6.8355	9.0572	10.6412
1080.0	6.9698	8.9691	11.0816
1095.0	6.9895	9.5821	10.9089
1110.0	6.7993	9.5926	10.6878
1125.0	6.9396	9.2697	10.7561
1140.0	7.0492	9.4952	10.5618
1155.0	6.8892	9.5319	10.5997
1170.0	7.1120	9.3755	10.6944
1185.0	6.9792	9.0311	10.4369
1200.0	7.1407	9.5786	10.2563
1215.0	7.0195	9.6217	10.9128
1230.0	7.0418	9.7525	10.6575
1245.0	7.1471	9.5234	10.6030
1260.0	7.0584	9.5770	10.5004
1275.0	7.2263	9.3240	10.8672
1290.0	7.1564	9.4665	11.0994
1305.0	7.1927	9.4558	10.6033
1320.0	7.1711	9.3502	9.9913
1335.0	7.2604	8.9954	10.2611
1350.0	6.9945	9.5317	10.5565
1365.0	6.9125	9.1643	10.6849
1380.0	7.0454	9.5416	10.3584
1395.0	6.9098	9.5377	10.4962
1410.0	6.7819	9.4165	10.9089
1425.0	6.8634	9.4103	10.8808
1440.0	6.6007	9.3736	10.6137
1455.0	6.6177	9.3224	10.8086
1470.0	7.0069	9.5047	10.8746
1485.0	6.9659	9.5077	10.6610
1500.0	7.2015	9.3882	10.6754
1515.0	7.0140	9.5601	11.0909
1530.0	6.9630	9.7539	10.7183
1545.0	6.6202	9.7387	10.5855
1560.0	6.8847	9.8699	10.5938
1575.0	6.8038	9.7440	10.9816
1590.0	6.6464	9.8715	10.9922
1605.0	7.0333	9.9810	10.8452
1620.0	6.8263	9.8635	11.0623
1635.0	6.6928	9.8620	11.5559
1650.0	6.5874	9.7992	11.1971
1665.0	6.8537	9.8190	11.1618
1680.0	6.6597	10.1286	11.1537
1695.0	6.3868	10.1807	11.3421
1710.0	6.4818	9.7773	11.1616
1725.0	6.5820	10.0054	11.3461
1740.0	6.1575	10.0887	10.4467
1755.0	6.4079	9.9418	11.1654
1770.0	6.5870	10.0277	11.0369
1785.0	6.8570	9.9436	11.4316
1800.0	6.6836	9.6611	11.5926
1815.0	6.5606	9.8489	11.2802
1830.0	6.8453	9.6628	11.7931
1845.0	7.0774	9.6651	11.7164
1860.0	7.0185	9.7115	11.7906
1875.0	6.9807	9.6609	11.8262
1890.0	7.0020	9.0751	12.0620
1905.0	6.8140	9.7701	11.9659
1920.0	6.9842	10.1133	11.9370
1935.0	6.9501	9.5934	11.8804
1950.0	6.9205	9.7054	11.8542
1965.0	6.9704	9.8222	11.9540
1980.0	6.9274	9.9899	11.7238
1995.0	7.1358	10.0652	11.2112
2010.0	7.1564	9.8959	11.6678
2025.0	6.8371	10.1013	11.8369
2040.0	6.9144	9.8035	11.7093
2055.0	7.1919	9.9257	11.6177
2070.0	7.2878	10.2763	11.8281
2085.0	7.3258	9.7398	12.1304
2100.0	7.3724	10.0464	12.0581
2115.0	7.4561	10.1410	11.9382
2130.0	7.3995	9.9027	12.1377
2145.0	7.7552	10.1538	11.9431
2160.0	7.6416	9.9812	12.3095
2175.0	7.6573	9.8203	12.0770
2190.0	7.0389	9.9254	12.3170
2205.0	7.2025	9.8560	12.1023
2220.0	7.3920	10.0774	12.0665
2235.0	7.7997	10.4096	12.2880
2250.0	7.7670	10.1136	12.1907
2265.0	7.8596	10.0609	12.2739
2280.0	7.7626	10.0732	12.2477
2295.0	7.6227	10.2616	12.2186
2310.0	7.4122	10.0716	12.3466
2325.0	7.7813	10.0158	12.1152
2340.0	7.9405	9.8534	11.7453
2355.0	7.6834	10.1131	11.7729
2370.0	7.6422	10.1877	11.9675
2385.0	7.6448	10.2523	12.1098
2400.0	7.8186	10.1997	12.0178
2415.0	8.0337	10.3725	12.4479
2430.0	7.7564	10.2322	12.4082
2445.0	8.0914	10.3036	12.2656
2460.0	8.2710	10.3453	12.0194
2475.0	7.6213	10.3115	12.7397
2490.0	7.8035	10.2167	12.0263
2505.0	8.1169	10.2233	12.0975
2520.0	8.2524	10.2029	12.1942
2535.0	7.9562	9.6382	12.6273
2550.0	8.3218	10.1684	12.2810
2565.0	8.3604	9.7949	12.3440
2580.0	8.3929	10.0924	12.0321
2595.0	8.1203	10.0609	11.8091
2610.0	7.9056	10.1288	12.0744
2625.0	7.2628	9.9781	11.8485
2640.0	8.0829	10.0184	11.8606
2655.0	8.1146	10.2711	12.0812
2670.0	8.0217	10.2645	12.3974
2685.0	8.2718	10.3172	12.1679
2700.0	8.0643	10.5885	11.7053
2715.0	8.0743	10.4309	12.4240
2730.0	8.1453	10.2633	12.0224
2745.0	8.3705	10.2554	12.3022
2760.0	8.2688	10.3150	12.6101
2775.0	8.2686	10.1144	12.4332
2790.0	8.1838	10.2604	12.2538
2805.0	8.2883	10.0623	12.4811
2820.0	8.4897	10.2878	12.4256
2835.0	8.2346	10.4143	12.1310
2850.0	8.4679	10.4501	12.4713
2865.0	8.4577	10.3171	12.4867
2880.0	8.5677	10.3839	12.3593
2895.0	8.1487	10.4826	12.4821
2910.0	8.3249	10.1310	11.5945
2925.0	8.4026	10.4810	11.8886
2940.0	8.2420	10.6018	12.0246
2955.0	8.3876	10.5931	12.4848
2970.0	8.3978	10.0290	12.1893
2985.0	8.2118	10.1565	12.5013


==> data/cheetah-M2-ql.txt <==
15.0	-0.5609	-0.5584	-0.4777
30.0	-0.5598	-0.5101	-0.2995
45.0	-0.5565	-0.5233	-0.3866
60.0	-0.5647	-0.5395	-0.4098
75.0	-0.5713	-0.5206	-0.4442
90.0	-0.5755	-0.5321	-0.4688
105.0	-0.5790	-0.5397	-0.4814
120.0	-0.5910	-0.5622	-0.5338
135.0	-0.5932	-0.5892	-0.5218
150.0	-0.5947	-0.5912	-0.5396
165.0	-0.5966	-0.5946	-0.5897
180.0	-0.5972	-0.5946	-0.5903
195.0	-0.5978	-0.5949	-0.5907
210.0	-0.5974	-0.5952	-0.5915
225.0	-0.5973	-0.5961	-0.5915
240.0	-0.5973	-0.5950	-0.5882
255.0	-0.5971	-0.5950	-0.5886
270.0	-0.5972	-0.5959	-0.5887
285.0	-0.5975	-0.5964	-0.5887
300.0	-0.5978	-0.5959	-0.5884
315.0	-0.5983	-0.5958	-0.5885
330.0	-0.5980	-0.5968	-0.5893
345.0	-0.5980	-0.5977	-0.5945
360.0	-0.5980	-0.5977	-0.5940
375.0	-0.5982	-0.5976	-0.5967
390.0	-0.5980	-0.5972	-0.5944
405.0	-0.5978	-0.5972	-0.5940
420.0	-0.5970	-0.5967	-0.5942
435.0	-0.5971	-0.5957	-0.5940
450.0	-0.5969	-0.5956	-0.5941
465.0	-0.5969	-0.5960	-0.5938
480.0	-0.5969	-0.5960	-0.5935
495.0	-0.5971	-0.5961	-0.5934
510.0	-0.5977	-0.5966	-0.5936
525.0	-0.5979	-0.5969	-0.5945
540.0	-0.5976	-0.5969	-0.5945
555.0	-0.5977	-0.5965	-0.5950
570.0	-0.5976	-0.5965	-0.5947
585.0	-0.5977	-0.5962	-0.5947
600.0	-0.5974	-0.5964	-0.5939
615.0	-0.5974	-0.5964	-0.5939
630.0	-0.5976	-0.5970	-0.5945
645.0	-0.5976	-0.5970	-0.5946
660.0	-0.5974	-0.5970	-0.5942
675.0	-0.5976	-0.5970	-0.5937
690.0	-0.5975	-0.5973	-0.5945
705.0	-0.5975	-0.5971	-0.5957
720.0	-0.5976	-0.5970	-0.5950
735.0	-0.5979	-0.5972	-0.5951
750.0	-0.5981	-0.5973	-0.5950
765.0	-0.5984	-0.5970	-0.5957
780.0	-0.5982	-0.5975	-0.5956
795.0	-0.5981	-0.5977	-0.5952
810.0	-0.5982	-0.5969	-0.5805
825.0	-0.5980	-0.5968	-0.5801
840.0	-0.5978	-0.5965	-0.5943
855.0	-0.5975	-0.5964	-0.5949
870.0	-0.5975	-0.5961	-0.5955
885.0	-0.5977	-0.5966	-0.5958
900.0	-0.5973	-0.5962	-0.5951
915.0	-0.5975	-0.5963	-0.5954
930.0	-0.5977	-0.5968	-0.5951
945.0	-0.5975	-0.5964	-0.5821
960.0	-0.5976	-0.5968	-0.5819
975.0	-0.5974	-0.5967	-0.5812
990.0	-0.5975	-0.5965	-0.5816
1005.0	-0.5975	-0.5960	-0.5816
1020.0	-0.5972	-0.5952	-0.5816
1035.0	-0.5976	-0.5952	-0.5942
1050.0	-0.5978	-0.5953	-0.5944
1065.0	-0.5979	-0.5959	-0.5942
1080.0	-0.5975	-0.5960	-0.5938
1095.0	-0.5976	-0.5963	-0.5940
1110.0	-0.5980	-0.5962	-0.5944
1125.0	-0.5982	-0.5970	-0.5960
1140.0	-0.5981	-0.5966	-0.5960
1155.0	-0.5982	-0.5971	-0.5959
1170.0	-0.5982	-0.5972	-0.5957
1185.0	-0.5982	-0.5972	-0.5954
1200.0	-0.5984	-0.5976	-0.5954
1215.0	-0.5984	-0.5974	-0.5954
1230.0	-0.5983	-0.5975	-0.5960
1245.0	-0.5983	-0.5970	-0.5956
1260.0	-0.5982	-0.5971	-0.5951
1275.0	-0.5980	-0.5975	-0.5949
1290.0	-0.5979	-0.5965	-0.5843
1305.0	-0.5982	-0.5971	-0.5844
1320.0	-0.5982	-0.5973	-0.5569
1335.0	-0.5980	-0.5974	-0.5571
1350.0	-0.5976	-0.5970	-0.5684
1365.0	-0.5976	-0.5974	-0.5683
1380.0	-0.5978	-0.5973	-0.5684
1395.0	-0.5978	-0.5976	-0.5971
1410.0	-0.5978	-0.5974	-0.5970
1425.0	-0.5982	-0.5971	-0.5967
1440.0	-0.5979	-0.5967	-0.5807
1455.0	-0.5978	-0.5969	-0.5808
1470.0	-0.5979	-0.5972	-0.5804
1485.0	-0.5976	-0.5956	-0.5779
1500.0	-0.5979	-0.5958	-0.5776
1515.0	-0.5976	-0.5960	-0.5776
1530.0	-0.5980	-0.5972	-0.5880
1545.0	-0.5979	-0.5973	-0.5885
1560.0	-0.5976	-0.5968	-0.5884
1575.0	-0.5974	-0.5972	-0.5884
1590.0	-0.5978	-0.5973	-0.5960
1605.0	-0.5980	-0.5972	-0.5959
1620.0	-0.5979	-0.5974	-0.5956
1635.0	-0.5979	-0.5973	-0.5953
1650.0	-0.5978	-0.5972	-0.5960
1665.0	-0.5978	-0.5975	-0.5966
1680.0	-0.5978	-0.5973	-0.5965
1695.0	-0.5982	-0.5970	-0.5964
1710.0	-0.5981	-0.5972	-0.5965
1725.0	-0.5982	-0.5969	-0.5963
1740.0	-0.5977	-0.5970	-0.5962
1755.0	-0.5974	-0.5968	-0.5962
1770.0	-0.5974	-0.5972	-0.5968
1785.0	-0.5975	-0.5969	-0.5966
1800.0	-0.5979	-0.5970	-0.5963
1815.0	-0.5977	-0.5969	-0.5960
1830.0	-0.5978	-0.5970	-0.5958
1845.0	-0.5977	-0.5972	-0.5961
1860.0	-0.5981	-0.5973	-0.5964
1875.0	-0.5981	-0.5973	-0.5964
1890.0	-0.5978	-0.5974	-0.5964
1905.0	-0.5978	-0.5968	-0.5949
1920.0	-0.5980	-0.5972	-0.5948
1935.0	-0.5981	-0.5972	-0.5951
1950.0	-0.5980	-0.5971	-0.5949
1965.0	-0.5980	-0.5975	-0.5948
1980.0	-0.5981	-0.5963	-0.5830
1995.0	-0.5981	-0.5966	-0.5900
2010.0	-0.5982	-0.5970	-0.5899
2025.0	-0.5978	-0.5956	-0.5812
2040.0	-0.5975	-0.5958	-0.5813
2055.0	-0.5974	-0.5959	-0.5815
2070.0	-0.5976	-0.5967	-0.5906
2085.0	-0.5979	-0.5966	-0.5904
2100.0	-0.5981	-0.5972	-0.5963
2115.0	-0.5980	-0.5968	-0.5959
2130.0	-0.5976	-0.5966	-0.5790
2145.0	-0.5978	-0.5972	-0.5825
2160.0	-0.5978	-0.5970	-0.5826
2175.0	-0.5978	-0.5973	-0.5964
2190.0	-0.5978	-0.5972	-0.5965
2205.0	-0.5977	-0.5973	-0.5964
2220.0	-0.5979	-0.5972	-0.5960
2235.0	-0.5978	-0.5972	-0.5963
2250.0	-0.5978	-0.5971	-0.5963
2265.0	-0.5977	-0.5969	-0.5888
2280.0	-0.5980	-0.5971	-0.5887
2295.0	-0.5980	-0.5971	-0.5885
2310.0	-0.5979	-0.5975	-0.5842
2325.0	-0.5980	-0.5975	-0.5842
2340.0	-0.5975	-0.5967	-0.5840
2355.0	-0.5981	-0.5973	-0.5943
2370.0	-0.5982	-0.5967	-0.5944
2385.0	-0.5981	-0.5970	-0.5953
2400.0	-0.5978	-0.5967	-0.5953
2415.0	-0.5978	-0.5968	-0.5950
2430.0	-0.5977	-0.5967	-0.5955
2445.0	-0.5970	-0.5965	-0.5759
2460.0	-0.5970	-0.5963	-0.5760
2475.0	-0.5970	-0.5965	-0.5759
2490.0	-0.5968	-0.5965	-0.5759
2505.0	-0.5970	-0.5968	-0.5760
2520.0	-0.5971	-0.5967	-0.5761
2535.0	-0.5974	-0.5968	-0.5953
2550.0	-0.5977	-0.5970	-0.5955
2565.0	-0.5977	-0.5968	-0.5956
2580.0	-0.5978	-0.5970	-0.5953
2595.0	-0.5981	-0.5969	-0.5951
2610.0	-0.5980	-0.5968	-0.5942
2625.0	-0.5980	-0.5967	-0.5945
2640.0	-0.5980	-0.5972	-0.5954
2655.0	-0.5983	-0.5971	-0.5960
2670.0	-0.5981	-0.5974	-0.5962
2685.0	-0.5977	-0.5969	-0.5964
2700.0	-0.5973	-0.5968	-0.5963
2715.0	-0.5973	-0.5970	-0.5811
2730.0	-0.5973	-0.5964	-0.5812
2745.0	-0.5968	-0.5966	-0.5812
2760.0	-0.5971	-0.5962	-0.5812
2775.0	-0.5969	-0.5958	-0.5816
2790.0	-0.5969	-0.5964	-0.5810
2805.0	-0.5968	-0.5964	-0.5813
2820.0	-0.5972	-0.5968	-0.5848
2835.0	-0.5978	-0.5970	-0.5844
2850.0	-0.5976	-0.5973	-0.5848
2865.0	-0.5978	-0.5963	-0.5748
2880.0	-0.5978	-0.5969	-0.5784
2895.0	-0.5979	-0.5972	-0.5779
2910.0	-0.5977	-0.5972	-0.5780
2925.0	-0.5977	-0.5975	-0.5954
2940.0	-0.5975	-0.5972	-0.5962
2955.0	-0.5978	-0.5973	-0.5965
2970.0	-0.5983	-0.5974	-0.5965
2985.0	-0.5982	-0.5974	-0.5962


==> data/cheetah-M2-qrm-rs.txt <==
15.0	-0.5887	-0.5863	-0.5823
30.0	-0.5916	-0.5894	-0.5175
45.0	-0.5929	-0.5802	-0.5441
60.0	-0.5937	-0.5844	-0.5577
75.0	-0.5947	-0.5867	-0.5654
90.0	-0.5955	-0.5886	-0.5609
105.0	-0.5963	-0.5906	-0.5711
120.0	-0.5973	-0.5964	-0.5664
135.0	-0.5976	-0.5961	-0.5666
150.0	-0.5978	-0.5962	-0.5756
165.0	-0.5980	-0.5963	-0.5459
180.0	-0.5977	-0.5965	-0.5351
195.0	-0.5977	-0.5967	-0.5529
210.0	-0.5980	-0.5970	-0.5534
225.0	-0.5983	-0.5972	-0.5547
240.0	-0.5980	-0.5838	-0.5523
255.0	-0.5974	-0.5837	-0.5663
270.0	-0.5986	-0.5897	-0.5662
285.0	-0.5987	-0.5897	-0.5624
300.0	-0.5987	-0.5897	-0.5625
315.0	-0.5987	-0.5902	-0.5661
330.0	-0.5988	-0.5907	-0.5826
345.0	-0.5988	-0.5907	-0.5609
360.0	-0.5990	-0.5976	-0.5617
375.0	-0.5983	-0.5908	-0.5446
390.0	-0.5987	-0.5970	-0.5449
405.0	-0.5988	-0.5968	-0.5259
420.0	-0.5984	-0.5890	-0.5256
435.0	-0.5985	-0.5885	-0.5361
450.0	-0.5985	-0.5884	-0.5641
465.0	-0.5983	-0.5881	-0.5746
480.0	-0.5992	-0.5961	-0.5814
495.0	-0.5993	-0.5969	-0.5811
510.0	-0.5994	-0.5983	-0.5540
525.0	-0.5993	-0.5984	-0.5653
540.0	-0.5994	-0.5982	-0.5624
555.0	-0.5991	-0.5859	-0.5618
570.0	-0.5991	-0.5861	-0.5454
585.0	-0.5988	-0.5859	-0.5455
600.0	-0.5948	-0.5852	-0.5456
615.0	-0.5944	-0.5851	-0.5780
630.0	-0.5945	-0.5852	-0.5685
645.0	-0.5970	-0.5862	-0.5776
660.0	-0.5987	-0.5849	-0.5774
675.0	-0.5992	-0.5851	-0.5654
690.0	-0.5992	-0.5895	-0.5616
705.0	-0.5994	-0.5847	-0.5623
720.0	-0.5995	-0.5845	-0.5622
735.0	-0.5995	-0.5892	-0.5639
750.0	-0.5995	-0.5977	-0.5664
765.0	-0.5995	-0.5976	-0.5813
780.0	-0.5995	-0.5978	-0.5808
795.0	-0.5995	-0.5980	-0.5765
810.0	-0.5995	-0.5977	-0.5767
825.0	-0.5997	-0.5980	-0.5767
840.0	-0.5997	-0.5980	-0.5846
855.0	-0.5992	-0.5979	-0.5845
870.0	-0.5993	-0.5972	-0.5784
885.0	-0.5993	-0.5974	-0.5790
900.0	-0.5993	-0.5970	-0.5788
915.0	-0.5990	-0.5901	-0.5758
930.0	-0.5990	-0.5895	-0.5607
945.0	-0.5991	-0.5893	-0.5565
960.0	-0.5991	-0.5898	-0.5565
975.0	-0.5989	-0.5896	-0.5615
990.0	-0.5989	-0.5958	-0.5611
1005.0	-0.5990	-0.5965	-0.5407
1020.0	-0.5985	-0.5897	-0.5185
1035.0	-0.5985	-0.5819	-0.5323
1050.0	-0.5987	-0.5882	-0.5704
1065.0	-0.5990	-0.5881	-0.5635
1080.0	-0.5992	-0.5881	-0.5086
1095.0	-0.5996	-0.5874	-0.4913
1110.0	-0.5996	-0.5876	-0.4949
1125.0	-0.5997	-0.5976	-0.5681
1140.0	-0.5997	-0.5885	-0.5058
1155.0	-0.5997	-0.5889	-0.4808
1170.0	-0.5996	-0.5973	-0.5088
1185.0	-0.5994	-0.5970	-0.5603
1200.0	-0.5991	-0.5970	-0.5470
1215.0	-0.5987	-0.5963	-0.5358
1230.0	-0.5987	-0.5917	-0.5490
1245.0	-0.5987	-0.5917	-0.5491
1260.0	-0.5965	-0.5844	-0.5482
1275.0	-0.5932	-0.5797	-0.5448
1290.0	-0.5928	-0.5729	-0.5450
1305.0	-0.5934	-0.5805	-0.5233
1320.0	-0.5982	-0.5805	-0.5225
1335.0	-0.5940	-0.5646	-0.4907
1350.0	-0.5942	-0.5645	-0.1002
1365.0	-0.5946	-0.5645	0.0783
1380.0	-0.5925	-0.5586	0.1875
1395.0	-0.5933	-0.5475	0.4871
1410.0	-0.5935	-0.5634	1.0994
1425.0	-0.5992	-0.5623	1.8627
1440.0	-0.5991	-0.5446	1.9680
1455.0	-0.5939	-0.5446	1.5902
1470.0	-0.5938	-0.5356	1.5393
1485.0	-0.5945	-0.4978	1.9694
1500.0	-0.5944	-0.5154	2.1894
1515.0	-0.5942	-0.5144	1.9918
1530.0	-0.5984	-0.5062	1.8392
1545.0	-0.5912	-0.5377	1.5880
1560.0	-0.5913	-0.5461	1.5137
1575.0	-0.5894	-0.5392	1.3020
1590.0	-0.5898	-0.5573	0.9382
1605.0	-0.5893	-0.5384	0.6667
1620.0	-0.5893	-0.5200	0.4838
1635.0	-0.5888	-0.5063	0.2553
1650.0	-0.5957	-0.5129	0.9073
1665.0	-0.5959	-0.5158	1.2169
1680.0	-0.5959	-0.4900	1.8914
1695.0	-0.5961	-0.4797	4.6072
1710.0	-0.5963	-0.4905	4.2994
1725.0	-0.5962	-0.5495	4.0725
1740.0	-0.5987	-0.5333	3.9181
1755.0	-0.5982	-0.5194	3.9379
1770.0	-0.5981	-0.5189	4.1127
1785.0	-0.5980	-0.5326	4.0488
1800.0	-0.5980	-0.5541	4.3339
1815.0	-0.5979	-0.5412	4.5095
1830.0	-0.5980	-0.5411	4.5121
1845.0	-0.5981	-0.5436	4.6426
1860.0	-0.5985	-0.5399	4.6685
1875.0	-0.5987	-0.5536	4.5902
1890.0	-0.5989	-0.5532	4.7091
1905.0	-0.5989	-0.5529	4.7150
1920.0	-0.5986	-0.5522	4.7877
1935.0	-0.5989	-0.5412	4.8062
1950.0	-0.5951	-0.5606	4.9627
1965.0	-0.5906	-0.5508	4.9508
1980.0	-0.5898	-0.5370	4.9524
1995.0	-0.5900	-0.5366	4.9743
2010.0	-0.5853	-0.5096	4.9593
2025.0	-0.5922	-0.4942	5.0111
2040.0	-0.5922	-0.5129	5.0412
2055.0	-0.5949	-0.5295	5.1625
2070.0	-0.5945	-0.5156	5.2932
2085.0	-0.5950	-0.5196	5.3931
2100.0	-0.5948	-0.5196	5.4251
2115.0	-0.5977	-0.5134	5.4716
2130.0	-0.5978	-0.5134	5.3800
2145.0	-0.5979	-0.5083	5.6051
2160.0	-0.5978	-0.5082	5.5047
2175.0	-0.5977	-0.5395	5.6152
2190.0	-0.5933	-0.5288	5.6992
2205.0	-0.5929	-0.5287	5.7574
2220.0	-0.5991	-0.5649	5.9170
2235.0	-0.5990	-0.5648	5.9196
2250.0	-0.5992	-0.5697	5.9618
2265.0	-0.5991	-0.5549	5.7966
2280.0	-0.5945	-0.5329	5.2933
2295.0	-0.5945	-0.5522	5.9208
2310.0	-0.5958	-0.5149	5.9251
2325.0	-0.5959	-0.5096	5.7087
2340.0	-0.5959	-0.5098	5.6350
2355.0	-0.5959	-0.5098	5.5139
2370.0	-0.5989	-0.5189	5.6355
2385.0	-0.5990	-0.5294	5.6855
2400.0	-0.5991	-0.5186	5.8237
2415.0	-0.5991	-0.5521	5.8874
2430.0	-0.5964	-0.5575	5.8285
2445.0	-0.5901	-0.5571	5.8685
2460.0	-0.5890	-0.5521	5.7622
2475.0	-0.5930	-0.5522	5.8814
2490.0	-0.5887	-0.5201	5.7722
2505.0	-0.5846	-0.5201	5.8366
2520.0	-0.5846	-0.5255	5.8531
2535.0	-0.5847	-0.5059	5.9102
2550.0	-0.5927	-0.4967	5.9085
2565.0	-0.5546	-0.5090	5.9624
2580.0	-0.5544	-0.4953	5.8833
2595.0	-0.5801	-0.4889	5.9580
2610.0	-0.5800	-0.4889	6.0219
2625.0	-0.5804	-0.4856	6.0449
2640.0	-0.5802	-0.4633	5.4065
2655.0	-0.5821	-0.4768	6.0342
2670.0	-0.5961	-0.4904	6.0843
2685.0	-0.5961	-0.4950	5.9966
2700.0	-0.5961	-0.4952	5.9676
2715.0	-0.5961	-0.4951	5.7899
2730.0	-0.5960	-0.5404	5.9402
2745.0	-0.5953	-0.5280	5.9243
2760.0	-0.5953	-0.5278	5.9016
2775.0	-0.5988	-0.5432	6.0061
2790.0	-0.5988	-0.5770	6.0336
2805.0	-0.5985	-0.5770	6.0937
2820.0	-0.5985	-0.5771	5.8742
2835.0	-0.5984	-0.5767	5.8550
2850.0	-0.5988	-0.5892	5.6763
2865.0	-0.5935	-0.5799	5.5494
2880.0	-0.5850	-0.5565	5.5565
2895.0	-0.5850	-0.5487	5.4552
2910.0	-0.5761	-0.5245	5.5480
2925.0	-0.5720	-0.5249	4.5719
2940.0	-0.5713	-0.4893	5.1260
2955.0	-0.5713	-0.4894	5.1571
2970.0	-0.5909	-0.5026	5.2005
2985.0	-0.5908	-0.5023	5.2708


==> data/cheetah-M2-qrm.txt <==
15.0	-0.5610	-0.5581	-0.5510
30.0	-0.5428	-0.5189	-0.5090
45.0	-0.5161	-0.4888	-0.4737
60.0	-0.4910	-0.4609	-0.4522
75.0	-0.4756	-0.4425	-0.4191
90.0	-0.4564	-0.4267	-0.3843
105.0	-0.4361	-0.4011	-0.3543
120.0	-0.4239	-0.3730	-0.2994
135.0	-0.4040	-0.3123	-0.1704
150.0	-0.4008	-0.2476	0.1371
165.0	-0.4005	-0.2227	0.7818
180.0	-0.4063	-0.2033	0.8038
195.0	-0.4095	-0.1846	0.9372
210.0	-0.4157	-0.1649	1.5268
225.0	-0.4232	-0.1502	2.0767
240.0	-0.4267	-0.1381	2.3642
255.0	-0.4279	-0.1285	2.6685
270.0	-0.4286	-0.1254	3.1969
285.0	-0.4294	-0.1221	3.8813
300.0	-0.4332	-0.1189	3.6659
315.0	-0.4344	-0.1178	4.2903
330.0	-0.4352	-0.1082	4.6082
345.0	-0.4341	-0.1137	4.8753
360.0	-0.4351	-0.1270	5.0902
375.0	-0.4341	-0.1467	4.8570
390.0	-0.4358	-0.1577	4.9674
405.0	-0.4351	-0.1910	5.3440
420.0	-0.4357	-0.2060	5.2658
435.0	-0.4366	-0.1981	5.2534
450.0	-0.4369	-0.2303	5.4287
465.0	-0.4361	-0.2300	5.3876
480.0	-0.4389	-0.2537	5.4787
495.0	-0.4394	-0.2724	5.6841
510.0	-0.4379	-0.2691	5.6103
525.0	-0.4353	-0.3094	5.5385
540.0	-0.4336	-0.3125	5.5097
555.0	-0.4329	-0.3159	5.6311
570.0	-0.4313	-0.3040	5.8045
585.0	-0.4290	-0.2924	5.9180
600.0	-0.4285	-0.3025	5.8077
615.0	-0.4288	-0.3281	5.8044
630.0	-0.4285	-0.3309	5.8624
645.0	-0.4279	-0.3386	5.8733
660.0	-0.4302	-0.3438	5.6819
675.0	-0.4298	-0.3608	5.6739
690.0	-0.4439	-0.3668	5.8442
705.0	-0.4486	-0.3546	5.7203
720.0	-0.4595	-0.3503	5.6683
735.0	-0.4774	-0.3485	5.8038
750.0	-0.4720	-0.3440	6.0611
765.0	-0.4646	-0.2983	5.9996
780.0	-0.4594	-0.2877	5.8572
795.0	-0.4435	-0.2936	5.9139
810.0	-0.4450	-0.3071	5.5631
825.0	-0.4443	-0.3194	5.8899
840.0	-0.4469	-0.3490	5.7565
855.0	-0.4520	-0.3493	5.8434
870.0	-0.4558	-0.4091	5.6882
885.0	-0.4531	-0.4274	5.8328
900.0	-0.4648	-0.4265	5.9639
915.0	-0.4680	-0.4291	5.6128
930.0	-0.4649	-0.4271	5.2045
945.0	-0.4631	-0.4307	5.6779
960.0	-0.4573	-0.4319	5.7051
975.0	-0.4529	-0.4274	5.7997
990.0	-0.4476	-0.4124	5.7787
1005.0	-0.4358	-0.4205	5.4551
1020.0	-0.4348	-0.4266	5.5720
1035.0	-0.4457	-0.4294	5.6632
1050.0	-0.4598	-0.4308	5.7987
1065.0	-0.4592	-0.4300	5.7477
1080.0	-0.4730	-0.4294	5.6491
1095.0	-0.5251	-0.4284	5.8867
1110.0	-0.5089	-0.4286	5.6532
1125.0	-0.5194	-0.4282	5.6907
1140.0	-0.5054	-0.4282	5.5962
1155.0	-0.5145	-0.4270	5.6639
1170.0	-0.5272	-0.4266	5.7198
1185.0	-0.5207	-0.4258	5.8505
1200.0	-0.4797	-0.4258	5.8612
1215.0	-0.4677	-0.4256	5.9179
1230.0	-0.4269	-0.3661	5.8201
1245.0	-0.4288	-0.3409	5.9606
1260.0	-0.4298	-0.3556	6.0060
1275.0	-0.4309	-0.3748	6.0442
1290.0	-0.4312	-0.3904	6.1630
1305.0	-0.4641	-0.4000	6.0476
1320.0	-0.4984	-0.4136	6.0850
1335.0	-0.5642	-0.4311	6.3259
1350.0	-0.5642	-0.4314	6.2283
1365.0	-0.5405	-0.4305	6.3288
1380.0	-0.5147	-0.1986	6.3559
1395.0	-0.5523	-0.1510	6.4034
1410.0	-0.5470	-0.0654	6.4295
1425.0	-0.5467	0.3456	6.6664
1440.0	-0.5467	0.3297	6.6133
1455.0	-0.5466	0.7103	6.5987
1470.0	-0.5465	0.8992	6.7608
1485.0	-0.5465	1.2014	6.7577
1500.0	-0.5555	1.0872	6.7330
1515.0	-0.5266	0.9855	6.6849
1530.0	-0.5265	0.7264	6.7950
1545.0	-0.5262	0.4890	6.5014
1560.0	-0.5137	0.3203	6.5200
1575.0	-0.5139	0.3597	6.5180
1590.0	-0.5026	0.5962	6.1290
1605.0	-0.5196	0.6589	6.2569
1620.0	-0.5317	0.6922	6.3275
1635.0	-0.5324	0.7147	6.3593
1650.0	-0.5325	0.8488	6.1515
1665.0	-0.5325	0.9304	6.3892
1680.0	-0.5396	1.0209	6.0742
1695.0	-0.5398	0.8555	5.9884
1710.0	-0.5575	0.7592	6.0715
1725.0	-0.5575	0.5662	5.9590
1740.0	-0.5572	0.4836	5.9762
1755.0	-0.5571	0.3958	5.9549
1770.0	-0.5574	0.2898	6.0538
1785.0	-0.5574	0.2343	5.9038
1800.0	-0.5575	0.0957	6.2361
1815.0	-0.5458	-0.0028	6.3359
1830.0	-0.5461	-0.0692	6.2456
1845.0	-0.5315	-0.0499	6.4200
1860.0	-0.5316	-0.1530	6.4324
1875.0	-0.5318	-0.2474	6.4170
1890.0	-0.5318	-0.0362	6.3480
1905.0	-0.5318	0.6282	6.3124
1920.0	-0.5433	1.0422	6.1483
1935.0	-0.5434	0.9799	6.3726
1950.0	-0.5456	1.0372	6.2955
1965.0	-0.5449	1.5608	6.4102
1980.0	-0.5374	1.4660	6.0706
1995.0	-0.5373	1.6146	6.2753
2010.0	-0.5374	2.0713	5.8389
2025.0	-0.5372	2.0327	5.6457
2040.0	-0.5376	1.9034	5.7001
2055.0	-0.5477	1.7376	5.7129
2070.0	-0.5500	1.5036	5.2445
2085.0	-0.5559	1.5672	5.6069
2100.0	-0.5543	1.9991	6.4118
2115.0	-0.5483	2.2663	6.1693
2130.0	-0.5323	2.3963	6.2984
2145.0	-0.5325	2.3422	6.3792
2160.0	-0.4951	2.1700	6.6467
2175.0	-0.4954	1.8945	6.7530
2190.0	-0.4956	1.9832	6.9920
2205.0	-0.4961	2.1973	6.7918
2220.0	-0.5049	2.5031	6.7018
2235.0	-0.5210	2.5684	6.6622
2250.0	-0.5461	2.3981	6.7129
2265.0	-0.5465	2.6214	6.7396
2280.0	-0.5470	2.8181	6.6805
2295.0	-0.5446	2.8456	6.6496
2310.0	-0.5449	2.7416	6.3128
2325.0	-0.5448	2.7792	6.4993
2340.0	-0.5444	2.7594	6.3827
2355.0	-0.5439	2.4062	6.2929
2370.0	-0.5436	2.4797	6.5169
2385.0	-0.5439	2.2553	6.2443
2400.0	-0.5557	1.8199	6.1959
2415.0	-0.5568	1.6084	5.9930
2430.0	-0.5567	1.7026	5.8636
2445.0	-0.5375	2.1428	5.7643
2460.0	-0.5376	2.3164	5.8051
2475.0	-0.5377	2.5698	6.0633
2490.0	-0.5221	2.4915	6.0939
2505.0	-0.5224	2.2664	5.9472
2520.0	-0.5134	1.6410	5.9691
2535.0	-0.5133	1.6053	5.8890
2550.0	-0.5168	1.6716	5.4279
2565.0	-0.4936	1.3620	5.6637
2580.0	-0.4935	1.0249	5.8811
2595.0	-0.5093	0.9819	5.7094
2610.0	-0.4948	0.9734	6.0482
2625.0	-0.5033	0.9578	5.6648
2640.0	-0.5197	0.9787	5.7730
2655.0	-0.5194	1.2706	5.7980
2670.0	-0.5428	1.6025	5.9755
2685.0	-0.5431	1.5841	5.6907
2700.0	-0.5429	1.7737	5.6876
2715.0	-0.5414	2.0461	5.6172
2730.0	-0.5301	2.1566	5.5829
2745.0	-0.5302	2.1432	5.8959
2760.0	-0.5306	2.1101	5.7893
2775.0	-0.5305	2.3196	5.8958
2790.0	-0.5309	2.4747	6.1087
2805.0	-0.5346	2.4328	5.7420
2820.0	-0.5340	2.5141	6.0200
2835.0	-0.5453	2.4395	6.0662
2850.0	-0.5453	2.3483	6.0029
2865.0	-0.5449	2.2478	5.8589
2880.0	-0.5454	1.8819	5.6326
2895.0	-0.5574	1.8534	5.5153
2910.0	-0.5574	1.5956	5.4576
2925.0	-0.5579	1.5074	5.3758
2940.0	-0.5463	1.6243	5.5759
2955.0	-0.5460	1.9203	5.9512
2970.0	-0.5331	2.2108	5.6675
2985.0	-0.5326	2.1032	5.9119


==> data/cheetah-M2-rs.txt <==
15.0	-0.5882	-0.5847	-0.4888
30.0	-0.5921	-0.5882	-0.5422
45.0	-0.5941	-0.5911	-0.5270
60.0	-0.5951	-0.5927	-0.5447
75.0	-0.5957	-0.5939	-0.5446
90.0	-0.5962	-0.5946	-0.5536
105.0	-0.5980	-0.5966	-0.5673
120.0	-0.5984	-0.5973	-0.5793
135.0	-0.5985	-0.5976	-0.5794
150.0	-0.5980	-0.5975	-0.5889
165.0	-0.5976	-0.5917	-0.5817
180.0	-0.5975	-0.5915	-0.5816
195.0	-0.5975	-0.5915	-0.5814
210.0	-0.5977	-0.5914	-0.5811
225.0	-0.5975	-0.5916	-0.5814
240.0	-0.5945	-0.5823	-0.5709
255.0	-0.5975	-0.5814	-0.5712
270.0	-0.5977	-0.5895	-0.5601
285.0	-0.5979	-0.5896	-0.5602
300.0	-0.5977	-0.5793	-0.5525
315.0	-0.5978	-0.5888	-0.5695
330.0	-0.5981	-0.5897	-0.5494
345.0	-0.5988	-0.5973	-0.5497
360.0	-0.5989	-0.5974	-0.5831
375.0	-0.5989	-0.5972	-0.5831
390.0	-0.5981	-0.5926	-0.5832
405.0	-0.5982	-0.5902	-0.5724
420.0	-0.5976	-0.5757	-0.5606
435.0	-0.5978	-0.5756	-0.5615
450.0	-0.5986	-0.5824	-0.5618
465.0	-0.5979	-0.5777	-0.5622
480.0	-0.5979	-0.5670	-0.5572
495.0	-0.5905	-0.5668	-0.5320
510.0	-0.5892	-0.5502	-0.5095
525.0	-0.5853	-0.5481	-0.5192
540.0	-0.5597	-0.5370	-0.5139
555.0	-0.5662	-0.5255	-0.5044
570.0	-0.5659	-0.5240	-0.4956
585.0	-0.5754	-0.5369	-0.4926
600.0	-0.5750	-0.5369	-0.5025
615.0	-0.5751	-0.5554	-0.5101
630.0	-0.5766	-0.5636	-0.5135
645.0	-0.5946	-0.5728	-0.5136
660.0	-0.5948	-0.5727	-0.5162
675.0	-0.5950	-0.5848	-0.5327
690.0	-0.5980	-0.5902	-0.5161
705.0	-0.5979	-0.5904	-0.4970
720.0	-0.5977	-0.5915	-0.4970
735.0	-0.5976	-0.5850	-0.5173
750.0	-0.5979	-0.5841	-0.5398
765.0	-0.5979	-0.5903	-0.5303
780.0	-0.5976	-0.5901	-0.5622
795.0	-0.5978	-0.5902	-0.5614
810.0	-0.5979	-0.5917	-0.5612
825.0	-0.5971	-0.5856	-0.5641
840.0	-0.5971	-0.5855	-0.5750
855.0	-0.5946	-0.5783	-0.5487
870.0	-0.5985	-0.5783	-0.5339
885.0	-0.5944	-0.5401	-0.5095
900.0	-0.5944	-0.5402	-0.5093
915.0	-0.5850	-0.5538	-0.4891
930.0	-0.5942	-0.5535	-0.4892
945.0	-0.5943	-0.5678	-0.4859
960.0	-0.5975	-0.5661	-0.4722
975.0	-0.5975	-0.5871	-0.5267
990.0	-0.5976	-0.5878	-0.5391
1005.0	-0.5975	-0.5873	-0.5391
1020.0	-0.5977	-0.5792	-0.5468
1035.0	-0.5976	-0.5669	-0.5205
1050.0	-0.5975	-0.5671	-0.5179
1065.0	-0.5958	-0.5582	-0.5220
1080.0	-0.5889	-0.5639	-0.5117
1095.0	-0.5888	-0.5472	-0.5031
1110.0	-0.5896	-0.5555	-0.4968
1125.0	-0.5885	-0.5509	-0.4833
1140.0	-0.5883	-0.5614	-0.4850
1155.0	-0.5887	-0.5614	-0.4814
1170.0	-0.5956	-0.5666	-0.4747
1185.0	-0.5960	-0.5686	-0.4356
1200.0	-0.5899	-0.5614	-0.4201
1215.0	-0.5896	-0.5602	-0.3846
1230.0	-0.5915	-0.5508	-0.4287
1245.0	-0.5914	-0.5547	-0.4197
1260.0	-0.5848	-0.5553	-0.4503
1275.0	-0.5845	-0.5641	-0.4594
1290.0	-0.5843	-0.5641	-0.4518
1305.0	-0.5970	-0.5787	-0.4521
1320.0	-0.5975	-0.5925	-0.4911
1335.0	-0.5979	-0.5926	-0.4764
1350.0	-0.5981	-0.5901	-0.4659
1365.0	-0.5980	-0.5903	-0.4933
1380.0	-0.5929	-0.5750	-0.4917
1395.0	-0.5928	-0.5752	-0.4575
1410.0	-0.5927	-0.5435	-0.4742
1425.0	-0.5802	-0.5326	-0.4739
1440.0	-0.5803	-0.5251	-0.4696
1455.0	-0.5803	-0.5333	-0.4693
1470.0	-0.5931	-0.5514	-0.4858
1485.0	-0.5930	-0.5718	-0.4755
1500.0	-0.5924	-0.5640	-0.5145
1515.0	-0.5772	-0.5512	-0.5118
1530.0	-0.5975	-0.5586	-0.5397
1545.0	-0.5977	-0.5639	-0.5277
1560.0	-0.5977	-0.5638	-0.5277
1575.0	-0.5936	-0.5731	-0.5276
1590.0	-0.5941	-0.5796	-0.5353
1605.0	-0.5938	-0.5795	-0.5550
1620.0	-0.5936	-0.5795	-0.5519
1635.0	-0.5987	-0.5613	-0.5401
1650.0	-0.5985	-0.5613	-0.5479
1665.0	-0.5984	-0.5612	-0.5211
1680.0	-0.5983	-0.5559	-0.4955
1695.0	-0.5983	-0.5586	-0.4905
1710.0	-0.5987	-0.5510	-0.5131
1725.0	-0.5975	-0.5553	-0.5128
1740.0	-0.5973	-0.5554	-0.5282
1755.0	-0.5974	-0.5468	-0.5056
1770.0	-0.5900	-0.5504	-0.5130
1785.0	-0.5913	-0.5644	-0.5454
1800.0	-0.5919	-0.5764	-0.5242
1815.0	-0.5914	-0.5766	-0.4901
1830.0	-0.5917	-0.5671	-0.4858
1845.0	-0.5913	-0.5608	-0.4788
1860.0	-0.5923	-0.5611	-0.4687
1875.0	-0.5931	-0.5609	-0.4761
1890.0	-0.5935	-0.5683	-0.4728
1905.0	-0.5941	-0.5683	-0.4763
1920.0	-0.5991	-0.5725	-0.4755
1935.0	-0.5991	-0.5969	-0.4760
1950.0	-0.5991	-0.5972	-0.5257
1965.0	-0.5984	-0.5775	-0.5491
1980.0	-0.5880	-0.5585	-0.5476
1995.0	-0.5876	-0.5654	-0.4878
2010.0	-0.5936	-0.5535	-0.4874
2025.0	-0.5938	-0.5536	-0.4875
2040.0	-0.5934	-0.5544	-0.4850
2055.0	-0.5936	-0.5553	-0.4856
2070.0	-0.5952	-0.5717	-0.5114
2085.0	-0.5988	-0.5728	-0.5114
2100.0	-0.5960	-0.5678	-0.5385
2115.0	-0.5894	-0.5677	-0.5308
2130.0	-0.5881	-0.5624	-0.5241
2145.0	-0.5850	-0.5532	-0.5243
2160.0	-0.5952	-0.5670	-0.5241
2175.0	-0.5856	-0.5672	-0.5105
2190.0	-0.5856	-0.5550	-0.5182
2205.0	-0.5939	-0.5728	-0.5230
2220.0	-0.5960	-0.5751	-0.5078
2235.0	-0.5960	-0.5642	-0.5026
2250.0	-0.5961	-0.5639	-0.5206
2265.0	-0.5961	-0.5594	-0.5237
2280.0	-0.5982	-0.5744	-0.5404
2295.0	-0.5984	-0.5743	-0.5406
2310.0	-0.5962	-0.5877	-0.5275
2325.0	-0.5965	-0.5878	-0.5408
2340.0	-0.5965	-0.5805	-0.5540
2355.0	-0.5983	-0.5799	-0.5656
2370.0	-0.5936	-0.5617	-0.5417
2385.0	-0.5935	-0.5619	-0.5420
2400.0	-0.5935	-0.5633	-0.5416
2415.0	-0.5904	-0.5527	-0.5344
2430.0	-0.5903	-0.5527	-0.5465
2445.0	-0.5902	-0.5510	-0.5383
2460.0	-0.5984	-0.5649	-0.4427
2475.0	-0.5986	-0.5719	-0.4145
2490.0	-0.5985	-0.5613	-0.3574
2505.0	-0.5988	-0.5751	-0.3598
2520.0	-0.5986	-0.5829	-0.3431
2535.0	-0.5986	-0.5635	-0.3162
2550.0	-0.5987	-0.5634	-0.3734
2565.0	-0.5988	-0.5502	-0.4067
2580.0	-0.5987	-0.5155	-0.4595
2595.0	-0.5985	-0.5300	-0.3563
2610.0	-0.5985	-0.5299	-0.3752
2625.0	-0.5985	-0.5297	-0.3892
2640.0	-0.5985	-0.5342	-0.3890
2655.0	-0.5986	-0.5259	-0.3832
2670.0	-0.5988	-0.5443	-0.3815
2685.0	-0.5987	-0.5191	-0.4070
2700.0	-0.5989	-0.5543	-0.4641
2715.0	-0.5990	-0.5489	-0.4251
2730.0	-0.5952	-0.5589	-0.3731
2745.0	-0.5984	-0.5267	-0.3222
2760.0	-0.5944	-0.5284	-0.3569
2775.0	-0.5595	-0.5303	-0.3642
2790.0	-0.5612	-0.5315	-0.3128
2805.0	-0.5616	-0.5314	-0.3241
2820.0	-0.5781	-0.5314	-0.3211
2835.0	-0.5950	-0.5632	-0.3445
2850.0	-0.5949	-0.5698	-0.3582
2865.0	-0.5838	-0.5630	-0.4004
2880.0	-0.5920	-0.5524	-0.4001
2895.0	-0.5702	-0.5257	-0.4115
2910.0	-0.5778	-0.5181	-0.4170
2925.0	-0.5779	-0.5421	-0.4094
2940.0	-0.5754	-0.5419	-0.4701
2955.0	-0.5725	-0.4987	-0.4811
2970.0	-0.5757	-0.5293	-0.4833
2985.0	-0.5849	-0.5325	-0.5014


==> data/craft-hrl.txt <==
10.0	0.0000	0.0041	0.0105
20.0	0.0035	0.0098	0.0146
30.0	0.0081	0.0124	0.0191
40.0	0.0125	0.0157	0.0223
50.0	0.0153	0.0225	0.0303
60.0	0.0191	0.0285	0.0376
70.0	0.0274	0.0400	0.0536
80.0	0.0384	0.0519	0.0624
90.0	0.0426	0.0707	0.0800
100.0	0.0548	0.0834	0.0953
110.0	0.0567	0.0991	0.1207
120.0	0.0709	0.1180	0.1384
130.0	0.0920	0.1396	0.1553
140.0	0.1151	0.1637	0.1880
150.0	0.1560	0.1834	0.2120
160.0	0.1938	0.2164	0.2485
170.0	0.2123	0.2475	0.2978
180.0	0.2465	0.2835	0.3346
190.0	0.2739	0.3194	0.3782
200.0	0.3029	0.3561	0.4221
210.0	0.3355	0.4008	0.4729
220.0	0.3741	0.4449	0.5232
230.0	0.4032	0.4771	0.5708
240.0	0.4291	0.5112	0.6094
250.0	0.4573	0.5396	0.7369
260.0	0.4833	0.5766	0.8056
270.0	0.5299	0.6405	0.8481
280.0	0.6028	0.7124	0.8620
290.0	0.6468	0.7643	0.8668
300.0	0.6839	0.7985	0.8700
310.0	0.7164	0.8185	0.8732
320.0	0.7363	0.8378	0.8740
330.0	0.7550	0.8448	0.8779
340.0	0.7687	0.8539	0.8842
350.0	0.7807	0.8564	0.8927
360.0	0.7901	0.8571	0.8958
370.0	0.7947	0.8580	0.8984
380.0	0.7976	0.8602	0.9010
390.0	0.8002	0.8645	0.9060
400.0	0.8064	0.8648	0.9093
410.0	0.8095	0.8638	0.9136
420.0	0.8123	0.8645	0.9207
430.0	0.8151	0.8666	0.9262
440.0	0.8181	0.8674	0.9263
450.0	0.8222	0.8720	0.9298
460.0	0.8243	0.8708	0.9283
470.0	0.8250	0.8726	0.9305
480.0	0.8247	0.8712	0.9301
490.0	0.8248	0.8712	0.9321
500.0	0.8282	0.8728	0.9310
510.0	0.8307	0.8729	0.9326
520.0	0.8308	0.8725	0.9323
530.0	0.8309	0.8743	0.9326
540.0	0.8321	0.8754	0.9331
550.0	0.8328	0.8769	0.9318
560.0	0.8320	0.8770	0.9308
570.0	0.8300	0.8764	0.9322
580.0	0.8298	0.8768	0.9319
590.0	0.8307	0.8778	0.9323
600.0	0.8326	0.8781	0.9352
610.0	0.8322	0.8792	0.9353
620.0	0.8304	0.8786	0.9351
630.0	0.8315	0.8780	0.9344
640.0	0.8305	0.8787	0.9319
650.0	0.8295	0.8779	0.9329
660.0	0.8282	0.8772	0.9332
670.0	0.8287	0.8768	0.9310
680.0	0.8305	0.8762	0.9329
690.0	0.8305	0.8756	0.9339
700.0	0.8307	0.8773	0.9354
710.0	0.8322	0.8765	0.9349
720.0	0.8323	0.8774	0.9351
730.0	0.8339	0.8785	0.9320
740.0	0.8330	0.8775	0.9330
750.0	0.8336	0.8759	0.9291
760.0	0.8335	0.8789	0.9306
770.0	0.8313	0.8794	0.9307
780.0	0.8311	0.8796	0.9301
790.0	0.8312	0.8807	0.9299
800.0	0.8332	0.8823	0.9312
810.0	0.8343	0.8806	0.9307
820.0	0.8326	0.8800	0.9301
830.0	0.8336	0.8804	0.9315
840.0	0.8332	0.8791	0.9310
850.0	0.8326	0.8777	0.9310
860.0	0.8309	0.8776	0.9322
870.0	0.8305	0.8778	0.9319
880.0	0.8299	0.8790	0.9323
890.0	0.8305	0.8772	0.9355
900.0	0.8317	0.8766	0.9361
910.0	0.8314	0.8788	0.9343
920.0	0.8303	0.8794	0.9346
930.0	0.8313	0.8788	0.9347
940.0	0.8337	0.8817	0.9338
950.0	0.8336	0.8792	0.9326
960.0	0.8341	0.8793	0.9339
970.0	0.8336	0.8776	0.9350
980.0	0.8322	0.8781	0.9342
990.0	0.8322	0.8762	0.9341
1000.0	0.8321	0.8767	0.9319
1010.0	0.8318	0.8784	0.9324
1020.0	0.8323	0.8789	0.9304
1030.0	0.8326	0.8794	0.9326
1040.0	0.8328	0.8805	0.9329
1050.0	0.8318	0.8801	0.9311
1060.0	0.8334	0.8791	0.9329
1070.0	0.8330	0.8799	0.9346
1080.0	0.8325	0.8802	0.9333
1090.0	0.8320	0.8792	0.9343
1100.0	0.8333	0.8792	0.9354
1110.0	0.8321	0.8794	0.9340
1120.0	0.8309	0.8789	0.9334
1130.0	0.8302	0.8794	0.9351
1140.0	0.8307	0.8808	0.9342
1150.0	0.8308	0.8810	0.9350
1160.0	0.8322	0.8805	0.9356
1170.0	0.8334	0.8805	0.9362
1180.0	0.8335	0.8820	0.9356
1190.0	0.8331	0.8808	0.9349
1200.0	0.8324	0.8814	0.9312
1210.0	0.8335	0.8821	0.9326
1220.0	0.8339	0.8820	0.9327
1230.0	0.8344	0.8805	0.9329
1240.0	0.8357	0.8806	0.9346
1250.0	0.8363	0.8797	0.9351
1260.0	0.8363	0.8778	0.9360
1270.0	0.8362	0.8793	0.9346
1280.0	0.8351	0.8813	0.9346
1290.0	0.8338	0.8810	0.9325
1300.0	0.8342	0.8812	0.9320
1310.0	0.8330	0.8820	0.9339
1320.0	0.8320	0.8818	0.9327
1330.0	0.8327	0.8801	0.9329
1340.0	0.8337	0.8795	0.9304
1350.0	0.8339	0.8812	0.9319
1360.0	0.8345	0.8803	0.9319
1370.0	0.8344	0.8799	0.9334
1380.0	0.8342	0.8822	0.9343
1390.0	0.8339	0.8822	0.9369
1400.0	0.8343	0.8803	0.9382
1410.0	0.8352	0.8790	0.9379
1420.0	0.8354	0.8797	0.9377
1430.0	0.8350	0.8789	0.9365
1440.0	0.8341	0.8799	0.9349
1450.0	0.8336	0.8816	0.9335
1460.0	0.8347	0.8807	0.9333
1470.0	0.8337	0.8793	0.9339
1480.0	0.8338	0.8802	0.9338
1490.0	0.8357	0.8808	0.9343
1500.0	0.8360	0.8804	0.9347
1510.0	0.8357	0.8822	0.9357
1520.0	0.8352	0.8826	0.9349
1530.0	0.8342	0.8828	0.9355
1540.0	0.8345	0.8827	0.9356
1550.0	0.8352	0.8827	0.9364
1560.0	0.8344	0.8827	0.9355
1570.0	0.8355	0.8810	0.9333
1580.0	0.8360	0.8802	0.9337
1590.0	0.8350	0.8800	0.9334
1600.0	0.8350	0.8807	0.9320
1610.0	0.8340	0.8802	0.9331
1620.0	0.8348	0.8798	0.9347
1630.0	0.8351	0.8816	0.9346
1640.0	0.8348	0.8802	0.9341
1650.0	0.8347	0.8805	0.9335
1660.0	0.8345	0.8818	0.9342
1670.0	0.8336	0.8817	0.9340
1680.0	0.8328	0.8818	0.9352
1690.0	0.8322	0.8835	0.9337
1700.0	0.8331	0.8813	0.9337
1710.0	0.8347	0.8814	0.9343
1720.0	0.8341	0.8820	0.9320
1730.0	0.8352	0.8787	0.9325
1740.0	0.8375	0.8800	0.9339
1750.0	0.8375	0.8789	0.9330
1760.0	0.8358	0.8775	0.9321
1770.0	0.8346	0.8794	0.9320
1780.0	0.8370	0.8802	0.9332
1790.0	0.8361	0.8807	0.9340
1800.0	0.8348	0.8803	0.9345
1810.0	0.8346	0.8810	0.9360
1820.0	0.8343	0.8805	0.9366
1830.0	0.8358	0.8813	0.9363
1840.0	0.8355	0.8813	0.9372
1850.0	0.8359	0.8819	0.9358
1860.0	0.8351	0.8818	0.9346
1870.0	0.8337	0.8813	0.9345
1880.0	0.8332	0.8803	0.9338
1890.0	0.8342	0.8789	0.9330
1900.0	0.8338	0.8781	0.9343
1910.0	0.8337	0.8790	0.9367
1920.0	0.8347	0.8802	0.9367
1930.0	0.8349	0.8792	0.9371
1940.0	0.8351	0.8796	0.9364
1950.0	0.8346	0.8790	0.9373
1960.0	0.8359	0.8787	0.9369
1970.0	0.8383	0.8777	0.9366
1980.0	0.8378	0.8794	0.9372
1990.0	0.8380	0.8806	0.9366


==> data/craft-ql.txt <==
10.0	0.0000	0.0024	0.0050
20.0	0.0017	0.0040	0.0068
30.0	0.0030	0.0047	0.0070
40.0	0.0031	0.0056	0.0073
50.0	0.0043	0.0054	0.0072
60.0	0.0040	0.0055	0.0074
70.0	0.0038	0.0060	0.0082
80.0	0.0043	0.0065	0.0083
90.0	0.0050	0.0068	0.0080
100.0	0.0049	0.0072	0.0079
110.0	0.0053	0.0071	0.0078
120.0	0.0052	0.0070	0.0084
130.0	0.0061	0.0070	0.0081
140.0	0.0058	0.0069	0.0079
150.0	0.0059	0.0068	0.0078
160.0	0.0057	0.0066	0.0084
170.0	0.0061	0.0065	0.0085
180.0	0.0062	0.0069	0.0091
190.0	0.0061	0.0069	0.0095
200.0	0.0063	0.0078	0.0090
210.0	0.0062	0.0078	0.0093
220.0	0.0063	0.0082	0.0100
230.0	0.0061	0.0082	0.0104
240.0	0.0063	0.0084	0.0110
250.0	0.0064	0.0081	0.0108
260.0	0.0065	0.0084	0.0106
270.0	0.0069	0.0084	0.0111
280.0	0.0069	0.0084	0.0112
290.0	0.0069	0.0086	0.0111
300.0	0.0073	0.0087	0.0109
310.0	0.0073	0.0089	0.0110
320.0	0.0074	0.0087	0.0116
330.0	0.0075	0.0089	0.0115
340.0	0.0077	0.0091	0.0113
350.0	0.0078	0.0090	0.0114
360.0	0.0080	0.0090	0.0116
370.0	0.0084	0.0093	0.0115
380.0	0.0086	0.0094	0.0114
390.0	0.0086	0.0099	0.0112
400.0	0.0086	0.0101	0.0112
410.0	0.0090	0.0101	0.0117
420.0	0.0089	0.0104	0.0116
430.0	0.0089	0.0103	0.0120
440.0	0.0091	0.0105	0.0118
450.0	0.0092	0.0108	0.0118
460.0	0.0093	0.0107	0.0120
470.0	0.0095	0.0109	0.0121
480.0	0.0096	0.0108	0.0123
490.0	0.0099	0.0110	0.0124
500.0	0.0101	0.0113	0.0123
510.0	0.0101	0.0113	0.0124
520.0	0.0103	0.0115	0.0123
530.0	0.0105	0.0115	0.0124
540.0	0.0105	0.0116	0.0133
550.0	0.0106	0.0117	0.0133
560.0	0.0108	0.0118	0.0134
570.0	0.0109	0.0117	0.0139
580.0	0.0112	0.0118	0.0138
590.0	0.0112	0.0118	0.0137
600.0	0.0112	0.0123	0.0143
610.0	0.0114	0.0123	0.0147
620.0	0.0114	0.0123	0.0147
630.0	0.0115	0.0123	0.0148
640.0	0.0116	0.0127	0.0148
650.0	0.0116	0.0127	0.0147
660.0	0.0117	0.0129	0.0152
670.0	0.0119	0.0131	0.0153
680.0	0.0120	0.0132	0.0154
690.0	0.0121	0.0133	0.0153
700.0	0.0125	0.0134	0.0155
710.0	0.0126	0.0135	0.0155
720.0	0.0128	0.0136	0.0154
730.0	0.0128	0.0137	0.0156
740.0	0.0131	0.0138	0.0158
750.0	0.0131	0.0140	0.0158
760.0	0.0132	0.0141	0.0158
770.0	0.0134	0.0142	0.0161
780.0	0.0135	0.0143	0.0160
790.0	0.0137	0.0144	0.0161
800.0	0.0138	0.0146	0.0164
810.0	0.0138	0.0148	0.0167
820.0	0.0139	0.0149	0.0169
830.0	0.0139	0.0150	0.0169
840.0	0.0139	0.0151	0.0171
850.0	0.0140	0.0151	0.0171
860.0	0.0142	0.0151	0.0173
870.0	0.0143	0.0153	0.0177
880.0	0.0145	0.0154	0.0178
890.0	0.0146	0.0157	0.0178
900.0	0.0148	0.0157	0.0178
910.0	0.0149	0.0159	0.0180
920.0	0.0151	0.0162	0.0183
930.0	0.0153	0.0163	0.0185
940.0	0.0155	0.0165	0.0189
950.0	0.0158	0.0171	0.0191
960.0	0.0162	0.0172	0.0192
970.0	0.0164	0.0173	0.0195
980.0	0.0165	0.0176	0.0195
990.0	0.0167	0.0179	0.0202
1000.0	0.0171	0.0180	0.0204
1010.0	0.0171	0.0183	0.0208
1020.0	0.0174	0.0186	0.0214
1030.0	0.0177	0.0186	0.0217
1040.0	0.0180	0.0190	0.0215
1050.0	0.0180	0.0192	0.0217
1060.0	0.0182	0.0196	0.0220
1070.0	0.0183	0.0198	0.0221
1080.0	0.0188	0.0201	0.0222
1090.0	0.0189	0.0203	0.0226
1100.0	0.0192	0.0205	0.0227
1110.0	0.0193	0.0205	0.0228
1120.0	0.0197	0.0208	0.0235
1130.0	0.0197	0.0211	0.0236
1140.0	0.0202	0.0215	0.0236
1150.0	0.0204	0.0216	0.0240
1160.0	0.0206	0.0218	0.0241
1170.0	0.0207	0.0222	0.0246
1180.0	0.0208	0.0225	0.0251
1190.0	0.0210	0.0227	0.0254
1200.0	0.0212	0.0231	0.0251
1210.0	0.0213	0.0233	0.0257
1220.0	0.0213	0.0234	0.0257
1230.0	0.0216	0.0240	0.0258
1240.0	0.0217	0.0241	0.0263
1250.0	0.0219	0.0244	0.0266
1260.0	0.0224	0.0246	0.0269
1270.0	0.0227	0.0248	0.0274
1280.0	0.0232	0.0250	0.0276
1290.0	0.0232	0.0253	0.0279
1300.0	0.0235	0.0253	0.0282
1310.0	0.0237	0.0255	0.0283
1320.0	0.0241	0.0260	0.0284
1330.0	0.0243	0.0268	0.0288
1340.0	0.0243	0.0267	0.0297
1350.0	0.0246	0.0273	0.0299
1360.0	0.0250	0.0275	0.0301
1370.0	0.0251	0.0276	0.0303
1380.0	0.0255	0.0277	0.0304
1390.0	0.0258	0.0278	0.0307
1400.0	0.0261	0.0282	0.0310
1410.0	0.0264	0.0286	0.0314
1420.0	0.0268	0.0288	0.0320
1430.0	0.0266	0.0290	0.0323
1440.0	0.0268	0.0293	0.0325
1450.0	0.0270	0.0299	0.0329
1460.0	0.0272	0.0302	0.0336
1470.0	0.0272	0.0303	0.0337
1480.0	0.0282	0.0305	0.0343
1490.0	0.0284	0.0310	0.0344
1500.0	0.0286	0.0311	0.0351
1510.0	0.0288	0.0314	0.0355
1520.0	0.0291	0.0318	0.0354
1530.0	0.0291	0.0317	0.0358
1540.0	0.0293	0.0320	0.0361
1550.0	0.0295	0.0323	0.0368
1560.0	0.0297	0.0326	0.0368
1570.0	0.0298	0.0328	0.0373
1580.0	0.0300	0.0333	0.0380
1590.0	0.0301	0.0335	0.0387
1600.0	0.0304	0.0339	0.0392
1610.0	0.0305	0.0343	0.0397
1620.0	0.0309	0.0348	0.0405
1630.0	0.0314	0.0350	0.0407
1640.0	0.0318	0.0351	0.0411
1650.0	0.0326	0.0353	0.0415
1660.0	0.0327	0.0356	0.0415
1670.0	0.0335	0.0363	0.0424
1680.0	0.0337	0.0365	0.0432
1690.0	0.0340	0.0365	0.0428
1700.0	0.0344	0.0366	0.0430
1710.0	0.0344	0.0372	0.0434
1720.0	0.0355	0.0372	0.0437
1730.0	0.0355	0.0376	0.0442
1740.0	0.0356	0.0382	0.0442
1750.0	0.0356	0.0385	0.0454
1760.0	0.0358	0.0385	0.0464
1770.0	0.0355	0.0390	0.0466
1780.0	0.0360	0.0391	0.0475
1790.0	0.0360	0.0394	0.0478
1800.0	0.0363	0.0395	0.0483
1810.0	0.0370	0.0401	0.0487
1820.0	0.0371	0.0406	0.0496
1830.0	0.0373	0.0409	0.0498
1840.0	0.0376	0.0411	0.0502
1850.0	0.0378	0.0414	0.0506
1860.0	0.0381	0.0421	0.0511
1870.0	0.0389	0.0425	0.0517
1880.0	0.0392	0.0428	0.0521
1890.0	0.0401	0.0430	0.0525
1900.0	0.0399	0.0435	0.0529
1910.0	0.0400	0.0436	0.0534
1920.0	0.0410	0.0440	0.0537
1930.0	0.0410	0.0445	0.0540
1940.0	0.0411	0.0448	0.0542
1950.0	0.0411	0.0454	0.0558
1960.0	0.0416	0.0456	0.0558
1970.0	0.0416	0.0460	0.0568
1980.0	0.0423	0.0468	0.0574
1990.0	0.0425	0.0470	0.0580


==> data/craft-qrm-rs.txt <==
10.0	0.0000	0.0041	0.0085
20.0	0.0016	0.0032	0.0054
30.0	0.0021	0.0039	0.0060
40.0	0.0031	0.0044	0.0124
50.0	0.0037	0.0082	0.0148
60.0	0.0039	0.0143	0.0293
70.0	0.0084	0.0204	0.0429
80.0	0.0123	0.0217	0.0633
90.0	0.0214	0.0272	0.0795
100.0	0.0267	0.0339	0.0885
110.0	0.0320	0.0421	0.0987
120.0	0.0392	0.0563	0.1183
130.0	0.0536	0.0711	0.1272
140.0	0.0657	0.0968	0.1438
150.0	0.0753	0.1048	0.1634
160.0	0.0931	0.1237	0.1782
170.0	0.0972	0.1301	0.1933
180.0	0.1164	0.1483	0.2100
190.0	0.1276	0.1641	0.2259
200.0	0.1371	0.1799	0.2334
210.0	0.1560	0.1973	0.2536
220.0	0.1731	0.2162	0.2708
230.0	0.1886	0.2351	0.2849
240.0	0.2065	0.2589	0.2965
250.0	0.2241	0.2765	0.3123
260.0	0.2505	0.2986	0.3304
270.0	0.2671	0.3186	0.3472
280.0	0.2872	0.3337	0.3588
290.0	0.3019	0.3496	0.3791
300.0	0.3223	0.3665	0.3999
310.0	0.3403	0.3863	0.4210
320.0	0.3557	0.3998	0.4393
330.0	0.3674	0.4122	0.4561
340.0	0.3823	0.4253	0.4725
350.0	0.3996	0.4380	0.4911
360.0	0.4109	0.4528	0.5100
370.0	0.4217	0.4648	0.5228
380.0	0.4337	0.4796	0.5353
390.0	0.4486	0.4925	0.5530
400.0	0.4621	0.5063	0.5723
410.0	0.4742	0.5214	0.6194
420.0	0.4830	0.5362	0.6661
430.0	0.4941	0.5518	0.7039
440.0	0.5048	0.5952	0.7379
450.0	0.5208	0.6423	0.7659
460.0	0.5521	0.6761	0.7863
470.0	0.5944	0.7019	0.8031
480.0	0.6380	0.7263	0.8160
490.0	0.6771	0.7509	0.8284
500.0	0.7101	0.7756	0.8404
510.0	0.7500	0.7982	0.8524
520.0	0.7781	0.8203	0.8688
530.0	0.7932	0.8331	0.8887
540.0	0.8140	0.8568	0.8983
550.0	0.8540	0.8715	0.9068
560.0	0.8798	0.8912	0.9123
570.0	0.8887	0.9120	0.9229
580.0	0.8963	0.9234	0.9381
590.0	0.9006	0.9304	0.9554
600.0	0.9054	0.9352	0.9673
610.0	0.9066	0.9363	0.9770
620.0	0.9053	0.9398	0.9849
630.0	0.9068	0.9431	0.9901
640.0	0.9080	0.9463	0.9950
650.0	0.9158	0.9510	0.9964
660.0	0.9222	0.9581	0.9957
670.0	0.9280	0.9654	0.9971
680.0	0.9304	0.9707	0.9960
690.0	0.9319	0.9755	0.9962
700.0	0.9354	0.9800	0.9971
710.0	0.9405	0.9812	0.9973
720.0	0.9413	0.9841	0.9984
730.0	0.9468	0.9847	0.9989
740.0	0.9489	0.9875	0.9995
750.0	0.9500	0.9918	1.0005
760.0	0.9534	0.9930	1.0001
770.0	0.9579	0.9961	0.9988
780.0	0.9674	0.9952	1.0006
790.0	0.9725	0.9967	1.0008
800.0	0.9829	0.9972	1.0004
810.0	0.9873	0.9979	1.0005
820.0	0.9906	0.9980	1.0003
830.0	0.9932	0.9991	1.0018
840.0	0.9940	1.0001	1.0022
850.0	0.9941	0.9998	1.0019
860.0	0.9946	0.9989	1.0019
870.0	0.9946	0.9992	1.0022
880.0	0.9940	0.9996	1.0027
890.0	0.9929	1.0005	1.0039
900.0	0.9927	1.0013	1.0046
910.0	0.9916	1.0006	1.0021
920.0	0.9929	1.0006	1.0024
930.0	0.9920	0.9995	1.0025
940.0	0.9911	0.9996	1.0023
950.0	0.9930	0.9995	1.0015
960.0	0.9945	0.9983	1.0009
970.0	0.9930	0.9999	1.0031
980.0	0.9932	1.0004	1.0032
990.0	0.9938	1.0003	1.0034
1000.0	0.9961	1.0001	1.0027
1010.0	0.9956	1.0010	1.0033
1020.0	0.9976	0.9994	1.0026
1030.0	0.9962	0.9992	1.0014
1040.0	0.9958	0.9985	1.0027
1050.0	0.9964	1.0003	1.0026
1060.0	0.9964	1.0008	1.0036
1070.0	0.9967	1.0002	1.0043
1080.0	0.9971	1.0008	1.0043
1090.0	0.9973	1.0017	1.0034
1100.0	0.9955	1.0008	1.0051
1110.0	0.9968	1.0002	1.0055
1120.0	0.9962	1.0015	1.0051
1130.0	0.9972	1.0003	1.0040
1140.0	0.9987	1.0007	1.0030
1150.0	0.9995	1.0015	1.0039
1160.0	0.9995	1.0017	1.0030
1170.0	0.9997	1.0013	1.0039
1180.0	1.0006	1.0027	1.0038
1190.0	0.9999	1.0011	1.0035
1200.0	0.9998	1.0020	1.0048
1210.0	0.9991	1.0013	1.0040
1220.0	0.9988	1.0004	1.0036
1230.0	0.9984	0.9997	1.0046
1240.0	0.9983	1.0007	1.0037
1250.0	0.9993	1.0014	1.0046
1260.0	0.9990	1.0009	1.0040
1270.0	0.9995	1.0009	1.0047
1280.0	0.9988	1.0016	1.0038
1290.0	0.9993	1.0011	1.0030
1300.0	0.9989	1.0006	1.0030
1310.0	0.9987	1.0005	1.0027
1320.0	1.0001	1.0013	1.0030
1330.0	1.0000	1.0015	1.0038
1340.0	0.9993	1.0013	1.0037
1350.0	0.9993	1.0019	1.0038
1360.0	0.9987	1.0010	1.0028
1370.0	0.9989	1.0001	1.0036
1380.0	0.9988	1.0009	1.0041
1390.0	0.9994	1.0020	1.0038
1400.0	0.9994	1.0016	1.0045
1410.0	1.0002	1.0022	1.0036
1420.0	1.0008	1.0023	1.0036
1430.0	0.9996	1.0014	1.0044
1440.0	0.9990	1.0023	1.0047
1450.0	1.0002	1.0021	1.0042
1460.0	0.9992	1.0019	1.0040
1470.0	0.9993	1.0018	1.0037
1480.0	0.9996	1.0019	1.0040
1490.0	0.9996	1.0011	1.0049
1500.0	0.9995	1.0029	1.0049
1510.0	1.0004	1.0029	1.0047
1520.0	0.9992	1.0019	1.0046
1530.0	0.9995	1.0013	1.0034
1540.0	0.9985	1.0008	1.0042
1550.0	0.9984	1.0013	1.0034
1560.0	0.9997	1.0016	1.0029
1570.0	1.0007	1.0027	1.0035
1580.0	1.0007	1.0024	1.0046
1590.0	0.9991	1.0030	1.0052
1600.0	0.9987	1.0032	1.0052
1610.0	0.9989	1.0024	1.0046
1620.0	0.9993	1.0017	1.0043
1630.0	0.9997	1.0017	1.0042
1640.0	0.9999	1.0018	1.0032
1650.0	0.9993	1.0024	1.0043
1660.0	0.9999	1.0020	1.0050
1670.0	0.9987	1.0017	1.0043
1680.0	0.9998	1.0018	1.0043
1690.0	0.9990	1.0017	1.0034
1700.0	1.0000	1.0014	1.0037
1710.0	0.9989	1.0012	1.0037
1720.0	0.9992	1.0022	1.0049
1730.0	0.9998	1.0026	1.0053
1740.0	0.9993	1.0018	1.0056
1750.0	0.9990	1.0019	1.0055
1760.0	0.9986	1.0014	1.0049
1770.0	0.9983	1.0012	1.0040
1780.0	0.9975	1.0012	1.0039
1790.0	0.9990	1.0013	1.0042
1800.0	0.9995	1.0012	1.0042
1810.0	0.9992	1.0015	1.0054
1820.0	0.9992	1.0021	1.0054
1830.0	1.0001	1.0015	1.0055
1840.0	0.9989	1.0023	1.0047
1850.0	0.9989	1.0023	1.0051
1860.0	0.9991	1.0026	1.0045
1870.0	0.9994	1.0024	1.0049
1880.0	1.0002	1.0026	1.0039
1890.0	1.0001	1.0024	1.0039
1900.0	0.9991	1.0018	1.0040
1910.0	0.9998	1.0018	1.0037
1920.0	0.9994	1.0017	1.0043
1930.0	0.9991	1.0020	1.0047
1940.0	0.9989	1.0021	1.0045
1950.0	0.9992	1.0015	1.0045
1960.0	0.9988	1.0021	1.0040
1970.0	0.9999	1.0025	1.0050
1980.0	0.9988	1.0024	1.0045
1990.0	0.9997	1.0020	1.0049


==> data/craft-qrm.txt <==
10.0	0.0027	0.0093	0.0138
20.0	0.0040	0.0096	0.0137
30.0	0.0087	0.0106	0.0149
40.0	0.0102	0.0123	0.0210
50.0	0.0119	0.0148	0.0209
60.0	0.0119	0.0175	0.0219
70.0	0.0145	0.0184	0.0222
80.0	0.0148	0.0184	0.0258
90.0	0.0163	0.0194	0.0322
100.0	0.0177	0.0220	0.0364
110.0	0.0183	0.0233	0.0402
120.0	0.0207	0.0277	0.0509
130.0	0.0228	0.0309	0.0564
140.0	0.0250	0.0327	0.0724
150.0	0.0277	0.0360	0.0778
160.0	0.0317	0.0387	0.0888
170.0	0.0346	0.0447	0.0918
180.0	0.0364	0.0552	0.1087
190.0	0.0399	0.0601	0.1180
200.0	0.0436	0.0699	0.1302
210.0	0.0457	0.0770	0.1348
220.0	0.0529	0.0848	0.1445
230.0	0.0584	0.0943	0.1532
240.0	0.0685	0.1056	0.1644
250.0	0.0780	0.1188	0.1754
260.0	0.0885	0.1320	0.1908
270.0	0.0960	0.1489	0.1992
280.0	0.1052	0.1618	0.2129
290.0	0.1125	0.1736	0.2297
300.0	0.1244	0.1846	0.2395
310.0	0.1350	0.1966	0.2521
320.0	0.1471	0.2053	0.2630
330.0	0.1617	0.2174	0.2800
340.0	0.1739	0.2384	0.2921
350.0	0.1854	0.2519	0.3027
360.0	0.1990	0.2680	0.3168
370.0	0.2152	0.2824	0.3306
380.0	0.2268	0.2937	0.3412
390.0	0.2434	0.3076	0.3499
400.0	0.2578	0.3170	0.3611
410.0	0.2732	0.3350	0.3725
420.0	0.2901	0.3497	0.3868
430.0	0.3066	0.3641	0.4010
440.0	0.3201	0.3802	0.4136
450.0	0.3366	0.3943	0.4368
460.0	0.3475	0.4074	0.4780
470.0	0.3609	0.4166	0.5131
480.0	0.3711	0.4359	0.5448
490.0	0.3817	0.4585	0.5770
500.0	0.3995	0.4817	0.6084
510.0	0.4260	0.5157	0.6376
520.0	0.4591	0.5425	0.6765
530.0	0.4911	0.5753	0.7132
540.0	0.5211	0.6052	0.7444
550.0	0.5482	0.6323	0.7665
560.0	0.5741	0.6530	0.7852
570.0	0.6036	0.6790	0.8016
580.0	0.6378	0.7033	0.8148
590.0	0.6725	0.7238	0.8279
600.0	0.7030	0.7422	0.8393
610.0	0.7248	0.7555	0.8483
620.0	0.7465	0.7717	0.8569
630.0	0.7685	0.7874	0.8641
640.0	0.7859	0.8021	0.8705
650.0	0.7991	0.8203	0.8783
660.0	0.8140	0.8381	0.8923
670.0	0.8354	0.8569	0.8984
680.0	0.8490	0.8806	0.9091
690.0	0.8608	0.8988	0.9140
700.0	0.8698	0.9131	0.9272
710.0	0.8803	0.9172	0.9372
720.0	0.8903	0.9198	0.9461
730.0	0.8964	0.9266	0.9527
740.0	0.9014	0.9310	0.9582
750.0	0.9043	0.9365	0.9659
760.0	0.9042	0.9430	0.9740
770.0	0.9073	0.9465	0.9825
780.0	0.9160	0.9504	0.9899
790.0	0.9207	0.9600	0.9945
800.0	0.9227	0.9628	0.9966
810.0	0.9243	0.9709	0.9972
820.0	0.9274	0.9802	0.9971
830.0	0.9286	0.9833	0.9973
840.0	0.9299	0.9873	0.9973
850.0	0.9320	0.9910	0.9993
860.0	0.9331	0.9933	0.9994
870.0	0.9353	0.9938	0.9987
880.0	0.9372	0.9945	0.9988
890.0	0.9386	0.9952	0.9992
900.0	0.9403	0.9960	0.9993
910.0	0.9437	0.9982	1.0004
920.0	0.9448	0.9974	1.0002
930.0	0.9470	0.9973	1.0003
940.0	0.9499	0.9979	1.0007
950.0	0.9523	0.9972	1.0007
960.0	0.9528	0.9971	1.0007
970.0	0.9598	0.9969	0.9999
980.0	0.9700	0.9969	1.0005
990.0	0.9775	0.9967	1.0011
1000.0	0.9833	0.9974	0.9998
1010.0	0.9913	0.9982	1.0015
1020.0	0.9934	0.9994	1.0016
1030.0	0.9933	0.9989	1.0015
1040.0	0.9932	0.9982	1.0015
1050.0	0.9923	0.9990	1.0028
1060.0	0.9917	0.9988	1.0020
1070.0	0.9917	0.9988	1.0019
1080.0	0.9923	0.9999	1.0037
1090.0	0.9946	0.9992	1.0035
1100.0	0.9951	0.9987	1.0041
1110.0	0.9937	0.9996	1.0030
1120.0	0.9926	0.9985	1.0026
1130.0	0.9929	0.9985	1.0029
1140.0	0.9946	0.9998	1.0033
1150.0	0.9935	0.9997	1.0020
1160.0	0.9931	0.9988	1.0038
1170.0	0.9941	0.9995	1.0028
1180.0	0.9955	0.9996	1.0019
1190.0	0.9953	0.9986	1.0028
1200.0	0.9964	1.0015	1.0032
1210.0	0.9961	1.0013	1.0041
1220.0	0.9945	1.0011	1.0039
1230.0	0.9948	1.0003	1.0046
1240.0	0.9956	0.9986	1.0041
1250.0	0.9965	1.0011	1.0033
1260.0	0.9971	1.0004	1.0040
1270.0	0.9974	1.0005	1.0039
1280.0	0.9964	0.9995	1.0024
1290.0	0.9967	0.9994	1.0023
1300.0	0.9964	0.9996	1.0024
1310.0	0.9970	0.9991	1.0025
1320.0	0.9974	1.0003	1.0024
1330.0	0.9966	1.0011	1.0041
1340.0	0.9959	1.0021	1.0039
1350.0	0.9963	1.0019	1.0045
1360.0	0.9981	1.0008	1.0034
1370.0	0.9982	1.0007	1.0032
1380.0	0.9982	0.9996	1.0042
1390.0	0.9983	1.0004	1.0030
1400.0	0.9982	1.0003	1.0036
1410.0	0.9978	0.9999	1.0027
1420.0	0.9979	1.0003	1.0030
1430.0	0.9972	1.0000	1.0031
1440.0	0.9967	1.0003	1.0033
1450.0	0.9972	1.0006	1.0039
1460.0	0.9983	1.0007	1.0034
1470.0	0.9972	1.0010	1.0029
1480.0	0.9978	1.0002	1.0022
1490.0	0.9979	1.0004	1.0030
1500.0	0.9978	1.0010	1.0035
1510.0	0.9982	1.0015	1.0039
1520.0	0.9988	1.0008	1.0029
1530.0	0.9982	1.0003	1.0050
1540.0	0.9985	1.0004	1.0039
1550.0	0.9989	1.0002	1.0030
1560.0	0.9987	1.0002	1.0035
1570.0	0.9991	1.0011	1.0040
1580.0	0.9985	1.0011	1.0037
1590.0	0.9973	1.0017	1.0038
1600.0	0.9976	1.0015	1.0050
1610.0	0.9969	1.0006	1.0040
1620.0	0.9973	1.0012	1.0028
1630.0	0.9980	1.0013	1.0039
1640.0	0.9993	1.0013	1.0049
1650.0	0.9978	1.0018	1.0057
1660.0	0.9988	1.0022	1.0062
1670.0	0.9994	1.0032	1.0057
1680.0	0.9990	1.0017	1.0047
1690.0	0.9991	1.0005	1.0046
1700.0	0.9982	1.0005	1.0033
1710.0	0.9978	1.0002	1.0026
1720.0	0.9990	1.0005	1.0019
1730.0	0.9991	1.0012	1.0030
1740.0	0.9986	1.0012	1.0031
1750.0	0.9992	1.0008	1.0037
1760.0	0.9982	1.0009	1.0033
1770.0	0.9980	1.0005	1.0022
1780.0	0.9977	1.0006	1.0029
1790.0	0.9978	1.0009	1.0028
1800.0	0.9986	1.0013	1.0035
1810.0	0.9986	1.0011	1.0031
1820.0	0.9980	1.0003	1.0040
1830.0	0.9982	1.0017	1.0037
1840.0	0.9995	1.0011	1.0043
1850.0	0.9987	1.0010	1.0044
1860.0	0.9993	1.0016	1.0045
1870.0	0.9994	1.0010	1.0040
1880.0	0.9988	1.0009	1.0037
1890.0	0.9990	1.0021	1.0048
1900.0	0.9996	1.0015	1.0039
1910.0	0.9991	1.0015	1.0045
1920.0	0.9980	1.0013	1.0044
1930.0	0.9983	1.0012	1.0043
1940.0	0.9987	1.0014	1.0036
1950.0	0.9988	1.0015	1.0037
1960.0	0.9993	1.0017	1.0036
1970.0	0.9992	1.0008	1.0024
1980.0	0.9980	0.9996	1.0037
1990.0	0.9979	1.0000	1.0026


==> data/craft-rs.txt <==
10.0	0.0003	0.0051	0.0080
20.0	0.0022	0.0048	0.0074
30.0	0.0030	0.0055	0.0081
40.0	0.0033	0.0050	0.0079
50.0	0.0036	0.0054	0.0080
60.0	0.0039	0.0066	0.0073
70.0	0.0039	0.0062	0.0076
80.0	0.0041	0.0061	0.0076
90.0	0.0038	0.0055	0.0074
100.0	0.0042	0.0056	0.0077
110.0	0.0040	0.0054	0.0075
120.0	0.0041	0.0057	0.0073
130.0	0.0041	0.0053	0.0072
140.0	0.0043	0.0056	0.0072
150.0	0.0043	0.0058	0.0074
160.0	0.0048	0.0057	0.0078
170.0	0.0050	0.0061	0.0077
180.0	0.0055	0.0062	0.0074
190.0	0.0053	0.0064	0.0078
200.0	0.0052	0.0063	0.0078
210.0	0.0052	0.0063	0.0077
220.0	0.0051	0.0062	0.0075
230.0	0.0051	0.0060	0.0075
240.0	0.0053	0.0065	0.0077
250.0	0.0053	0.0064	0.0076
260.0	0.0052	0.0063	0.0074
270.0	0.0051	0.0065	0.0076
280.0	0.0051	0.0062	0.0074
290.0	0.0052	0.0063	0.0074
300.0	0.0051	0.0063	0.0072
310.0	0.0051	0.0061	0.0071
320.0	0.0052	0.0061	0.0070
330.0	0.0053	0.0060	0.0069
340.0	0.0052	0.0059	0.0067
350.0	0.0053	0.0059	0.0068
360.0	0.0053	0.0058	0.0068
370.0	0.0052	0.0057	0.0067
380.0	0.0050	0.0056	0.0068
390.0	0.0050	0.0055	0.0069
400.0	0.0051	0.0055	0.0067
410.0	0.0050	0.0055	0.0066
420.0	0.0049	0.0054	0.0071
430.0	0.0048	0.0055	0.0072
440.0	0.0047	0.0054	0.0071
450.0	0.0047	0.0054	0.0069
460.0	0.0047	0.0054	0.0069
470.0	0.0046	0.0053	0.0068
480.0	0.0046	0.0053	0.0069
490.0	0.0045	0.0052	0.0070
500.0	0.0046	0.0054	0.0070
510.0	0.0045	0.0053	0.0069
520.0	0.0044	0.0052	0.0068
530.0	0.0046	0.0052	0.0067
540.0	0.0045	0.0052	0.0066
550.0	0.0045	0.0053	0.0066
560.0	0.0044	0.0052	0.0067
570.0	0.0043	0.0052	0.0067
580.0	0.0043	0.0051	0.0066
590.0	0.0042	0.0053	0.0068
600.0	0.0042	0.0052	0.0067
610.0	0.0042	0.0051	0.0068
620.0	0.0041	0.0051	0.0067
630.0	0.0041	0.0051	0.0066
640.0	0.0040	0.0051	0.0065
650.0	0.0041	0.0051	0.0065
660.0	0.0041	0.0050	0.0066
670.0	0.0040	0.0050	0.0066
680.0	0.0040	0.0049	0.0066
690.0	0.0040	0.0049	0.0066
700.0	0.0039	0.0048	0.0065
710.0	0.0039	0.0048	0.0068
720.0	0.0039	0.0048	0.0068
730.0	0.0039	0.0047	0.0070
740.0	0.0039	0.0048	0.0070
750.0	0.0039	0.0048	0.0072
760.0	0.0039	0.0048	0.0071
770.0	0.0038	0.0049	0.0073
780.0	0.0039	0.0048	0.0078
790.0	0.0038	0.0048	0.0079
800.0	0.0038	0.0047	0.0079
810.0	0.0039	0.0049	0.0083
820.0	0.0039	0.0048	0.0083
830.0	0.0039	0.0048	0.0083
840.0	0.0038	0.0048	0.0086
850.0	0.0038	0.0048	0.0090
860.0	0.0037	0.0048	0.0091
870.0	0.0037	0.0048	0.0093
880.0	0.0037	0.0047	0.0092
890.0	0.0036	0.0048	0.0093
900.0	0.0037	0.0048	0.0094
910.0	0.0037	0.0048	0.0095
920.0	0.0037	0.0048	0.0096
930.0	0.0037	0.0050	0.0096
940.0	0.0036	0.0050	0.0095
950.0	0.0037	0.0050	0.0096
960.0	0.0037	0.0051	0.0100
970.0	0.0037	0.0051	0.0101
980.0	0.0036	0.0051	0.0104
990.0	0.0036	0.0050	0.0104
1000.0	0.0035	0.0050	0.0104
1010.0	0.0035	0.0051	0.0103
1020.0	0.0035	0.0050	0.0108
1030.0	0.0034	0.0052	0.0111
1040.0	0.0035	0.0052	0.0112
1050.0	0.0035	0.0052	0.0112
1060.0	0.0036	0.0051	0.0114
1070.0	0.0036	0.0053	0.0116
1080.0	0.0037	0.0051	0.0117
1090.0	0.0037	0.0051	0.0126
1100.0	0.0037	0.0051	0.0125
1110.0	0.0037	0.0050	0.0127
1120.0	0.0037	0.0051	0.0127
1130.0	0.0037	0.0051	0.0128
1140.0	0.0036	0.0051	0.0129
1150.0	0.0036	0.0052	0.0129
1160.0	0.0036	0.0054	0.0130
1170.0	0.0035	0.0057	0.0131
1180.0	0.0036	0.0057	0.0133
1190.0	0.0036	0.0056	0.0133
1200.0	0.0036	0.0056	0.0139
1210.0	0.0036	0.0056	0.0143
1220.0	0.0034	0.0056	0.0149
1230.0	0.0035	0.0056	0.0155
1240.0	0.0035	0.0055	0.0154
1250.0	0.0034	0.0055	0.0157
1260.0	0.0034	0.0055	0.0158
1270.0	0.0035	0.0056	0.0164
1280.0	0.0035	0.0056	0.0165
1290.0	0.0035	0.0059	0.0167
1300.0	0.0035	0.0059	0.0167
1310.0	0.0034	0.0059	0.0172
1320.0	0.0034	0.0061	0.0175
1330.0	0.0034	0.0061	0.0183
1340.0	0.0035	0.0061	0.0185
1350.0	0.0035	0.0061	0.0190
1360.0	0.0035	0.0061	0.0195
1370.0	0.0034	0.0065	0.0197
1380.0	0.0034	0.0066	0.0200
1390.0	0.0033	0.0066	0.0202
1400.0	0.0034	0.0066	0.0204
1410.0	0.0034	0.0068	0.0210
1420.0	0.0034	0.0070	0.0211
1430.0	0.0034	0.0073	0.0217
1440.0	0.0034	0.0075	0.0220
1450.0	0.0034	0.0076	0.0229
1460.0	0.0034	0.0075	0.0231
1470.0	0.0033	0.0075	0.0237
1480.0	0.0034	0.0078	0.0243
1490.0	0.0034	0.0078	0.0247
1500.0	0.0034	0.0082	0.0252
1510.0	0.0034	0.0085	0.0252
1520.0	0.0034	0.0087	0.0258
1530.0	0.0035	0.0094	0.0259
1540.0	0.0035	0.0095	0.0261
1550.0	0.0036	0.0095	0.0267
1560.0	0.0037	0.0095	0.0275
1570.0	0.0036	0.0098	0.0275
1580.0	0.0036	0.0098	0.0277
1590.0	0.0035	0.0098	0.0280
1600.0	0.0037	0.0099	0.0287
1610.0	0.0037	0.0099	0.0298
1620.0	0.0038	0.0103	0.0306
1630.0	0.0038	0.0104	0.0314
1640.0	0.0039	0.0107	0.0316
1650.0	0.0039	0.0112	0.0319
1660.0	0.0039	0.0113	0.0336
1670.0	0.0040	0.0113	0.0343
1680.0	0.0040	0.0113	0.0351
1690.0	0.0040	0.0115	0.0364
1700.0	0.0041	0.0120	0.0369
1710.0	0.0040	0.0124	0.0384
1720.0	0.0040	0.0124	0.0392
1730.0	0.0040	0.0122	0.0401
1740.0	0.0040	0.0123	0.0413
1750.0	0.0040	0.0128	0.0418
1760.0	0.0039	0.0134	0.0435
1770.0	0.0040	0.0138	0.0447
1780.0	0.0041	0.0139	0.0456
1790.0	0.0041	0.0138	0.0463
1800.0	0.0043	0.0138	0.0473
1810.0	0.0042	0.0142	0.0481
1820.0	0.0043	0.0142	0.0498
1830.0	0.0043	0.0142	0.0508
1840.0	0.0043	0.0146	0.0515
1850.0	0.0042	0.0149	0.0525
1860.0	0.0043	0.0151	0.0541
1870.0	0.0043	0.0152	0.0551
1880.0	0.0043	0.0152	0.0558
1890.0	0.0043	0.0156	0.0562
1900.0	0.0043	0.0158	0.0572
1910.0	0.0043	0.0160	0.0591
1920.0	0.0042	0.0161	0.0599
1930.0	0.0042	0.0161	0.0604
1940.0	0.0043	0.0159	0.0618
1950.0	0.0043	0.0158	0.0623
1960.0	0.0043	0.0158	0.0634
1970.0	0.0043	0.0158	0.0642
1980.0	0.0044	0.0159	0.0649
1990.0	0.0044	0.0165	0.0658


==> data/craft-single-hrl.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0040
40.0	0.0000	0.0024	0.0047
50.0	0.0015	0.0039	0.0073
60.0	0.0030	0.0061	0.0117
70.0	0.0045	0.0093	0.0162
80.0	0.0055	0.0150	0.0212
90.0	0.0131	0.0201	0.0295
100.0	0.0191	0.0318	0.0492
110.0	0.0297	0.0442	0.0782
120.0	0.0458	0.0574	0.1152
130.0	0.0621	0.1173	0.1682
140.0	0.0933	0.1516	0.2199
150.0	0.1284	0.2301	0.2833
160.0	0.1523	0.2587	0.4490
170.0	0.1918	0.3240	0.5728
180.0	0.2602	0.3769	0.7334
190.0	0.3111	0.4663	0.8325
200.0	0.3478	0.5455	0.8532
210.0	0.4004	0.6080	0.8745
220.0	0.4740	0.6653	0.9000
230.0	0.5199	0.7027	0.8849
240.0	0.5592	0.7342	0.8886
250.0	0.6020	0.8055	0.8872
260.0	0.6447	0.8419	0.9057
270.0	0.6710	0.8522	0.8991
280.0	0.6736	0.8608	0.9240
290.0	0.7089	0.8678	0.9439
300.0	0.7265	0.8606	0.9224
310.0	0.7445	0.8898	0.9231
320.0	0.7568	0.8841	0.9401
330.0	0.7329	0.8953	0.9152
340.0	0.7435	0.9186	0.9431
350.0	0.7472	0.9042	0.9555
360.0	0.7274	0.9009	0.9474
370.0	0.7622	0.9031	0.9463
380.0	0.7549	0.9054	0.9522
390.0	0.7563	0.9040	0.9592
400.0	0.7442	0.9098	0.9426
410.0	0.7496	0.9081	0.9554
420.0	0.7621	0.9054	0.9553
430.0	0.7747	0.8991	0.9641
440.0	0.7565	0.8992	0.9641
450.0	0.7660	0.9132	0.9645
460.0	0.7585	0.9096	0.9590
470.0	0.7673	0.9081	0.9523
480.0	0.7581	0.9180	0.9609
490.0	0.7710	0.9032	0.9567
500.0	0.7720	0.9030	0.9485
510.0	0.7536	0.9176	0.9606
520.0	0.7646	0.8929	0.9617
530.0	0.7592	0.9035	0.9653
540.0	0.7561	0.9038	0.9624
550.0	0.7658	0.9128	0.9616
560.0	0.7627	0.8970	0.9632
570.0	0.7729	0.9053	0.9662
580.0	0.7678	0.9051	0.9652
590.0	0.7659	0.9061	0.9657
600.0	0.7676	0.9131	0.9590
610.0	0.7690	0.9089	0.9676
620.0	0.7580	0.8981	0.9627
630.0	0.7567	0.9029	0.9642
640.0	0.7593	0.9144	0.9645
650.0	0.7536	0.9071	0.9703
660.0	0.7519	0.9155	0.9672
670.0	0.7600	0.9187	0.9604
680.0	0.7553	0.9063	0.9625
690.0	0.7650	0.9101	0.9614
700.0	0.7672	0.9141	0.9664
710.0	0.7684	0.9030	0.9722
720.0	0.7663	0.9082	0.9626
730.0	0.7693	0.9105	0.9643
740.0	0.7631	0.9124	0.9674
750.0	0.7648	0.9092	0.9701
760.0	0.7686	0.9121	0.9724
770.0	0.7567	0.9066	0.9629
780.0	0.7735	0.9088	0.9726
790.0	0.7569	0.9066	0.9635
800.0	0.7685	0.9168	0.9642
810.0	0.7565	0.9132	0.9700
820.0	0.7563	0.9126	0.9709
830.0	0.7520	0.9080	0.9656
840.0	0.7638	0.9163	0.9709
850.0	0.7671	0.9149	0.9693
860.0	0.7636	0.9190	0.9683
870.0	0.7649	0.9127	0.9692
880.0	0.7653	0.9166	0.9700
890.0	0.7607	0.9183	0.9768
900.0	0.7664	0.9225	0.9663
910.0	0.7712	0.9126	0.9650
920.0	0.7682	0.9223	0.9708
930.0	0.7553	0.9156	0.9665
940.0	0.7654	0.9319	0.9693
950.0	0.7641	0.9259	0.9642
960.0	0.7624	0.9364	0.9740
970.0	0.7634	0.9299	0.9692
980.0	0.7665	0.9288	0.9686
990.0	0.7691	0.9274	0.9666
1000.0	0.7544	0.9348	0.9705
1010.0	0.7752	0.9331	0.9722
1020.0	0.7591	0.9306	0.9657
1030.0	0.7731	0.9339	0.9647
1040.0	0.7592	0.9301	0.9701
1050.0	0.7631	0.9287	0.9710
1060.0	0.7593	0.9211	0.9686
1070.0	0.7620	0.9305	0.9709
1080.0	0.7646	0.9356	0.9670
1090.0	0.7601	0.9322	0.9713
1100.0	0.7601	0.9288	0.9682
1110.0	0.7669	0.9439	0.9746
1120.0	0.7684	0.9396	0.9719
1130.0	0.7656	0.9341	0.9690
1140.0	0.7576	0.9402	0.9698
1150.0	0.7652	0.9304	0.9757
1160.0	0.7740	0.9363	0.9697
1170.0	0.7600	0.9316	0.9730
1180.0	0.7646	0.9294	0.9672
1190.0	0.7634	0.9347	0.9728
1200.0	0.7696	0.9367	0.9729
1210.0	0.7708	0.9372	0.9741
1220.0	0.7642	0.9329	0.9725
1230.0	0.7664	0.9386	0.9700
1240.0	0.7689	0.9423	0.9760
1250.0	0.7611	0.9474	0.9749
1260.0	0.7641	0.9375	0.9718
1270.0	0.7617	0.9384	0.9700
1280.0	0.7641	0.9366	0.9767
1290.0	0.7577	0.9318	0.9778
1300.0	0.7674	0.9319	0.9762
1310.0	0.7687	0.9347	0.9752
1320.0	0.7656	0.9378	0.9724
1330.0	0.7710	0.9370	0.9698
1340.0	0.7585	0.9417	0.9742
1350.0	0.7642	0.9369	0.9719
1360.0	0.7587	0.9404	0.9730
1370.0	0.7662	0.9361	0.9735
1380.0	0.7692	0.9297	0.9756
1390.0	0.7562	0.9385	0.9767
1400.0	0.7643	0.9433	0.9789
1410.0	0.7658	0.9315	0.9701
1420.0	0.7621	0.9455	0.9756
1430.0	0.7586	0.9429	0.9744
1440.0	0.7591	0.9404	0.9779
1450.0	0.7695	0.9461	0.9745
1460.0	0.7689	0.9324	0.9722
1470.0	0.7741	0.9359	0.9722
1480.0	0.7631	0.9375	0.9776
1490.0	0.7628	0.9365	0.9714
1500.0	0.7634	0.9348	0.9725
1510.0	0.7692	0.9398	0.9750
1520.0	0.7718	0.9341	0.9737
1530.0	0.7696	0.9416	0.9756
1540.0	0.7594	0.9428	0.9727
1550.0	0.7703	0.9340	0.9758
1560.0	0.7667	0.9452	0.9735
1570.0	0.7644	0.9382	0.9742
1580.0	0.7649	0.9327	0.9773
1590.0	0.7623	0.9399	0.9725
1600.0	0.7683	0.9403	0.9756
1610.0	0.7693	0.9356	0.9733
1620.0	0.7624	0.9386	0.9794
1630.0	0.7713	0.9392	0.9698
1640.0	0.7713	0.9436	0.9729
1650.0	0.7743	0.9298	0.9756
1660.0	0.7615	0.9370	0.9767
1670.0	0.7726	0.9351	0.9731
1680.0	0.7602	0.9464	0.9709
1690.0	0.7503	0.9363	0.9766
1700.0	0.7660	0.9410	0.9732
1710.0	0.7612	0.9374	0.9749
1720.0	0.7681	0.9400	0.9720
1730.0	0.7630	0.9371	0.9736
1740.0	0.7663	0.9385	0.9755
1750.0	0.7651	0.9387	0.9736
1760.0	0.7703	0.9415	0.9790
1770.0	0.7725	0.9287	0.9751
1780.0	0.7584	0.9426	0.9761
1790.0	0.7669	0.9373	0.9765
1800.0	0.7694	0.9350	0.9740
1810.0	0.7674	0.9363	0.9737
1820.0	0.7726	0.9402	0.9733
1830.0	0.7632	0.9369	0.9749
1840.0	0.7727	0.9390	0.9743
1850.0	0.7643	0.9313	0.9782
1860.0	0.7706	0.9410	0.9740
1870.0	0.7616	0.9400	0.9733
1880.0	0.7622	0.9405	0.9706
1890.0	0.7752	0.9439	0.9725
1900.0	0.7649	0.9420	0.9797
1910.0	0.7657	0.9416	0.9726
1920.0	0.7659	0.9398	0.9741
1930.0	0.7637	0.9389	0.9750
1940.0	0.7707	0.9424	0.9775
1950.0	0.7665	0.9407	0.9695
1960.0	0.7555	0.9399	0.9733
1970.0	0.7650	0.9368	0.9760
1980.0	0.7616	0.9306	0.9745
1990.0	0.7681	0.9382	0.9727


==> data/craft-single-ql.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0005
110.0	0.0000	0.0000	0.0008
120.0	0.0000	0.0000	0.0008
130.0	0.0000	0.0000	0.0009
140.0	0.0000	0.0000	0.0009
150.0	0.0000	0.0000	0.0009
160.0	0.0000	0.0000	0.0009
170.0	0.0000	0.0000	0.0013
180.0	0.0000	0.0003	0.0016
190.0	0.0000	0.0003	0.0016
200.0	0.0000	0.0007	0.0016
210.0	0.0000	0.0007	0.0016
220.0	0.0000	0.0007	0.0016
230.0	0.0000	0.0007	0.0016
240.0	0.0000	0.0007	0.0016
250.0	0.0000	0.0007	0.0021
260.0	0.0000	0.0007	0.0023
270.0	0.0000	0.0008	0.0022
280.0	0.0000	0.0007	0.0017
290.0	0.0000	0.0008	0.0019
300.0	0.0000	0.0008	0.0018
310.0	0.0000	0.0008	0.0018
320.0	0.0002	0.0010	0.0019
330.0	0.0007	0.0011	0.0020
340.0	0.0007	0.0011	0.0020
350.0	0.0008	0.0012	0.0020
360.0	0.0007	0.0011	0.0022
370.0	0.0002	0.0012	0.0022
380.0	0.0007	0.0012	0.0026
390.0	0.0011	0.0017	0.0029
400.0	0.0011	0.0018	0.0033
410.0	0.0011	0.0022	0.0035
420.0	0.0012	0.0022	0.0036
430.0	0.0009	0.0024	0.0034
440.0	0.0011	0.0025	0.0035
450.0	0.0018	0.0029	0.0043
460.0	0.0019	0.0029	0.0041
470.0	0.0019	0.0030	0.0039
480.0	0.0019	0.0032	0.0055
490.0	0.0021	0.0029	0.0043
500.0	0.0020	0.0029	0.0050
510.0	0.0021	0.0031	0.0051
520.0	0.0022	0.0038	0.0052
530.0	0.0023	0.0036	0.0052
540.0	0.0024	0.0038	0.0057
550.0	0.0024	0.0036	0.0050
560.0	0.0019	0.0041	0.0052
570.0	0.0016	0.0040	0.0064
580.0	0.0014	0.0038	0.0053
590.0	0.0021	0.0036	0.0056
600.0	0.0024	0.0049	0.0063
610.0	0.0024	0.0045	0.0069
620.0	0.0025	0.0045	0.0063
630.0	0.0027	0.0050	0.0064
640.0	0.0031	0.0047	0.0064
650.0	0.0031	0.0054	0.0074
660.0	0.0031	0.0046	0.0085
670.0	0.0030	0.0044	0.0087
680.0	0.0039	0.0056	0.0091
690.0	0.0042	0.0060	0.0091
700.0	0.0040	0.0058	0.0099
710.0	0.0040	0.0072	0.0108
720.0	0.0039	0.0074	0.0106
730.0	0.0048	0.0073	0.0100
740.0	0.0047	0.0069	0.0099
750.0	0.0047	0.0069	0.0108
760.0	0.0051	0.0067	0.0113
770.0	0.0057	0.0078	0.0123
780.0	0.0060	0.0074	0.0114
790.0	0.0057	0.0074	0.0107
800.0	0.0062	0.0085	0.0098
810.0	0.0064	0.0080	0.0132
820.0	0.0068	0.0089	0.0127
830.0	0.0076	0.0095	0.0139
840.0	0.0076	0.0098	0.0134
850.0	0.0078	0.0097	0.0145
860.0	0.0083	0.0092	0.0147
870.0	0.0085	0.0110	0.0161
880.0	0.0083	0.0108	0.0162
890.0	0.0087	0.0112	0.0173
900.0	0.0098	0.0118	0.0177
910.0	0.0100	0.0129	0.0181
920.0	0.0102	0.0136	0.0184
930.0	0.0101	0.0145	0.0182
940.0	0.0104	0.0137	0.0199
950.0	0.0114	0.0144	0.0194
960.0	0.0110	0.0145	0.0203
970.0	0.0109	0.0141	0.0207
980.0	0.0118	0.0133	0.0196
990.0	0.0112	0.0137	0.0210
1000.0	0.0124	0.0168	0.0203
1010.0	0.0119	0.0181	0.0221
1020.0	0.0138	0.0175	0.0219
1030.0	0.0137	0.0181	0.0229
1040.0	0.0144	0.0201	0.0242
1050.0	0.0145	0.0202	0.0270
1060.0	0.0155	0.0203	0.0276
1070.0	0.0148	0.0211	0.0292
1080.0	0.0161	0.0223	0.0317
1090.0	0.0159	0.0213	0.0318
1100.0	0.0168	0.0200	0.0320
1110.0	0.0169	0.0204	0.0322
1120.0	0.0175	0.0213	0.0318
1130.0	0.0170	0.0210	0.0333
1140.0	0.0172	0.0216	0.0326
1150.0	0.0188	0.0222	0.0346
1160.0	0.0191	0.0235	0.0348
1170.0	0.0189	0.0234	0.0370
1180.0	0.0196	0.0233	0.0369
1190.0	0.0195	0.0247	0.0378
1200.0	0.0208	0.0255	0.0398
1210.0	0.0199	0.0253	0.0408
1220.0	0.0207	0.0258	0.0432
1230.0	0.0213	0.0257	0.0424
1240.0	0.0223	0.0273	0.0423
1250.0	0.0233	0.0301	0.0411
1260.0	0.0232	0.0277	0.0405
1270.0	0.0244	0.0290	0.0432
1280.0	0.0249	0.0290	0.0456
1290.0	0.0259	0.0296	0.0466
1300.0	0.0263	0.0315	0.0490
1310.0	0.0264	0.0311	0.0483
1320.0	0.0273	0.0336	0.0487
1330.0	0.0303	0.0348	0.0505
1340.0	0.0301	0.0355	0.0478
1350.0	0.0285	0.0369	0.0518
1360.0	0.0283	0.0397	0.0528
1370.0	0.0296	0.0384	0.0539
1380.0	0.0301	0.0404	0.0546
1390.0	0.0301	0.0402	0.0539
1400.0	0.0291	0.0384	0.0581
1410.0	0.0302	0.0388	0.0592
1420.0	0.0282	0.0389	0.0607
1430.0	0.0310	0.0427	0.0607
1440.0	0.0297	0.0428	0.0593
1450.0	0.0335	0.0428	0.0619
1460.0	0.0346	0.0458	0.0632
1470.0	0.0329	0.0448	0.0656
1480.0	0.0333	0.0454	0.0661
1490.0	0.0345	0.0451	0.0668
1500.0	0.0359	0.0462	0.0683
1510.0	0.0354	0.0480	0.0676
1520.0	0.0364	0.0494	0.0689
1530.0	0.0366	0.0482	0.0686
1540.0	0.0368	0.0509	0.0720
1550.0	0.0376	0.0545	0.0737
1560.0	0.0366	0.0584	0.0746
1570.0	0.0406	0.0578	0.0758
1580.0	0.0403	0.0535	0.0774
1590.0	0.0410	0.0546	0.0818
1600.0	0.0437	0.0534	0.0820
1610.0	0.0411	0.0543	0.0821
1620.0	0.0438	0.0539	0.0816
1630.0	0.0438	0.0573	0.0861
1640.0	0.0442	0.0569	0.0876
1650.0	0.0450	0.0619	0.0909
1660.0	0.0453	0.0623	0.0913
1670.0	0.0450	0.0646	0.0964
1680.0	0.0482	0.0632	0.0935
1690.0	0.0499	0.0660	0.0968
1700.0	0.0491	0.0655	0.0938
1710.0	0.0475	0.0673	0.0963
1720.0	0.0506	0.0690	0.0972
1730.0	0.0449	0.0650	0.1035
1740.0	0.0478	0.0669	0.1017
1750.0	0.0504	0.0690	0.1027
1760.0	0.0537	0.0727	0.1064
1770.0	0.0507	0.0761	0.1076
1780.0	0.0547	0.0747	0.1127
1790.0	0.0557	0.0736	0.1159
1800.0	0.0573	0.0771	0.1194
1810.0	0.0603	0.0729	0.1180
1820.0	0.0624	0.0730	0.1240
1830.0	0.0618	0.0741	0.1217
1840.0	0.0557	0.0751	0.1260
1850.0	0.0584	0.0746	0.1249
1860.0	0.0577	0.0784	0.1273
1870.0	0.0563	0.0790	0.1288
1880.0	0.0587	0.0813	0.1343
1890.0	0.0677	0.0880	0.1340
1900.0	0.0638	0.0845	0.1397
1910.0	0.0625	0.0862	0.1377
1920.0	0.0685	0.0818	0.1444
1930.0	0.0685	0.0860	0.1419
1940.0	0.0710	0.0910	0.1484
1950.0	0.0715	0.0900	0.1505
1960.0	0.0702	0.0948	0.1498
1970.0	0.0689	0.0895	0.1542
1980.0	0.0713	0.0947	0.1541
1990.0	0.0723	0.0988	0.1632


==> data/craft-single-qrm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0000
260.0	0.0000	0.0000	0.0009
270.0	0.0000	0.0000	0.0009
280.0	0.0000	0.0000	0.0013
290.0	0.0000	0.0000	0.0015
300.0	0.0000	0.0000	0.0022
310.0	0.0000	0.0007	0.0035
320.0	0.0000	0.0007	0.0037
330.0	0.0000	0.0007	0.0057
340.0	0.0000	0.0013	0.0075
350.0	0.0000	0.0015	0.0089
360.0	0.0000	0.0034	0.0116
370.0	0.0002	0.0046	0.0166
380.0	0.0007	0.0057	0.0264
390.0	0.0009	0.0075	0.0396
400.0	0.0015	0.0107	0.0515
410.0	0.0015	0.0136	0.0704
420.0	0.0019	0.0225	0.1010
430.0	0.0019	0.0300	0.1362
440.0	0.0029	0.0410	0.1676
450.0	0.0061	0.0623	0.2236
460.0	0.0068	0.0923	0.2736
470.0	0.0085	0.1269	0.3359
480.0	0.0115	0.1780	0.3958
490.0	0.0166	0.2487	0.4504
500.0	0.0371	0.3674	0.5219
510.0	0.0643	0.4317	0.5779
520.0	0.0844	0.5590	0.7013
530.0	0.1314	0.7341	0.9751
540.0	0.2061	0.8674	0.9781
550.0	0.3081	0.9584	0.9836
560.0	0.3966	0.9704	0.9950
570.0	0.5503	0.9732	0.9903
580.0	0.6570	0.9762	0.9924
590.0	0.7715	0.9842	1.0038
600.0	0.8998	0.9843	0.9967
610.0	0.9785	0.9936	1.0047
620.0	0.9798	0.9918	1.0019
630.0	0.9787	0.9916	1.0036
640.0	0.9845	0.9925	1.0048
650.0	0.9824	1.0003	1.0066
660.0	0.9870	0.9952	1.0043
670.0	0.9929	1.0012	1.0068
680.0	0.9838	0.9960	1.0050
690.0	0.9826	0.9993	1.0021
700.0	0.9864	0.9984	1.0060
710.0	0.9851	0.9973	1.0056
720.0	0.9862	0.9984	1.0081
730.0	0.9815	0.9934	1.0005
740.0	0.9873	0.9963	1.0058
750.0	0.9851	0.9990	1.0061
760.0	0.9844	0.9972	1.0043
770.0	0.9839	0.9973	1.0089
780.0	0.9915	1.0016	1.0078
790.0	0.9844	0.9980	1.0058
800.0	0.9832	1.0036	1.0093
810.0	0.9841	1.0000	1.0048
820.0	0.9884	0.9974	1.0031
830.0	0.9899	0.9990	1.0033
840.0	0.9869	0.9992	1.0045
850.0	0.9857	0.9998	1.0072
860.0	0.9840	0.9972	1.0051
870.0	0.9874	0.9987	1.0056
880.0	0.9883	0.9989	1.0093
890.0	0.9879	0.9991	1.0046
900.0	0.9890	0.9996	1.0057
910.0	0.9950	1.0018	1.0077
920.0	0.9937	0.9995	1.0082
930.0	0.9932	0.9998	1.0055
940.0	0.9900	0.9983	1.0043
950.0	0.9918	1.0015	1.0087
960.0	0.9933	0.9993	1.0073
970.0	0.9962	1.0029	1.0069
980.0	0.9931	1.0038	1.0075
990.0	0.9974	1.0009	1.0080
1000.0	0.9960	1.0005	1.0065
1010.0	0.9942	1.0042	1.0094
1020.0	0.9954	1.0036	1.0103
1030.0	0.9965	1.0008	1.0066
1040.0	0.9957	1.0002	1.0050
1050.0	0.9984	1.0030	1.0064
1060.0	0.9948	1.0019	1.0079
1070.0	0.9976	1.0028	1.0088
1080.0	0.9965	1.0012	1.0081
1090.0	0.9950	1.0022	1.0073
1100.0	0.9953	1.0063	1.0099
1110.0	0.9965	1.0017	1.0075
1120.0	0.9963	1.0038	1.0078
1130.0	0.9938	1.0009	1.0075
1140.0	0.9958	1.0046	1.0097
1150.0	0.9956	1.0050	1.0105
1160.0	0.9966	1.0033	1.0107
1170.0	0.9986	1.0037	1.0098
1180.0	0.9939	1.0027	1.0098
1190.0	1.0011	1.0037	1.0103
1200.0	0.9963	1.0037	1.0071
1210.0	0.9976	1.0028	1.0101
1220.0	0.9967	1.0019	1.0067
1230.0	0.9945	1.0034	1.0074
1240.0	0.9960	1.0017	1.0060
1250.0	0.9959	1.0040	1.0092
1260.0	0.9945	1.0057	1.0112
1270.0	0.9967	1.0025	1.0108
1280.0	0.9950	1.0033	1.0100
1290.0	0.9948	1.0054	1.0099
1300.0	0.9960	1.0033	1.0092
1310.0	0.9965	1.0023	1.0073
1320.0	0.9959	1.0011	1.0098
1330.0	0.9969	1.0041	1.0097
1340.0	1.0001	1.0036	1.0088
1350.0	0.9935	1.0005	1.0074
1360.0	0.9986	1.0027	1.0072
1370.0	0.9978	1.0015	1.0085
1380.0	0.9933	1.0062	1.0105
1390.0	0.9986	1.0022	1.0115
1400.0	0.9967	1.0037	1.0076
1410.0	0.9953	0.9998	1.0088
1420.0	0.9960	1.0026	1.0082
1430.0	0.9967	1.0036	1.0072
1440.0	0.9991	1.0058	1.0097
1450.0	0.9968	1.0032	1.0089
1460.0	0.9956	1.0009	1.0080
1470.0	0.9972	1.0042	1.0080
1480.0	0.9958	1.0005	1.0057
1490.0	0.9974	1.0019	1.0078
1500.0	0.9976	1.0040	1.0094
1510.0	0.9955	1.0017	1.0109
1520.0	0.9928	1.0026	1.0104
1530.0	0.9951	1.0037	1.0085
1540.0	0.9940	1.0007	1.0114
1550.0	0.9995	1.0046	1.0098
1560.0	0.9935	1.0018	1.0085
1570.0	0.9979	1.0034	1.0084
1580.0	0.9947	1.0018	1.0091
1590.0	0.9970	1.0011	1.0092
1600.0	0.9962	1.0036	1.0071
1610.0	0.9978	1.0030	1.0087
1620.0	0.9967	1.0018	1.0102
1630.0	0.9953	1.0045	1.0101
1640.0	0.9961	1.0057	1.0117
1650.0	0.9979	1.0031	1.0068
1660.0	0.9986	1.0015	1.0086
1670.0	1.0007	1.0037	1.0092
1680.0	0.9974	1.0040	1.0089
1690.0	0.9959	1.0026	1.0088
1700.0	0.9956	1.0030	1.0087
1710.0	0.9936	1.0023	1.0077
1720.0	0.9997	1.0049	1.0106
1730.0	0.9951	0.9999	1.0044
1740.0	0.9959	1.0019	1.0082
1750.0	0.9963	1.0031	1.0079
1760.0	0.9980	1.0042	1.0084
1770.0	0.9965	1.0030	1.0094
1780.0	0.9960	0.9998	1.0073
1790.0	0.9941	1.0016	1.0055
1800.0	0.9999	1.0042	1.0089
1810.0	0.9959	1.0019	1.0056
1820.0	0.9941	1.0037	1.0094
1830.0	0.9975	1.0039	1.0098
1840.0	0.9984	1.0045	1.0095
1850.0	0.9994	1.0023	1.0086
1860.0	0.9988	1.0038	1.0093
1870.0	0.9989	1.0059	1.0097
1880.0	0.9962	1.0017	1.0089
1890.0	0.9969	1.0030	1.0119
1900.0	1.0009	1.0064	1.0115
1910.0	0.9983	1.0038	1.0101
1920.0	0.9977	1.0032	1.0088
1930.0	0.9983	1.0000	1.0097
1940.0	0.9958	1.0033	1.0097
1950.0	0.9979	1.0004	1.0063
1960.0	0.9985	1.0030	1.0086
1970.0	0.9986	1.0032	1.0065
1980.0	0.9948	1.0009	1.0085
1990.0	0.9961	1.0060	1.0115


==> data/craft-single-qrm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0009
60.0	0.0000	0.0000	0.0011
70.0	0.0000	0.0000	0.0010
80.0	0.0000	0.0000	0.0012
90.0	0.0000	0.0004	0.0021
100.0	0.0000	0.0003	0.0018
110.0	0.0000	0.0003	0.0023
120.0	0.0000	0.0003	0.0020
130.0	0.0000	0.0003	0.0027
140.0	0.0000	0.0006	0.0029
150.0	0.0000	0.0007	0.0029
160.0	0.0000	0.0016	0.0029
170.0	0.0000	0.0019	0.0028
180.0	0.0000	0.0021	0.0037
190.0	0.0002	0.0020	0.0048
200.0	0.0006	0.0029	0.0049
210.0	0.0007	0.0035	0.0055
220.0	0.0010	0.0040	0.0060
230.0	0.0018	0.0041	0.0064
240.0	0.0023	0.0048	0.0072
250.0	0.0023	0.0052	0.0094
260.0	0.0024	0.0061	0.0114
270.0	0.0040	0.0065	0.0131
280.0	0.0038	0.0076	0.0141
290.0	0.0047	0.0079	0.0156
300.0	0.0056	0.0097	0.0175
310.0	0.0065	0.0096	0.0188
320.0	0.0078	0.0108	0.0199
330.0	0.0074	0.0114	0.0222
340.0	0.0093	0.0140	0.0234
350.0	0.0110	0.0175	0.0281
360.0	0.0131	0.0205	0.0307
370.0	0.0139	0.0232	0.0352
380.0	0.0178	0.0258	0.0433
390.0	0.0189	0.0283	0.0495
400.0	0.0219	0.0330	0.0546
410.0	0.0227	0.0389	0.0674
420.0	0.0238	0.0475	0.0728
430.0	0.0240	0.0499	0.0800
440.0	0.0263	0.0574	0.0957
450.0	0.0264	0.0652	0.1003
460.0	0.0271	0.0766	0.0988
470.0	0.0319	0.0770	0.1113
480.0	0.0316	0.0872	0.1231
490.0	0.0353	0.0947	0.1380
500.0	0.0419	0.1055	0.1562
510.0	0.0518	0.1184	0.1814
520.0	0.0594	0.1334	0.2183
530.0	0.0785	0.1507	0.2479
540.0	0.0894	0.1741	0.2670
550.0	0.0943	0.2143	0.2859
560.0	0.1013	0.2617	0.3106
570.0	0.1329	0.2727	0.3512
580.0	0.1458	0.3034	0.3718
590.0	0.1641	0.3230	0.3949
600.0	0.1744	0.3585	0.4282
610.0	0.2265	0.4108	0.4692
620.0	0.2755	0.4755	0.5134
630.0	0.2990	0.5472	0.5745
640.0	0.3699	0.6067	0.7521
650.0	0.4643	0.6780	0.9649
660.0	0.5061	0.7791	0.9785
670.0	0.5448	0.8986	0.9760
680.0	0.6186	0.9577	0.9832
690.0	0.7297	0.9630	0.9875
700.0	0.7189	0.9717	0.9839
710.0	0.7436	0.9789	0.9862
720.0	0.9072	0.9796	1.0001
730.0	0.9622	0.9899	0.9974
740.0	0.9628	0.9898	0.9974
750.0	0.9699	0.9858	0.9991
760.0	0.9679	0.9912	0.9972
770.0	0.9668	0.9917	1.0025
780.0	0.9783	0.9918	1.0014
790.0	0.9746	0.9944	1.0033
800.0	0.9863	0.9942	1.0061
810.0	0.9752	0.9903	1.0023
820.0	0.9779	0.9952	1.0069
830.0	0.9811	0.9962	1.0051
840.0	0.9860	0.9953	1.0016
850.0	0.9799	0.9943	1.0055
860.0	0.9869	0.9971	1.0020
870.0	0.9756	0.9962	1.0025
880.0	0.9833	0.9948	1.0049
890.0	0.9805	0.9976	1.0027
900.0	0.9842	0.9908	1.0037
910.0	0.9865	0.9956	0.9997
920.0	0.9872	0.9993	1.0056
930.0	0.9844	0.9964	1.0044
940.0	0.9896	0.9956	1.0033
950.0	0.9848	0.9938	1.0066
960.0	0.9865	0.9932	1.0029
970.0	0.9771	0.9927	1.0008
980.0	0.9876	0.9975	1.0069
990.0	0.9852	0.9916	1.0041
1000.0	0.9853	0.9957	1.0069
1010.0	0.9895	0.9975	1.0049
1020.0	0.9907	1.0004	1.0045
1030.0	0.9863	0.9973	1.0054
1040.0	0.9892	0.9967	1.0051
1050.0	0.9918	0.9983	1.0025
1060.0	0.9943	1.0004	1.0044
1070.0	0.9911	0.9976	1.0019
1080.0	0.9944	0.9996	1.0050
1090.0	0.9959	1.0014	1.0042
1100.0	0.9911	0.9988	1.0057
1110.0	0.9919	0.9972	1.0032
1120.0	0.9946	1.0018	1.0074
1130.0	0.9907	0.9977	1.0040
1140.0	0.9965	0.9998	1.0028
1150.0	0.9895	0.9978	1.0063
1160.0	0.9927	1.0016	1.0080
1170.0	0.9940	1.0007	1.0090
1180.0	0.9934	1.0006	1.0067
1190.0	0.9948	0.9982	1.0045
1200.0	0.9949	1.0048	1.0096
1210.0	0.9928	1.0000	1.0087
1220.0	0.9949	1.0001	1.0067
1230.0	0.9907	1.0015	1.0086
1240.0	0.9932	0.9989	1.0037
1250.0	0.9936	1.0010	1.0066
1260.0	0.9915	1.0040	1.0092
1270.0	0.9956	1.0017	1.0071
1280.0	0.9969	1.0003	1.0062
1290.0	0.9948	1.0020	1.0079
1300.0	0.9969	1.0026	1.0067
1310.0	0.9944	1.0018	1.0066
1320.0	0.9968	0.9994	1.0037
1330.0	0.9925	1.0019	1.0076
1340.0	0.9956	1.0028	1.0057
1350.0	0.9899	1.0006	1.0049
1360.0	0.9946	0.9999	1.0067
1370.0	0.9939	1.0049	1.0110
1380.0	0.9949	1.0020	1.0064
1390.0	0.9930	1.0003	1.0069
1400.0	0.9928	0.9988	1.0073
1410.0	0.9962	1.0008	1.0047
1420.0	0.9962	1.0029	1.0093
1430.0	0.9900	1.0014	1.0050
1440.0	0.9938	0.9994	1.0066
1450.0	0.9952	1.0055	1.0116
1460.0	0.9943	1.0046	1.0084
1470.0	0.9948	1.0015	1.0068
1480.0	0.9941	1.0002	1.0069
1490.0	0.9972	1.0009	1.0073
1500.0	0.9973	1.0010	1.0079
1510.0	0.9949	1.0034	1.0080
1520.0	0.9944	1.0024	1.0054
1530.0	0.9949	1.0039	1.0096
1540.0	0.9966	1.0029	1.0085
1550.0	0.9946	0.9988	1.0054
1560.0	0.9962	1.0037	1.0074
1570.0	0.9973	1.0029	1.0062
1580.0	0.9973	1.0020	1.0083
1590.0	0.9957	1.0025	1.0070
1600.0	0.9934	1.0002	1.0095
1610.0	0.9949	1.0033	1.0075
1620.0	0.9957	1.0009	1.0057
1630.0	0.9944	1.0020	1.0086
1640.0	0.9948	0.9995	1.0077
1650.0	0.9955	1.0015	1.0081
1660.0	0.9931	1.0017	1.0070
1670.0	0.9957	1.0012	1.0089
1680.0	0.9929	1.0027	1.0082
1690.0	0.9945	1.0002	1.0053
1700.0	0.9976	1.0045	1.0099
1710.0	0.9954	1.0039	1.0077
1720.0	0.9966	1.0022	1.0061
1730.0	0.9956	1.0018	1.0078
1740.0	0.9977	1.0024	1.0110
1750.0	0.9948	1.0031	1.0068
1760.0	0.9945	1.0001	1.0067
1770.0	0.9944	0.9979	1.0029
1780.0	0.9962	0.9997	1.0055
1790.0	0.9958	1.0035	1.0098
1800.0	0.9972	1.0033	1.0083
1810.0	0.9945	1.0019	1.0100
1820.0	0.9944	1.0048	1.0093
1830.0	0.9947	1.0002	1.0057
1840.0	0.9958	1.0018	1.0078
1850.0	0.9970	1.0051	1.0079
1860.0	0.9951	0.9999	1.0115
1870.0	0.9926	1.0040	1.0084
1880.0	0.9964	1.0016	1.0104
1890.0	0.9987	1.0039	1.0114
1900.0	0.9961	1.0025	1.0093
1910.0	0.9939	1.0018	1.0069
1920.0	0.9964	1.0027	1.0084
1930.0	0.9943	1.0011	1.0078
1940.0	0.9935	1.0016	1.0093
1950.0	0.9946	1.0010	1.0059
1960.0	0.9950	1.0009	1.0072
1970.0	0.9934	1.0034	1.0078
1980.0	0.9958	1.0028	1.0102
1990.0	0.9953	1.0004	1.0063


==> data/craft-single-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0009
70.0	0.0000	0.0000	0.0010
80.0	0.0000	0.0000	0.0009
90.0	0.0000	0.0000	0.0008
100.0	0.0000	0.0000	0.0007
110.0	0.0000	0.0000	0.0007
120.0	0.0000	0.0000	0.0007
130.0	0.0000	0.0000	0.0005
140.0	0.0000	0.0000	0.0007
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0000
260.0	0.0000	0.0000	0.0000
270.0	0.0000	0.0000	0.0000
280.0	0.0000	0.0000	0.0000
290.0	0.0000	0.0000	0.0000
300.0	0.0000	0.0000	0.0000
310.0	0.0000	0.0000	0.0000
320.0	0.0000	0.0000	0.0000
330.0	0.0000	0.0000	0.0000
340.0	0.0000	0.0000	0.0000
350.0	0.0000	0.0000	0.0000
360.0	0.0000	0.0000	0.0000
370.0	0.0000	0.0000	0.0000
380.0	0.0000	0.0000	0.0000
390.0	0.0000	0.0000	0.0000
400.0	0.0000	0.0000	0.0000
410.0	0.0000	0.0000	0.0000
420.0	0.0000	0.0000	0.0000
430.0	0.0000	0.0000	0.0000
440.0	0.0000	0.0000	0.0000
450.0	0.0000	0.0000	0.0000
460.0	0.0000	0.0000	0.0000
470.0	0.0000	0.0000	0.0000
480.0	0.0000	0.0000	0.0000
490.0	0.0000	0.0000	0.0000
500.0	0.0000	0.0000	0.0000
510.0	0.0000	0.0000	0.0000
520.0	0.0000	0.0000	0.0000
530.0	0.0000	0.0000	0.0000
540.0	0.0000	0.0000	0.0000
550.0	0.0000	0.0000	0.0000
560.0	0.0000	0.0000	0.0000
570.0	0.0000	0.0000	0.0000
580.0	0.0000	0.0000	0.0000
590.0	0.0000	0.0000	0.0000
600.0	0.0000	0.0000	0.0000
610.0	0.0000	0.0000	0.0000
620.0	0.0000	0.0000	0.0000
630.0	0.0000	0.0000	0.0000
640.0	0.0000	0.0000	0.0000
650.0	0.0000	0.0000	0.0000
660.0	0.0000	0.0000	0.0000
670.0	0.0000	0.0000	0.0000
680.0	0.0000	0.0000	0.0000
690.0	0.0000	0.0000	0.0000
700.0	0.0000	0.0000	0.0000
710.0	0.0000	0.0000	0.0000
720.0	0.0000	0.0000	0.0000
730.0	0.0000	0.0000	0.0000
740.0	0.0000	0.0000	0.0000
750.0	0.0000	0.0000	0.0000
760.0	0.0000	0.0000	0.0000
770.0	0.0000	0.0000	0.0000
780.0	0.0000	0.0000	0.0000
790.0	0.0000	0.0000	0.0000
800.0	0.0000	0.0000	0.0000
810.0	0.0000	0.0000	0.0000
820.0	0.0000	0.0000	0.0000
830.0	0.0000	0.0000	0.0000
840.0	0.0000	0.0000	0.0005
850.0	0.0000	0.0000	0.0000
860.0	0.0000	0.0000	0.0000
870.0	0.0000	0.0000	0.0000
880.0	0.0000	0.0000	0.0000
890.0	0.0000	0.0000	0.0000
900.0	0.0000	0.0000	0.0000
910.0	0.0000	0.0000	0.0000
920.0	0.0000	0.0000	0.0000
930.0	0.0000	0.0000	0.0000
940.0	0.0000	0.0000	0.0000
950.0	0.0000	0.0000	0.0000
960.0	0.0000	0.0000	0.0000
970.0	0.0000	0.0000	0.0008
980.0	0.0000	0.0000	0.0008
990.0	0.0000	0.0000	0.0008
1000.0	0.0000	0.0000	0.0008
1010.0	0.0000	0.0000	0.0008
1020.0	0.0000	0.0000	0.0008
1030.0	0.0000	0.0000	0.0008
1040.0	0.0000	0.0000	0.0008
1050.0	0.0000	0.0000	0.0010
1060.0	0.0000	0.0000	0.0010
1070.0	0.0000	0.0000	0.0007
1080.0	0.0000	0.0000	0.0007
1090.0	0.0000	0.0000	0.0000
1100.0	0.0000	0.0000	0.0000
1110.0	0.0000	0.0000	0.0000
1120.0	0.0000	0.0000	0.0000
1130.0	0.0000	0.0000	0.0000
1140.0	0.0000	0.0000	0.0000
1150.0	0.0000	0.0000	0.0005
1160.0	0.0000	0.0000	0.0005
1170.0	0.0000	0.0000	0.0007
1180.0	0.0000	0.0000	0.0007
1190.0	0.0000	0.0000	0.0007
1200.0	0.0000	0.0000	0.0005
1210.0	0.0000	0.0000	0.0005
1220.0	0.0000	0.0000	0.0005
1230.0	0.0000	0.0000	0.0005
1240.0	0.0000	0.0000	0.0015
1250.0	0.0000	0.0000	0.0014
1260.0	0.0000	0.0000	0.0014
1270.0	0.0000	0.0000	0.0014
1280.0	0.0000	0.0000	0.0014
1290.0	0.0000	0.0000	0.0014
1300.0	0.0000	0.0000	0.0012
1310.0	0.0000	0.0000	0.0012
1320.0	0.0000	0.0000	0.0012
1330.0	0.0000	0.0000	0.0010
1340.0	0.0000	0.0000	0.0009
1350.0	0.0000	0.0000	0.0010
1360.0	0.0000	0.0000	0.0010
1370.0	0.0000	0.0000	0.0010
1380.0	0.0000	0.0000	0.0009
1390.0	0.0000	0.0000	0.0009
1400.0	0.0000	0.0000	0.0009
1410.0	0.0000	0.0000	0.0009
1420.0	0.0000	0.0000	0.0009
1430.0	0.0000	0.0000	0.0010
1440.0	0.0000	0.0000	0.0007
1450.0	0.0000	0.0000	0.0007
1460.0	0.0000	0.0000	0.0007
1470.0	0.0000	0.0000	0.0007
1480.0	0.0000	0.0000	0.0005
1490.0	0.0000	0.0000	0.0008
1500.0	0.0000	0.0000	0.0008
1510.0	0.0000	0.0000	0.0006
1520.0	0.0000	0.0000	0.0006
1530.0	0.0000	0.0000	0.0000
1540.0	0.0000	0.0000	0.0000
1550.0	0.0000	0.0000	0.0005
1560.0	0.0000	0.0000	0.0005
1570.0	0.0000	0.0000	0.0007
1580.0	0.0000	0.0000	0.0007
1590.0	0.0000	0.0000	0.0005
1600.0	0.0000	0.0000	0.0007
1610.0	0.0000	0.0000	0.0009
1620.0	0.0000	0.0000	0.0009
1630.0	0.0000	0.0000	0.0009
1640.0	0.0000	0.0000	0.0010
1650.0	0.0000	0.0000	0.0010
1660.0	0.0000	0.0000	0.0010
1670.0	0.0000	0.0000	0.0010
1680.0	0.0000	0.0000	0.0010
1690.0	0.0000	0.0000	0.0010
1700.0	0.0000	0.0000	0.0010
1710.0	0.0000	0.0000	0.0012
1720.0	0.0000	0.0003	0.0012
1730.0	0.0000	0.0000	0.0014
1740.0	0.0000	0.0000	0.0017
1750.0	0.0000	0.0000	0.0017
1760.0	0.0000	0.0003	0.0019
1770.0	0.0000	0.0000	0.0019
1780.0	0.0000	0.0000	0.0019
1790.0	0.0000	0.0000	0.0019
1800.0	0.0000	0.0000	0.0019
1810.0	0.0000	0.0000	0.0019
1820.0	0.0000	0.0000	0.0014
1830.0	0.0000	0.0003	0.0011
1840.0	0.0000	0.0000	0.0011
1850.0	0.0000	0.0000	0.0011
1860.0	0.0000	0.0000	0.0008
1870.0	0.0000	0.0000	0.0008
1880.0	0.0000	0.0000	0.0010
1890.0	0.0000	0.0000	0.0010
1900.0	0.0000	0.0000	0.0010
1910.0	0.0000	0.0000	0.0010
1920.0	0.0000	0.0000	0.0009
1930.0	0.0000	0.0000	0.0010
1940.0	0.0000	0.0000	0.0015
1950.0	0.0000	0.0000	0.0015
1960.0	0.0000	0.0000	0.0015
1970.0	0.0000	0.0000	0.0015
1980.0	0.0000	0.0000	0.0015
1990.0	0.0000	0.0000	0.0015


==> data/office-hrl.txt <==
1.0	0.0099	0.0217	0.0310
2.0	0.0451	0.0582	0.0771
3.0	0.0795	0.0912	0.1099
4.0	0.1222	0.1365	0.1553
5.0	0.1735	0.1902	0.2055
6.0	0.2111	0.2223	0.2354
7.0	0.2440	0.2612	0.2685
8.0	0.2825	0.3021	0.3116
9.0	0.3261	0.3361	0.3454
10.0	0.3602	0.3744	0.3877
11.0	0.4067	0.4176	0.4427
12.0	0.4653	0.4794	0.4921
13.0	0.5239	0.5374	0.5537
14.0	0.5793	0.5853	0.6070
15.0	0.6135	0.6236	0.6390
16.0	0.6788	0.6919	0.6987
17.0	0.7596	0.7689	0.7778
18.0	0.8162	0.8235	0.8309
19.0	0.8542	0.8646	0.8781
20.0	0.8854	0.8914	0.9125
21.0	0.8972	0.9107	0.9246
22.0	0.8929	0.9170	0.9256
23.0	0.9059	0.9189	0.9305
24.0	0.9074	0.9177	0.9305
25.0	0.9023	0.9234	0.9411
26.0	0.9051	0.9219	0.9358
27.0	0.9089	0.9205	0.9466
28.0	0.9112	0.9249	0.9422
29.0	0.9081	0.9283	0.9485
30.0	0.9112	0.9259	0.9466
31.0	0.9169	0.9289	0.9465
32.0	0.9095	0.9325	0.9459
33.0	0.9138	0.9316	0.9498
34.0	0.9161	0.9306	0.9504
35.0	0.9120	0.9269	0.9447
36.0	0.9161	0.9270	0.9442
37.0	0.9161	0.9268	0.9516
38.0	0.9184	0.9269	0.9517
39.0	0.9218	0.9352	0.9432
40.0	0.9201	0.9371	0.9451
41.0	0.9225	0.9384	0.9448
42.0	0.9199	0.9363	0.9514
43.0	0.9191	0.9338	0.9472
44.0	0.9234	0.9356	0.9517
45.0	0.9209	0.9313	0.9376
46.0	0.9170	0.9279	0.9382
47.0	0.9175	0.9293	0.9369
48.0	0.9246	0.9287	0.9396
49.0	0.9154	0.9260	0.9356
50.0	0.9139	0.9224	0.9331
51.0	0.9058	0.9274	0.9434
52.0	0.9075	0.9286	0.9377
53.0	0.9101	0.9254	0.9360
54.0	0.9181	0.9271	0.9368
55.0	0.9171	0.9283	0.9441
56.0	0.9189	0.9293	0.9403
57.0	0.9183	0.9278	0.9406
58.0	0.9265	0.9348	0.9428
59.0	0.9250	0.9324	0.9474
60.0	0.9185	0.9345	0.9409
61.0	0.9126	0.9309	0.9453
62.0	0.9162	0.9296	0.9458
63.0	0.9162	0.9303	0.9394
64.0	0.9146	0.9271	0.9428
65.0	0.9184	0.9302	0.9517
66.0	0.9165	0.9308	0.9487
67.0	0.9171	0.9332	0.9447
68.0	0.9217	0.9353	0.9505
69.0	0.9234	0.9415	0.9531
70.0	0.9293	0.9422	0.9490
71.0	0.9280	0.9416	0.9619
72.0	0.9164	0.9415	0.9612
73.0	0.9123	0.9369	0.9536
74.0	0.9124	0.9324	0.9528
75.0	0.9103	0.9364	0.9503
76.0	0.9210	0.9297	0.9492
77.0	0.9188	0.9338	0.9489
78.0	0.9188	0.9309	0.9472
79.0	0.9160	0.9256	0.9498
80.0	0.9148	0.9304	0.9436
81.0	0.9113	0.9225	0.9459
82.0	0.9135	0.9307	0.9448
83.0	0.9114	0.9303	0.9482
84.0	0.9116	0.9284	0.9445
85.0	0.9102	0.9274	0.9493
86.0	0.9044	0.9316	0.9444
87.0	0.9077	0.9217	0.9427
88.0	0.9117	0.9268	0.9372
89.0	0.9147	0.9240	0.9355
90.0	0.9142	0.9260	0.9340
91.0	0.9139	0.9279	0.9355
92.0	0.9181	0.9301	0.9408
93.0	0.9189	0.9296	0.9408
94.0	0.9169	0.9323	0.9421
95.0	0.9159	0.9313	0.9441
96.0	0.9108	0.9286	0.9408
97.0	0.9144	0.9295	0.9430
98.0	0.9077	0.9319	0.9455
99.0	0.9073	0.9301	0.9476


==> data/office-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0004	0.0035	0.0068
3.0	0.0067	0.0095	0.0128
4.0	0.0127	0.0159	0.0198
5.0	0.0181	0.0212	0.0242
6.0	0.0228	0.0241	0.0290
7.0	0.0253	0.0282	0.0314
8.0	0.0286	0.0320	0.0357
9.0	0.0339	0.0372	0.0393
10.0	0.0349	0.0393	0.0436
11.0	0.0410	0.0448	0.0490
12.0	0.0456	0.0503	0.0554
13.0	0.0515	0.0557	0.0613
14.0	0.0568	0.0642	0.0681
15.0	0.0632	0.0666	0.0732
16.0	0.0656	0.0726	0.0767
17.0	0.0716	0.0765	0.0835
18.0	0.0752	0.0800	0.0869
19.0	0.0803	0.0836	0.0914
20.0	0.0860	0.0885	0.0949
21.0	0.0875	0.0939	0.1032
22.0	0.0916	0.0995	0.1081
23.0	0.0976	0.1021	0.1137
24.0	0.1021	0.1080	0.1175
25.0	0.1056	0.1111	0.1225
26.0	0.1124	0.1197	0.1291
27.0	0.1151	0.1282	0.1375
28.0	0.1237	0.1332	0.1479
29.0	0.1344	0.1437	0.1548
30.0	0.1434	0.1528	0.1650
31.0	0.1522	0.1640	0.1739
32.0	0.1628	0.1755	0.1858
33.0	0.1752	0.1845	0.1947
34.0	0.1828	0.1932	0.2043
35.0	0.1933	0.2023	0.2118
36.0	0.2016	0.2114	0.2206
37.0	0.2094	0.2246	0.2355
38.0	0.2240	0.2364	0.2433
39.0	0.2366	0.2464	0.2539
40.0	0.2453	0.2563	0.2653
41.0	0.2567	0.2662	0.2731
42.0	0.2634	0.2771	0.2843
43.0	0.2748	0.2859	0.2945
44.0	0.2848	0.2943	0.3031
45.0	0.2962	0.2998	0.3119
46.0	0.3015	0.3080	0.3183
47.0	0.3095	0.3147	0.3263
48.0	0.3177	0.3231	0.3341
49.0	0.3247	0.3333	0.3428
50.0	0.3321	0.3402	0.3477
51.0	0.3378	0.3491	0.3603
52.0	0.3481	0.3550	0.3666
53.0	0.3568	0.3655	0.3751
54.0	0.3636	0.3708	0.3851
55.0	0.3689	0.3776	0.3915
56.0	0.3774	0.3829	0.3992
57.0	0.3824	0.3950	0.4060
58.0	0.3888	0.4046	0.4145
59.0	0.3967	0.4130	0.4225
60.0	0.4011	0.4222	0.4319
61.0	0.4085	0.4253	0.4380
62.0	0.4168	0.4314	0.4416
63.0	0.4241	0.4395	0.4506
64.0	0.4339	0.4498	0.4575
65.0	0.4472	0.4545	0.4719
66.0	0.4535	0.4625	0.4820
67.0	0.4613	0.4697	0.4837
68.0	0.4675	0.4817	0.4985
69.0	0.4788	0.4897	0.5081
70.0	0.4911	0.4994	0.5108
71.0	0.5001	0.5145	0.5315
72.0	0.5093	0.5198	0.5358
73.0	0.5178	0.5305	0.5467
74.0	0.5285	0.5409	0.5551
75.0	0.5370	0.5504	0.5698
76.0	0.5473	0.5587	0.5803
77.0	0.5549	0.5677	0.5906
78.0	0.5664	0.5744	0.5958
79.0	0.5726	0.5826	0.6018
80.0	0.5881	0.6004	0.6117
81.0	0.5936	0.6069	0.6134
82.0	0.6046	0.6167	0.6288
83.0	0.6126	0.6290	0.6402
84.0	0.6167	0.6398	0.6475
85.0	0.6272	0.6514	0.6670
86.0	0.6380	0.6621	0.6758
87.0	0.6575	0.6745	0.6888
88.0	0.6710	0.6866	0.7051
89.0	0.6815	0.6941	0.7177
90.0	0.6954	0.7080	0.7242
91.0	0.7095	0.7198	0.7407
92.0	0.7244	0.7325	0.7485
93.0	0.7376	0.7447	0.7607
94.0	0.7503	0.7648	0.7717
95.0	0.7625	0.7744	0.7886
96.0	0.7825	0.7888	0.8049
97.0	0.7950	0.8088	0.8200
98.0	0.8092	0.8293	0.8383
99.0	0.8259	0.8408	0.8592


==> data/office-qrm-rs.txt <==
1.0	0.0000	0.0086	0.0162
2.0	0.0255	0.0338	0.0410
3.0	0.0622	0.0839	0.0976
4.0	0.0883	0.1115	0.1312
5.0	0.1223	0.1351	0.1606
6.0	0.1450	0.1587	0.1794
7.0	0.1676	0.1952	0.2143
8.0	0.2005	0.2306	0.2488
9.0	0.2410	0.2686	0.2910
10.0	0.2696	0.3045	0.3289
11.0	0.3195	0.3486	0.3853
12.0	0.3707	0.3915	0.4205
13.0	0.4013	0.4374	0.4545
14.0	0.4489	0.4724	0.5311
15.0	0.4875	0.5511	0.6174
16.0	0.5572	0.6285	0.6737
17.0	0.6276	0.6736	0.7226
18.0	0.6847	0.7155	0.7824
19.0	0.7272	0.8096	0.8816
20.0	0.8276	0.8880	0.9332
21.0	0.9089	0.9512	0.9886
22.0	0.9532	0.9790	1.0013
23.0	0.9745	0.9898	1.0153
24.0	0.9826	0.9986	1.0177
25.0	0.9894	1.0016	1.0117
26.0	0.9941	1.0052	1.0184
27.0	0.9876	1.0046	1.0170
28.0	0.9897	1.0036	1.0169
29.0	0.9826	1.0024	1.0151
30.0	0.9839	0.9979	1.0248
31.0	0.9842	1.0014	1.0187
32.0	0.9821	0.9991	1.0196
33.0	0.9789	0.9943	1.0231
34.0	0.9857	0.9943	1.0173
35.0	0.9799	1.0001	1.0262
36.0	0.9803	0.9950	1.0256
37.0	0.9799	0.9975	1.0195
38.0	0.9822	1.0034	1.0192
39.0	0.9883	0.9999	1.0147
40.0	0.9894	1.0018	1.0104
41.0	0.9880	1.0032	1.0100
42.0	0.9916	1.0021	1.0095
43.0	0.9848	1.0028	1.0097
44.0	0.9844	1.0014	1.0055
45.0	0.9847	0.9996	1.0195
46.0	0.9750	0.9955	1.0212
47.0	0.9768	1.0018	1.0136
48.0	0.9804	0.9996	1.0127
49.0	0.9845	1.0025	1.0067
50.0	0.9902	1.0014	1.0156
51.0	0.9864	1.0006	1.0061
52.0	0.9870	1.0026	1.0138
53.0	0.9883	0.9976	1.0158
54.0	0.9896	1.0035	1.0219
55.0	0.9862	0.9996	1.0215
56.0	0.9958	1.0044	1.0237
57.0	0.9924	1.0108	1.0233
58.0	0.9923	1.0086	1.0251
59.0	0.9910	1.0107	1.0286
60.0	0.9885	1.0117	1.0315
61.0	0.9867	1.0150	1.0259
62.0	0.9977	1.0127	1.0263
63.0	0.9970	1.0068	1.0225
64.0	0.9894	1.0073	1.0163
65.0	0.9912	1.0110	1.0241
66.0	0.9822	1.0006	1.0180
67.0	0.9789	0.9974	1.0157
68.0	0.9789	0.9977	1.0145
69.0	0.9828	0.9923	1.0174
70.0	0.9796	0.9974	1.0155
71.0	0.9860	0.9964	1.0089
72.0	0.9802	1.0010	1.0089
73.0	0.9837	0.9976	1.0090
74.0	0.9876	0.9980	1.0159
75.0	0.9816	0.9922	1.0143
76.0	0.9784	0.9966	1.0107
77.0	0.9834	0.9947	1.0083
78.0	0.9820	1.0001	1.0094
79.0	0.9838	1.0018	1.0148
80.0	0.9750	1.0002	1.0186
81.0	0.9716	0.9986	1.0171
82.0	0.9705	0.9973	1.0173
83.0	0.9656	0.9942	1.0130
84.0	0.9662	1.0006	1.0145
85.0	0.9766	1.0017	1.0122
86.0	0.9653	1.0044	1.0167
87.0	0.9689	0.9947	1.0123
88.0	0.9740	0.9970	1.0124
89.0	0.9778	0.9977	1.0114
90.0	0.9869	0.9960	1.0115
91.0	0.9834	0.9965	1.0226
92.0	0.9904	1.0009	1.0261
93.0	0.9892	1.0076	1.0156
94.0	0.9880	1.0020	1.0152
95.0	0.9880	1.0080	1.0215
96.0	0.9839	1.0022	1.0200
97.0	0.9863	1.0012	1.0227
98.0	0.9885	1.0078	1.0179
99.0	0.9882	1.0040	1.0204


==> data/office-qrm.txt <==
1.0	0.0084	0.0163	0.0274
2.0	0.0285	0.0340	0.0432
3.0	0.0403	0.0569	0.0668
4.0	0.0485	0.0728	0.0812
5.0	0.0696	0.0890	0.1022
6.0	0.0926	0.1067	0.1291
7.0	0.1262	0.1394	0.1509
8.0	0.1460	0.1707	0.1795
9.0	0.1726	0.1900	0.2058
10.0	0.1957	0.2077	0.2185
11.0	0.2223	0.2334	0.2442
12.0	0.2480	0.2619	0.2691
13.0	0.2743	0.2862	0.3001
14.0	0.2995	0.3094	0.3288
15.0	0.3262	0.3443	0.3632
16.0	0.3638	0.3817	0.3974
17.0	0.3969	0.4168	0.4255
18.0	0.4288	0.4399	0.4554
19.0	0.4607	0.4815	0.5037
20.0	0.5245	0.5468	0.5682
21.0	0.5807	0.6001	0.6379
22.0	0.6330	0.6635	0.7171
23.0	0.7286	0.7599	0.8058
24.0	0.8074	0.8354	0.8867
25.0	0.8715	0.9024	0.9362
26.0	0.9277	0.9511	0.9744
27.0	0.9601	0.9721	0.9989
28.0	0.9675	0.9858	1.0079
29.0	0.9770	0.9901	1.0099
30.0	0.9685	0.9870	1.0112
31.0	0.9680	0.9915	1.0130
32.0	0.9717	0.9935	1.0110
33.0	0.9811	0.9898	1.0142
34.0	0.9784	0.9978	1.0129
35.0	0.9772	0.9969	1.0167
36.0	0.9804	1.0002	1.0197
37.0	0.9915	1.0057	1.0177
38.0	0.9925	1.0085	1.0177
39.0	1.0046	1.0106	1.0203
40.0	0.9923	1.0052	1.0252
41.0	0.9881	1.0139	1.0269
42.0	0.9856	1.0152	1.0330
43.0	0.9895	1.0080	1.0242
44.0	0.9938	1.0055	1.0201
45.0	0.9904	1.0039	1.0232
46.0	0.9878	1.0049	1.0201
47.0	0.9880	1.0032	1.0197
48.0	0.9931	1.0039	1.0160
49.0	0.9910	1.0018	1.0174
50.0	0.9876	1.0009	1.0198
51.0	0.9862	0.9972	1.0200
52.0	0.9885	0.9972	1.0098
53.0	0.9847	0.9965	1.0111
54.0	0.9800	0.9914	1.0155
55.0	0.9854	1.0000	1.0180
56.0	0.9754	0.9924	1.0177
57.0	0.9728	0.9877	1.0050
58.0	0.9765	0.9963	1.0063
59.0	0.9785	0.9930	1.0079
60.0	0.9774	0.9917	1.0176
61.0	0.9764	0.9882	1.0146
62.0	0.9818	0.9939	1.0140
63.0	0.9761	0.9956	1.0079
64.0	0.9808	0.9989	1.0092
65.0	0.9848	0.9981	1.0201
66.0	0.9812	0.9952	1.0132
67.0	0.9778	0.9920	1.0134
68.0	0.9770	0.9968	1.0132
69.0	0.9788	0.9987	1.0139
70.0	0.9849	0.9966	1.0101
71.0	0.9866	0.9986	1.0112
72.0	0.9854	0.9937	1.0102
73.0	0.9846	1.0004	1.0078
74.0	0.9890	1.0018	1.0128
75.0	0.9882	1.0018	1.0201
76.0	0.9910	1.0080	1.0184
77.0	0.9961	1.0011	1.0217
78.0	0.9932	1.0053	1.0268
79.0	0.9931	1.0057	1.0210
80.0	0.9938	1.0012	1.0206
81.0	0.9974	1.0053	1.0158
82.0	1.0000	1.0086	1.0136
83.0	1.0003	1.0071	1.0225
84.0	0.9926	1.0057	1.0199
85.0	0.9886	1.0022	1.0216
86.0	0.9867	1.0020	1.0125
87.0	0.9807	1.0036	1.0196
88.0	0.9907	1.0060	1.0199
89.0	0.9948	1.0083	1.0246
90.0	0.9920	1.0024	1.0183
91.0	0.9855	1.0094	1.0155
92.0	0.9919	1.0102	1.0181
93.0	0.9867	1.0003	1.0235
94.0	0.9917	1.0033	1.0300
95.0	0.9932	1.0088	1.0215
96.0	0.9908	1.0056	1.0221
97.0	0.9900	0.9961	1.0112
98.0	0.9865	0.9984	1.0088
99.0	0.9817	0.9929	1.0183


==> data/office-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0013	0.0042	0.0067
3.0	0.0049	0.0074	0.0094
4.0	0.0063	0.0087	0.0111
5.0	0.0075	0.0100	0.0125
6.0	0.0078	0.0090	0.0119
7.0	0.0078	0.0098	0.0135
8.0	0.0085	0.0105	0.0156
9.0	0.0088	0.0127	0.0187
10.0	0.0093	0.0130	0.0226
11.0	0.0105	0.0144	0.0261
12.0	0.0109	0.0167	0.0337
13.0	0.0119	0.0190	0.0355
14.0	0.0116	0.0192	0.0408
15.0	0.0117	0.0198	0.0434
16.0	0.0133	0.0208	0.0465
17.0	0.0137	0.0227	0.0499
18.0	0.0143	0.0245	0.0541
19.0	0.0144	0.0258	0.0578
20.0	0.0169	0.0284	0.0668
21.0	0.0197	0.0307	0.0768
22.0	0.0205	0.0357	0.0822
23.0	0.0228	0.0413	0.0912
24.0	0.0246	0.0443	0.0986
25.0	0.0267	0.0499	0.1047
26.0	0.0291	0.0587	0.1098
27.0	0.0337	0.0700	0.1185
28.0	0.0371	0.0735	0.1235
29.0	0.0423	0.0800	0.1292
30.0	0.0499	0.0871	0.1415
31.0	0.0593	0.0982	0.1538
32.0	0.0682	0.1063	0.1570
33.0	0.0743	0.1141	0.1630
34.0	0.0914	0.1228	0.1715
35.0	0.1020	0.1308	0.1758
36.0	0.1118	0.1417	0.1881
37.0	0.1193	0.1507	0.2002
38.0	0.1300	0.1582	0.2078
39.0	0.1326	0.1677	0.2223
40.0	0.1441	0.1761	0.2339
43.0	0.1733	0.2197	0.2694
44.0	0.1849	0.2248	0.2777
45.0	0.1880	0.2321	0.2907
46.0	0.1970	0.2483	0.3010
47.0	0.2005	0.2580	0.3129
48.0	0.2120	0.2695	0.3250
49.0	0.2278	0.2862	0.3446
50.0	0.2434	0.2965	0.3604
51.0	0.2484	0.3170	0.3699
52.0	0.2604	0.3268	0.3789
53.0	0.2648	0.3395	0.3889
54.0	0.2703	0.3450	0.3965
55.0	0.2824	0.3528	0.4051
56.0	0.2914	0.3624	0.4100
57.0	0.3094	0.3750	0.4238
58.0	0.3270	0.3829	0.4292
59.0	0.3446	0.3878	0.4298
60.0	0.3627	0.3940	0.4345
61.0	0.3690	0.4024	0.4454
62.0	0.3772	0.4078	0.4559
63.0	0.3836	0.4152	0.4655
64.0	0.3873	0.4232	0.4738
65.0	0.3933	0.4300	0.4811
66.0	0.3999	0.4370	0.4842
67.0	0.4024	0.4452	0.4957
68.0	0.4094	0.4538	0.4989
69.0	0.4166	0.4630	0.5135
70.0	0.4211	0.4698	0.5163
71.0	0.4273	0.4761	0.5158
72.0	0.4331	0.4811	0.5151
73.0	0.4429	0.4839	0.5155
74.0	0.4459	0.4892	0.5220
75.0	0.4500	0.4947	0.5331
76.0	0.4600	0.5047	0.5439
77.0	0.4668	0.5084	0.5470
78.0	0.4712	0.5169	0.5466
79.0	0.4736	0.5206	0.5622
80.0	0.4784	0.5241	0.5753
81.0	0.4889	0.5275	0.5898
82.0	0.4906	0.5298	0.5991
83.0	0.4966	0.5348	0.6048
84.0	0.5090	0.5471	0.6095
85.0	0.5125	0.5587	0.6277
86.0	0.5189	0.5614	0.6311
87.0	0.5213	0.5791	0.6367
88.0	0.5236	0.5906	0.6462
89.0	0.5272	0.6077	0.6522
90.0	0.5464	0.6184	0.6749
91.0	0.5537	0.6259	0.6829
92.0	0.5578	0.6351	0.6938
93.0	0.5639	0.6489	0.7065
94.0	0.5718	0.6613	0.7058
95.0	0.5850	0.6665	0.7195
96.0	0.5950	0.6770	0.7266
99.0	0.6210	0.6986	0.7610


==> data/office-single-hrl.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0039
3.0	0.0114	0.0160	0.0209
4.0	0.0299	0.0365	0.0412
5.0	0.0422	0.0497	0.0534
6.0	0.0604	0.0654	0.0730
7.0	0.0805	0.0869	0.0970
8.0	0.1206	0.1322	0.1437
9.0	0.1901	0.2147	0.2412
10.0	0.3189	0.3492	0.3628
11.0	0.4692	0.4962	0.5277
12.0	0.5834	0.6160	0.6593
13.0	0.6509	0.6796	0.7245
14.0	0.6741	0.7116	0.7335
15.0	0.6843	0.7091	0.7362
16.0	0.6865	0.7108	0.7333
17.0	0.6817	0.7041	0.7569
18.0	0.6870	0.7250	0.7490
19.0	0.6987	0.7198	0.7411
20.0	0.6877	0.7277	0.7472
21.0	0.6894	0.7358	0.7605
22.0	0.6948	0.7222	0.7455
23.0	0.6937	0.7465	0.7558
24.0	0.6999	0.7248	0.7553
25.0	0.6957	0.7382	0.7656
26.0	0.7102	0.7302	0.7473
27.0	0.6945	0.7339	0.7506
28.0	0.6976	0.7296	0.7526
29.0	0.6860	0.7355	0.7541
30.0	0.6921	0.7322	0.7589
31.0	0.7086	0.7311	0.7540
32.0	0.7003	0.7179	0.7567
33.0	0.6925	0.7156	0.7287
34.0	0.6790	0.7188	0.7337
35.0	0.6971	0.7167	0.7522
36.0	0.6980	0.7174	0.7472
37.0	0.7100	0.7432	0.7612
38.0	0.7044	0.7218	0.7724
39.0	0.6906	0.7351	0.7551
40.0	0.6740	0.7132	0.7471
41.0	0.6908	0.7219	0.7564
42.0	0.6894	0.7221	0.7672
43.0	0.6854	0.7248	0.7538
44.0	0.6870	0.7148	0.7522
45.0	0.6895	0.7067	0.7468
46.0	0.6851	0.7147	0.7473
47.0	0.6969	0.7150	0.7428
48.0	0.6905	0.7100	0.7473
49.0	0.6827	0.7178	0.7512
50.0	0.6771	0.7132	0.7495
51.0	0.6882	0.7268	0.7500
52.0	0.7035	0.7374	0.7715
53.0	0.7166	0.7525	0.7684
54.0	0.7069	0.7405	0.7728
55.0	0.7014	0.7293	0.7572
56.0	0.6886	0.7207	0.7440
57.0	0.6925	0.7107	0.7379
58.0	0.6990	0.7208	0.7429
59.0	0.7014	0.7185	0.7507
60.0	0.6918	0.7100	0.7530
61.0	0.6747	0.7089	0.7535
62.0	0.6737	0.7189	0.7492
63.0	0.6948	0.7274	0.7566
64.0	0.6952	0.7334	0.7492
65.0	0.6932	0.7182	0.7350
66.0	0.6791	0.7175	0.7354
67.0	0.6899	0.7211	0.7469
68.0	0.6973	0.7176	0.7472
69.0	0.6973	0.7200	0.7398
70.0	0.6885	0.7235	0.7382
71.0	0.6941	0.7198	0.7408
72.0	0.7023	0.7185	0.7381
73.0	0.6830	0.7273	0.7554
74.0	0.6946	0.7260	0.7486
75.0	0.6956	0.7269	0.7495
76.0	0.6797	0.7057	0.7293
77.0	0.6846	0.7113	0.7368
78.0	0.6810	0.6945	0.7356
79.0	0.6824	0.7119	0.7346
80.0	0.6797	0.7062	0.7557
81.0	0.6837	0.7171	0.7331
82.0	0.6910	0.7123	0.7481
83.0	0.6800	0.7124	0.7464
84.0	0.6725	0.7157	0.7507
85.0	0.6757	0.7275	0.7593
86.0	0.7015	0.7297	0.7600
87.0	0.7112	0.7270	0.7585
88.0	0.6921	0.7139	0.7378
89.0	0.6800	0.7180	0.7450
90.0	0.6956	0.7261	0.7450
91.0	0.6839	0.7185	0.7550
92.0	0.6972	0.7219	0.7575
93.0	0.6958	0.7225	0.7553
94.0	0.7069	0.7316	0.7580
95.0	0.7032	0.7358	0.7542
96.0	0.6997	0.7173	0.7538
97.0	0.6921	0.7257	0.7515
98.0	0.6906	0.7145	0.7505
99.0	0.6992	0.7248	0.7648


==> data/office-single-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0004	0.0026	0.0035
5.0	0.0026	0.0046	0.0061
6.0	0.0061	0.0085	0.0109
7.0	0.0101	0.0125	0.0136
8.0	0.0138	0.0155	0.0167
9.0	0.0181	0.0201	0.0227
10.0	0.0222	0.0253	0.0266
11.0	0.0259	0.0286	0.0314
12.0	0.0319	0.0348	0.0387
13.0	0.0383	0.0408	0.0467
14.0	0.0450	0.0516	0.0542
15.0	0.0540	0.0587	0.0666
16.0	0.0618	0.0669	0.0744
17.0	0.0667	0.0762	0.0831
18.0	0.0795	0.0874	0.0962
19.0	0.0921	0.1049	0.1140
20.0	0.1133	0.1206	0.1401
21.0	0.1377	0.1545	0.1629
22.0	0.1797	0.1972	0.2183
23.0	0.2314	0.2495	0.2664
24.0	0.3067	0.3196	0.3458
25.0	0.3924	0.4177	0.4460
26.0	0.5147	0.5783	0.6388
27.0	0.7343	0.7829	0.8538
28.0	0.8805	0.9159	0.9579
29.0	0.9296	0.9548	0.9762
30.0	0.9235	0.9504	0.9835
31.0	0.9141	0.9542	0.9897
32.0	0.9264	0.9711	1.0057
33.0	0.9440	0.9768	1.0232
34.0	0.9279	0.9918	1.0090
35.0	0.9612	0.9874	1.0117
36.0	0.9683	0.9874	1.0222
37.0	0.9418	0.9914	1.0324
38.0	0.9216	0.9841	1.0070
39.0	0.9491	0.9759	0.9994
40.0	0.9577	0.9868	1.0099
41.0	0.9495	0.9955	1.0154
42.0	0.9280	0.9675	0.9868
43.0	0.9330	0.9621	0.9854
44.0	0.9167	0.9506	0.9899
45.0	0.9440	0.9679	1.0027
46.0	0.9662	0.9818	1.0241
47.0	0.9780	1.0176	1.0400
48.0	0.9759	1.0030	1.0323
49.0	0.9853	1.0055	1.0419
50.0	0.9663	0.9871	1.0361
51.0	0.9716	1.0090	1.0278
52.0	0.9777	1.0080	1.0453
53.0	0.9842	1.0136	1.0529
54.0	0.9753	1.0212	1.0477
55.0	0.9789	0.9978	1.0365
56.0	0.9695	1.0080	1.0348
57.0	0.9778	1.0049	1.0330
58.0	0.9582	0.9985	1.0172
59.0	0.9584	0.9883	1.0176
60.0	0.9644	0.9930	1.0193
61.0	0.9576	0.9840	1.0311
62.0	0.9460	1.0045	1.0260
63.0	0.9460	1.0059	1.0188
64.0	0.9635	0.9939	1.0296
65.0	0.9718	1.0005	1.0317
66.0	0.9846	1.0072	1.0354
67.0	0.9866	1.0055	1.0296
68.0	0.9829	1.0063	1.0277
69.0	0.9741	1.0008	1.0306
70.0	0.9660	0.9966	1.0191
71.0	0.9616	0.9915	1.0185
72.0	0.9625	0.9940	1.0334
73.0	0.9835	1.0180	1.0366
74.0	0.9816	1.0018	1.0208
75.0	0.9659	0.9970	1.0142
76.0	0.9669	1.0062	1.0435
77.0	0.9731	0.9945	1.0383
78.0	0.9816	1.0071	1.0372
79.0	0.9725	1.0026	1.0458
80.0	0.9773	0.9917	1.0356
81.0	0.9818	1.0268	1.0470
82.0	0.9824	1.0060	1.0401
83.0	0.9688	1.0005	1.0236
84.0	0.9516	0.9837	1.0274
85.0	0.9667	0.9854	1.0195
86.0	0.9573	0.9903	1.0055
87.0	0.9539	0.9903	1.0259
88.0	0.9770	1.0133	1.0390
89.0	0.9598	0.9933	1.0263
90.0	0.9476	0.9753	1.0161
91.0	0.9764	1.0019	1.0151
92.0	0.9511	0.9937	1.0329
93.0	0.9483	0.9996	1.0274
94.0	0.9750	1.0194	1.0502
95.0	0.9719	1.0013	1.0340
96.0	0.9569	1.0042	1.0362
97.0	0.9667	0.9847	1.0263
98.0	0.9614	1.0034	1.0252
99.0	0.9581	1.0024	1.0326


==> data/office-single-qrm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0026	0.0043
4.0	0.0025	0.0051	0.0065
5.0	0.0038	0.0055	0.0075
6.0	0.0052	0.0073	0.0107
7.0	0.0082	0.0115	0.0150
8.0	0.0118	0.0150	0.0224
9.0	0.0205	0.0283	0.0482
10.0	0.0389	0.0523	0.1076
11.0	0.1003	0.1542	0.3541
12.0	0.3226	0.4832	0.7205
13.0	0.7148	0.8218	0.9545
14.0	0.9267	0.9736	0.9992
15.0	0.9306	0.9584	0.9932
16.0	0.9269	0.9701	1.0095
17.0	0.9348	0.9725	1.0051
18.0	0.9338	0.9669	1.0178
19.0	0.9420	0.9614	0.9982
20.0	0.9303	0.9657	1.0012
21.0	0.9318	0.9760	1.0126
22.0	0.9353	0.9612	1.0264
23.0	0.9517	0.9802	1.0341
24.0	0.9487	0.9937	1.0141
25.0	0.9615	0.9934	1.0298
26.0	0.9464	0.9994	1.0230
27.0	0.9345	0.9836	1.0242
28.0	0.9504	0.9817	1.0086
29.0	0.9430	0.9788	1.0083
30.0	0.9536	0.9822	1.0238
31.0	0.9578	0.9988	1.0479
32.0	0.9756	1.0075	1.0459
33.0	0.9796	1.0150	1.0534
34.0	0.9880	1.0101	1.0488
35.0	0.9438	0.9974	1.0240
36.0	0.9405	0.9777	1.0032
37.0	0.9661	0.9957	1.0204
38.0	0.9715	1.0227	1.0563
39.0	0.9636	1.0228	1.0582
40.0	0.9722	1.0064	1.0366
41.0	0.9701	0.9916	1.0257
42.0	0.9752	0.9931	1.0261
43.0	0.9571	0.9895	1.0371
44.0	0.9859	1.0178	1.0403
45.0	0.9712	0.9993	1.0386
46.0	0.9849	1.0103	1.0392
47.0	0.9759	1.0060	1.0377
48.0	0.9609	0.9872	1.0469
49.0	0.9685	0.9944	1.0418
50.0	0.9812	1.0254	1.0498
51.0	0.9777	1.0200	1.0468
52.0	0.9866	1.0173	1.0381
53.0	0.9621	0.9923	1.0122
54.0	0.9473	1.0006	1.0210
55.0	0.9700	1.0105	1.0445
56.0	0.9525	1.0067	1.0492
57.0	0.9480	1.0008	1.0148
58.0	0.9747	1.0001	1.0173
59.0	0.9791	1.0105	1.0575
60.0	0.9838	1.0178	1.0548
61.0	0.9808	1.0102	1.0484
62.0	0.9800	1.0075	1.0335
63.0	0.9551	0.9953	1.0289
64.0	0.9707	0.9867	1.0186
65.0	0.9702	0.9993	1.0341
66.0	0.9630	1.0090	1.0309
67.0	0.9584	0.9973	1.0312
68.0	0.9665	0.9976	1.0431
69.0	0.9744	1.0003	1.0401
70.0	0.9721	1.0065	1.0299
71.0	0.9613	0.9863	1.0157
72.0	0.9635	0.9947	1.0161
73.0	0.9645	0.9973	1.0267
74.0	0.9544	1.0033	1.0294
75.0	0.9534	0.9809	1.0210
76.0	0.9446	0.9737	1.0142
77.0	0.9494	0.9852	1.0120
78.0	0.9695	1.0019	1.0266
79.0	0.9736	1.0070	1.0285
80.0	0.9521	0.9907	1.0419
81.0	0.9609	0.9964	1.0183
82.0	0.9458	0.9737	1.0079
83.0	0.9496	0.9817	1.0298
84.0	0.9356	0.9835	1.0297
85.0	0.9507	0.9712	1.0041
86.0	0.9488	0.9780	1.0002
87.0	0.9528	0.9904	1.0231
88.0	0.9651	0.9921	1.0335
89.0	0.9716	1.0004	1.0298
90.0	0.9470	0.9787	1.0353
91.0	0.9545	1.0000	1.0176
92.0	0.9542	0.9953	1.0192
93.0	0.9535	0.9834	1.0045
94.0	0.9692	1.0090	1.0236
95.0	0.9787	1.0050	1.0359
96.0	0.9822	1.0087	1.0420
97.0	0.9750	1.0070	1.0389
98.0	0.9552	0.9955	1.0442
99.0	0.9711	1.0056	1.0293


==> data/office-single-qrm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0045	0.0067	0.0110
4.0	0.0120	0.0159	0.0223
5.0	0.0189	0.0220	0.0262
6.0	0.0239	0.0287	0.0330
7.0	0.0306	0.0347	0.0406
8.0	0.0399	0.0450	0.0511
9.0	0.0582	0.0621	0.0645
10.0	0.0789	0.0857	0.0942
11.0	0.1178	0.1306	0.1393
12.0	0.1871	0.1957	0.2129
13.0	0.2747	0.2987	0.3147
14.0	0.4237	0.4611	0.4993
15.0	0.6747	0.7011	0.7550
16.0	0.8757	0.9069	0.9464
17.0	0.9367	0.9730	1.0222
18.0	0.9196	0.9679	1.0071
19.0	0.9521	0.9779	1.0015
20.0	0.9589	0.9940	1.0191
21.0	0.9355	0.9749	1.0270
22.0	0.9321	0.9601	0.9954
23.0	0.9498	0.9843	1.0009
24.0	0.9476	0.9876	1.0266
25.0	0.9504	0.9722	1.0069
26.0	0.9628	0.9759	1.0126
27.0	0.9646	0.9991	1.0252
28.0	0.9550	1.0015	1.0383
29.0	0.9753	1.0083	1.0434
30.0	0.9643	1.0193	1.0507
31.0	0.9650	1.0108	1.0479
32.0	0.9664	1.0085	1.0349
33.0	0.9663	1.0118	1.0313
34.0	0.9783	1.0151	1.0342
35.0	0.9799	1.0030	1.0382
36.0	0.9782	1.0074	1.0376
37.0	0.9694	1.0019	1.0267
38.0	0.9718	0.9925	1.0117
39.0	0.9654	0.9991	1.0226
40.0	0.9751	1.0134	1.0361
41.0	0.9743	0.9941	1.0289
42.0	0.9567	1.0014	1.0344
43.0	0.9486	0.9867	1.0373
44.0	0.9556	0.9703	1.0228
45.0	0.9545	0.9785	1.0240
46.0	0.9553	0.9952	1.0427
47.0	0.9549	0.9927	1.0242
48.0	0.9622	1.0016	1.0256
49.0	0.9638	0.9857	1.0169
50.0	0.9444	0.9752	1.0236
51.0	0.9494	0.9947	1.0391
52.0	0.9528	1.0084	1.0408
53.0	0.9647	1.0117	1.0448
54.0	0.9904	1.0066	1.0246
55.0	0.9669	1.0103	1.0438
56.0	0.9660	0.9787	1.0237
57.0	0.9650	1.0102	1.0402
58.0	0.9488	0.9940	1.0116
59.0	0.9465	0.9731	1.0169
60.0	0.9522	0.9802	1.0203
61.0	0.9798	0.9968	1.0296
62.0	0.9618	0.9927	1.0206
63.0	0.9429	0.9654	1.0197
64.0	0.9695	1.0055	1.0299
65.0	0.9911	1.0148	1.0405
66.0	0.9749	1.0081	1.0332
67.0	0.9629	0.9969	1.0308
68.0	0.9617	0.9932	1.0238
69.0	0.9614	0.9992	1.0422
70.0	0.9726	1.0145	1.0349
71.0	0.9794	0.9974	1.0199
72.0	0.9608	0.9944	1.0161
73.0	0.9655	0.9853	1.0240
74.0	0.9750	0.9963	1.0263
75.0	0.9759	1.0058	1.0266
76.0	0.9740	1.0025	1.0204
77.0	0.9721	0.9939	1.0286
78.0	0.9506	0.9849	1.0306
79.0	0.9370	0.9903	1.0304
80.0	0.9597	0.9862	1.0255
81.0	0.9769	1.0123	1.0373
82.0	0.9660	1.0087	1.0337
83.0	0.9712	1.0119	1.0420
84.0	0.9789	1.0237	1.0562
85.0	0.9861	1.0140	1.0381
86.0	0.9698	1.0235	1.0465
87.0	0.9753	1.0117	1.0274
88.0	0.9879	1.0151	1.0327
89.0	0.9503	0.9975	1.0305
90.0	0.9454	0.9912	1.0139
91.0	0.9663	0.9836	1.0265
92.0	0.9751	1.0092	1.0215
93.0	0.9410	0.9801	1.0377
94.0	0.9625	0.9977	1.0314
95.0	0.9519	0.9993	1.0293
96.0	0.9523	0.9950	1.0360
97.0	0.9579	1.0031	1.0340
98.0	0.9670	0.9935	1.0326
99.0	0.9669	1.0014	1.0398


==> data/office-single-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0000	0.0000
5.0	0.0000	0.0000	0.0000
6.0	0.0000	0.0000	0.0019
7.0	0.0000	0.0013	0.0019
8.0	0.0003	0.0016	0.0020
9.0	0.0011	0.0019	0.0025
10.0	0.0019	0.0027	0.0037
11.0	0.0037	0.0052	0.0068
12.0	0.0068	0.0082	0.0091
13.0	0.0098	0.0114	0.0128
14.0	0.0119	0.0145	0.0173
15.0	0.0129	0.0184	0.0220
16.0	0.0145	0.0219	0.0289
17.0	0.0147	0.0270	0.0365
18.0	0.0192	0.0339	0.0457
19.0	0.0221	0.0442	0.0650
20.0	0.0259	0.0564	0.1035
21.0	0.0319	0.0855	0.1550
22.0	0.0411	0.1213	0.2318
23.0	0.0495	0.1919	0.4847
24.0	0.0672	0.3939	0.7702
25.0	0.0951	0.6798	0.9276
26.0	0.1564	0.8399	0.9758
27.0	0.2928	0.9204	0.9682
28.0	0.5416	0.9595	0.9872
29.0	0.8506	0.9756	1.0101
30.0	0.9033	0.9541	1.0150
31.0	0.9191	0.9600	1.0162
32.0	0.9102	0.9540	1.0043
33.0	0.9140	0.9735	1.0063
34.0	0.9435	0.9831	1.0183
35.0	0.9517	0.9919	1.0125
36.0	0.9552	0.9927	1.0202
37.0	0.9428	0.9799	1.0155
38.0	0.9563	0.9898	1.0263
39.0	0.9689	1.0156	1.0423
40.0	0.9662	1.0006	1.0345
41.0	0.9347	0.9920	1.0354
42.0	0.9362	0.9734	1.0166
43.0	0.9547	1.0012	1.0249
44.0	0.9653	0.9906	1.0227
45.0	0.9570	1.0023	1.0211
46.0	0.9433	0.9847	1.0346
47.0	0.9582	0.9912	1.0264
48.0	0.9713	0.9981	1.0244
49.0	0.9749	1.0035	1.0392
50.0	0.9718	1.0143	1.0434
51.0	0.9471	0.9939	1.0153
52.0	0.9478	0.9902	1.0246
53.0	0.9508	1.0088	1.0349
54.0	0.9522	0.9907	1.0323
55.0	0.9568	1.0029	1.0344
56.0	0.9628	0.9932	1.0312
57.0	0.9699	0.9893	1.0240
58.0	0.9346	0.9764	1.0374
59.0	0.9478	0.9834	1.0328
60.0	0.9778	0.9942	1.0234
61.0	0.9835	1.0225	1.0570
62.0	0.9616	1.0021	1.0265
63.0	0.9586	0.9837	1.0265
64.0	0.9668	1.0024	1.0335
65.0	0.9590	1.0128	1.0401
66.0	0.9501	0.9758	1.0329
67.0	0.9506	0.9985	1.0299
68.0	0.9499	0.9893	1.0241
69.0	0.9489	1.0032	1.0383
70.0	0.9627	0.9795	1.0094
71.0	0.9517	0.9906	1.0216
72.0	0.9486	0.9663	0.9981
73.0	0.9403	0.9668	0.9933
74.0	0.9381	0.9643	1.0095
75.0	0.9429	0.9970	1.0126
76.0	0.9503	0.9834	1.0185
77.0	0.9553	0.9897	1.0357
78.0	0.9520	1.0074	1.0326
79.0	0.9396	0.9781	1.0423
80.0	0.9733	0.9953	1.0339
81.0	0.9772	1.0103	1.0250
82.0	0.9675	0.9970	1.0312
83.0	0.9575	0.9999	1.0475
84.0	0.9670	0.9948	1.0205
85.0	0.9675	0.9861	1.0380
86.0	0.9429	0.9867	1.0236
87.0	0.9489	0.9869	1.0077
88.0	0.9631	0.9974	1.0281
89.0	0.9699	1.0070	1.0451
90.0	0.9775	1.0143	1.0527
91.0	0.9786	1.0031	1.0436
92.0	0.9568	0.9743	1.0060
93.0	0.9636	0.9974	1.0334
94.0	0.9879	1.0081	1.0428
95.0	0.9746	1.0195	1.0544
96.0	0.9626	1.0081	1.0454
97.0	0.9603	0.9957	1.0158
98.0	0.9629	0.9968	1.0296
99.0	0.9661	1.0037	1.0364


==> data/water-hrl2.txt <==
10.0	0.0793	0.0905	0.1035
20.0	0.0899	0.0953	0.1092
30.0	0.0949	0.1038	0.1115
40.0	0.1040	0.1138	0.1222
50.0	0.1189	0.1242	0.1362
60.0	0.1386	0.1434	0.1632
70.0	0.1594	0.1705	0.1841
80.0	0.1826	0.1938	0.2091
90.0	0.2062	0.2178	0.2317
100.0	0.2318	0.2452	0.2578
110.0	0.2529	0.2707	0.2859
120.0	0.2785	0.2938	0.3090
130.0	0.3074	0.3240	0.3491
140.0	0.3497	0.3729	0.3958
150.0	0.3881	0.4181	0.4449
160.0	0.4236	0.4498	0.4959
170.0	0.4554	0.4751	0.5371
180.0	0.4855	0.5076	0.5666
190.0	0.5096	0.5303	0.5949
200.0	0.5278	0.5551	0.6203
210.0	0.5411	0.5775	0.6394
220.0	0.5574	0.5944	0.6563
230.0	0.5685	0.6073	0.6698
240.0	0.5708	0.6144	0.6728
250.0	0.5773	0.6185	0.6669
260.0	0.5817	0.6188	0.6660
270.0	0.5880	0.6212	0.6683
280.0	0.5915	0.6238	0.6715
290.0	0.5930	0.6281	0.6790
300.0	0.5968	0.6326	0.6841
310.0	0.5995	0.6346	0.6875
320.0	0.6060	0.6339	0.6871
330.0	0.6097	0.6343	0.6774
340.0	0.6105	0.6333	0.6754
350.0	0.6134	0.6335	0.6766
360.0	0.6173	0.6373	0.6783
370.0	0.6225	0.6430	0.6764
380.0	0.6267	0.6459	0.6850
390.0	0.6277	0.6526	0.6886
400.0	0.6298	0.6554	0.6892
410.0	0.6264	0.6598	0.6912
420.0	0.6274	0.6590	0.6982
430.0	0.6292	0.6547	0.7003
440.0	0.6306	0.6486	0.7054
450.0	0.6308	0.6486	0.7030
460.0	0.6347	0.6516	0.7024
470.0	0.6339	0.6551	0.6982
480.0	0.6337	0.6557	0.6972
490.0	0.6379	0.6585	0.6969
500.0	0.6425	0.6623	0.6998
510.0	0.6445	0.6661	0.6988
520.0	0.6419	0.6666	0.7058
530.0	0.6429	0.6644	0.7047
540.0	0.6424	0.6674	0.7047
550.0	0.6425	0.6643	0.7062
560.0	0.6419	0.6613	0.7054
570.0	0.6406	0.6616	0.7019
580.0	0.6394	0.6607	0.7032
590.0	0.6421	0.6592	0.7030
600.0	0.6426	0.6583	0.7038
610.0	0.6476	0.6592	0.7036
620.0	0.6512	0.6609	0.7027
630.0	0.6508	0.6685	0.7006
640.0	0.6549	0.6758	0.7032
650.0	0.6553	0.6802	0.7069
660.0	0.6585	0.6807	0.7086
670.0	0.6559	0.6861	0.7110
680.0	0.6597	0.6863	0.7148
690.0	0.6607	0.6893	0.7117
700.0	0.6649	0.6889	0.7128
710.0	0.6677	0.6827	0.7149
720.0	0.6640	0.6825	0.7151
730.0	0.6604	0.6803	0.7160
740.0	0.6605	0.6830	0.7100
750.0	0.6576	0.6782	0.7094
760.0	0.6537	0.6776	0.7063
770.0	0.6503	0.6773	0.7098
780.0	0.6455	0.6774	0.7090
790.0	0.6445	0.6791	0.7126
800.0	0.6462	0.6805	0.7157
810.0	0.6414	0.6798	0.7179
820.0	0.6450	0.6787	0.7214
830.0	0.6486	0.6785	0.7213
840.0	0.6496	0.6797	0.7165
850.0	0.6577	0.6814	0.7120
860.0	0.6629	0.6816	0.7090
870.0	0.6607	0.6843	0.7037
880.0	0.6629	0.6831	0.7050
890.0	0.6678	0.6821	0.7044
900.0	0.6731	0.6815	0.7022
910.0	0.6722	0.6780	0.7049
920.0	0.6734	0.6797	0.7104
930.0	0.6707	0.6820	0.7093
940.0	0.6725	0.6838	0.7088
950.0	0.6768	0.6839	0.7106
960.0	0.6808	0.6818	0.7081
970.0	0.6802	0.6821	0.7098
980.0	0.6789	0.6849	0.7150
990.0	0.6747	0.6883	0.7151
1000.0	0.6741	0.6897	0.7174
1010.0	0.6724	0.6886	0.7092
1020.0	0.6676	0.6899	0.7048
1030.0	0.6669	0.6889	0.7031
1040.0	0.6627	0.6883	0.7063
1050.0	0.6564	0.6854	0.7089
1060.0	0.6529	0.6873	0.7182
1070.0	0.6570	0.6841	0.7173
1080.0	0.6635	0.6839	0.7168
1090.0	0.6669	0.6829	0.7186
1100.0	0.6613	0.6801	0.7178
1110.0	0.6625	0.6844	0.7196
1120.0	0.6636	0.6854	0.7214
1130.0	0.6576	0.6850	0.7221
1140.0	0.6542	0.6858	0.7195
1150.0	0.6489	0.6812	0.7170
1160.0	0.6547	0.6777	0.7152
1170.0	0.6488	0.6795	0.7140
1180.0	0.6465	0.6801	0.7113
1190.0	0.6496	0.6765	0.7141
1200.0	0.6541	0.6774	0.7170
1210.0	0.6547	0.6769	0.7165
1220.0	0.6586	0.6772	0.7202
1230.0	0.6661	0.6753	0.7202
1240.0	0.6674	0.6804	0.7212
1250.0	0.6735	0.6840	0.7237
1260.0	0.6735	0.6863	0.7240
1270.0	0.6713	0.6834	0.7188
1280.0	0.6734	0.6859	0.7156
1290.0	0.6733	0.6847	0.7106
1300.0	0.6715	0.6799	0.7184
1310.0	0.6729	0.6812	0.7145
1320.0	0.6731	0.6792	0.7165
1330.0	0.6698	0.6785	0.7205
1340.0	0.6657	0.6791	0.7195
1350.0	0.6602	0.6816	0.7168
1360.0	0.6633	0.6835	0.7219
1370.0	0.6673	0.6873	0.7278
1380.0	0.6709	0.6863	0.7245
1390.0	0.6725	0.6855	0.7248
1400.0	0.6714	0.6839	0.7241
1410.0	0.6716	0.6848	0.7204
1420.0	0.6758	0.6851	0.7180
1430.0	0.6777	0.6812	0.7203
1440.0	0.6779	0.6830	0.7162
1450.0	0.6751	0.6816	0.7165
1460.0	0.6745	0.6833	0.7162
1470.0	0.6739	0.6807	0.7197
1480.0	0.6724	0.6755	0.7217
1490.0	0.6700	0.6768	0.7233
1500.0	0.6684	0.6824	0.7245
1510.0	0.6659	0.6853	0.7239
1520.0	0.6635	0.6807	0.7206
1530.0	0.6659	0.6771	0.7194
1540.0	0.6721	0.6776	0.7197
1550.0	0.6624	0.6773	0.7195
1560.0	0.6677	0.6768	0.7150
1570.0	0.6746	0.6779	0.7213
1580.0	0.6754	0.6818	0.7176
1590.0	0.6791	0.6803	0.7117
1600.0	0.6840	0.6878	0.7175
1610.0	0.6862	0.6877	0.7209
1620.0	0.6796	0.6916	0.7215
1630.0	0.6807	0.6931	0.7192
1640.0	0.6780	0.6897	0.7177
1650.0	0.6706	0.6844	0.7217
1660.0	0.6710	0.6827	0.7218
1670.0	0.6700	0.6841	0.7193
1680.0	0.6687	0.6919	0.7193
1690.0	0.6741	0.6893	0.7178
1700.0	0.6810	0.6900	0.7143
1710.0	0.6845	0.6868	0.7113
1720.0	0.6777	0.6916	0.7162
1730.0	0.6733	0.6939	0.7194
1740.0	0.6743	0.6950	0.7185
1750.0	0.6777	0.6918	0.7240
1760.0	0.6753	0.6991	0.7252
1770.0	0.6698	0.6988	0.7218
1780.0	0.6658	0.7025	0.7247
1790.0	0.6670	0.6989	0.7202
1800.0	0.6686	0.7007	0.7224
1810.0	0.6707	0.7037	0.7202
1820.0	0.6732	0.7045	0.7223
1830.0	0.6773	0.7003	0.7223
1840.0	0.6801	0.7001	0.7163
1850.0	0.6850	0.6998	0.7168
1860.0	0.6922	0.6978	0.7164
1870.0	0.6856	0.6986	0.7196
1880.0	0.6816	0.6998	0.7190
1890.0	0.6858	0.6980	0.7187
1900.0	0.6862	0.6977	0.7151
1910.0	0.6820	0.6948	0.7139
1920.0	0.6838	0.6976	0.7162
1930.0	0.6915	0.6989	0.7148
1940.0	0.6901	0.6961	0.7164
1950.0	0.6872	0.6930	0.7209
1960.0	0.6860	0.6911	0.7214
1970.0	0.6886	0.6924	0.7247
1980.0	0.6889	0.6949	0.7249
1990.0	0.6813	0.6983	0.7233


==> data/water-icml.txt <==
10.0	0.0843	0.0981	0.1085
20.0	0.0803	0.0945	0.0967
30.0	0.0834	0.0941	0.1059
40.0	0.0908	0.0960	0.1046
50.0	0.0947	0.1025	0.1082
60.0	0.1008	0.1092	0.1190
70.0	0.1123	0.1201	0.1284
80.0	0.1195	0.1232	0.1334
90.0	0.1255	0.1306	0.1448
100.0	0.1347	0.1378	0.1515
110.0	0.1427	0.1447	0.1596
120.0	0.1504	0.1537	0.1677
130.0	0.1551	0.1599	0.1781
140.0	0.1615	0.1678	0.1874
150.0	0.1713	0.1757	0.1956
160.0	0.1796	0.1848	0.2037
170.0	0.1861	0.1943	0.2125
180.0	0.1932	0.2074	0.2217
190.0	0.2036	0.2247	0.2342
200.0	0.2138	0.2432	0.2557
210.0	0.2270	0.2621	0.2748
220.0	0.2399	0.2826	0.2985
230.0	0.2571	0.2982	0.3223
240.0	0.2770	0.3148	0.3534
250.0	0.2908	0.3327	0.3787
260.0	0.3076	0.3457	0.3902
270.0	0.3254	0.3585	0.3999
280.0	0.3395	0.3759	0.4099
290.0	0.3541	0.3897	0.4172
300.0	0.3670	0.3990	0.4283
310.0	0.3776	0.4065	0.4420
320.0	0.3865	0.4199	0.4506
330.0	0.3972	0.4328	0.4596
340.0	0.4104	0.4403	0.4751
350.0	0.4212	0.4489	0.4880
360.0	0.4297	0.4646	0.4948
370.0	0.4352	0.4766	0.5032
380.0	0.4448	0.4839	0.5294
390.0	0.4523	0.4909	0.5533
400.0	0.4564	0.4924	0.5708
410.0	0.4586	0.4952	0.5786
420.0	0.4651	0.5056	0.5872
430.0	0.4689	0.5128	0.5917
440.0	0.4740	0.5241	0.5972
450.0	0.4765	0.5294	0.6069
460.0	0.4798	0.5380	0.6177
470.0	0.4814	0.5442	0.6159
480.0	0.4828	0.5502	0.6227
490.0	0.4905	0.5540	0.6303
500.0	0.4956	0.5583	0.6333
510.0	0.4972	0.5572	0.6396
520.0	0.4996	0.5636	0.6467
530.0	0.5025	0.5668	0.6550
540.0	0.5055	0.5719	0.6611
550.0	0.5092	0.5780	0.6618
560.0	0.5115	0.5817	0.6616
570.0	0.5117	0.5887	0.6609
580.0	0.5097	0.5957	0.6649
590.0	0.5126	0.6028	0.6684
600.0	0.5143	0.6100	0.6718
610.0	0.5156	0.6151	0.6686
620.0	0.5179	0.6213	0.6695
630.0	0.5200	0.6241	0.6708
640.0	0.5220	0.6274	0.6727
650.0	0.5236	0.6273	0.6829
660.0	0.5281	0.6289	0.6867
670.0	0.5290	0.6293	0.6832
680.0	0.5303	0.6323	0.6827
690.0	0.5301	0.6343	0.6846
700.0	0.5350	0.6346	0.6889
710.0	0.5359	0.6371	0.6943
720.0	0.5363	0.6391	0.6981
730.0	0.5383	0.6414	0.6987
740.0	0.5424	0.6435	0.6997
750.0	0.5423	0.6474	0.7029
760.0	0.5450	0.6469	0.7014
770.0	0.5493	0.6473	0.7031
780.0	0.5520	0.6479	0.7070
790.0	0.5534	0.6524	0.7097
800.0	0.5536	0.6531	0.7097
810.0	0.5554	0.6557	0.7111
820.0	0.5571	0.6572	0.7106
830.0	0.5599	0.6588	0.7101
840.0	0.5594	0.6551	0.7137
850.0	0.5639	0.6586	0.7144
860.0	0.5664	0.6592	0.7169
870.0	0.5693	0.6647	0.7212
880.0	0.5690	0.6661	0.7268
890.0	0.5712	0.6730	0.7282
900.0	0.5728	0.6772	0.7301
910.0	0.5729	0.6824	0.7273
920.0	0.5770	0.6839	0.7299
930.0	0.5821	0.6876	0.7329
940.0	0.5856	0.6892	0.7340
950.0	0.5874	0.6956	0.7340
960.0	0.5901	0.6982	0.7336
970.0	0.5924	0.6985	0.7332
980.0	0.5941	0.7026	0.7316
990.0	0.5935	0.7051	0.7375
1000.0	0.5991	0.7054	0.7413
1010.0	0.6028	0.7084	0.7473
1020.0	0.6045	0.7157	0.7507
1030.0	0.6048	0.7195	0.7512
1040.0	0.6088	0.7208	0.7461
1050.0	0.6085	0.7179	0.7416
1060.0	0.6106	0.7147	0.7353
1070.0	0.6136	0.7091	0.7349
1080.0	0.6157	0.7058	0.7359
1090.0	0.6152	0.7049	0.7368
1100.0	0.6170	0.7093	0.7381
1110.0	0.6176	0.7122	0.7407
1120.0	0.6158	0.7210	0.7391
1130.0	0.6176	0.7223	0.7400
1140.0	0.6199	0.7203	0.7402
1150.0	0.6232	0.7238	0.7412
1160.0	0.6212	0.7254	0.7366
1170.0	0.6223	0.7186	0.7372
1180.0	0.6203	0.7148	0.7373
1190.0	0.6207	0.7061	0.7324
1200.0	0.6232	0.6992	0.7318
1210.0	0.6181	0.6962	0.7284
1220.0	0.6180	0.6973	0.7265
1230.0	0.6175	0.7019	0.7279
1240.0	0.6204	0.7106	0.7280
1250.0	0.6190	0.7146	0.7298
1260.0	0.6192	0.7183	0.7345
1270.0	0.6196	0.7251	0.7387
1280.0	0.6218	0.7269	0.7432
1290.0	0.6243	0.7269	0.7471
1300.0	0.6254	0.7249	0.7501
1310.0	0.6296	0.7271	0.7497
1320.0	0.6315	0.7307	0.7485
1330.0	0.6313	0.7353	0.7453
1340.0	0.6354	0.7369	0.7513
1350.0	0.6386	0.7356	0.7558
1360.0	0.6396	0.7397	0.7588
1370.0	0.6385	0.7449	0.7637
1380.0	0.6371	0.7429	0.7618
1390.0	0.6371	0.7408	0.7655
1400.0	0.6362	0.7396	0.7663
1410.0	0.6352	0.7335	0.7629
1420.0	0.6379	0.7329	0.7595
1430.0	0.6423	0.7341	0.7574
1440.0	0.6425	0.7400	0.7602
1450.0	0.6417	0.7405	0.7642
1460.0	0.6419	0.7473	0.7648
1470.0	0.6425	0.7475	0.7629
1480.0	0.6414	0.7441	0.7644
1490.0	0.6398	0.7405	0.7605
1500.0	0.6496	0.7301	0.7525
1510.0	0.6475	0.7265	0.7532
1520.0	0.6442	0.7258	0.7517
1530.0	0.6475	0.7224	0.7525
1540.0	0.6489	0.7293	0.7548
1550.0	0.6451	0.7408	0.7555
1560.0	0.6468	0.7457	0.7601
1570.0	0.6523	0.7493	0.7613
1580.0	0.6524	0.7451	0.7586
1590.0	0.6531	0.7455	0.7590
1600.0	0.6532	0.7397	0.7616
1610.0	0.6541	0.7344	0.7658
1620.0	0.6544	0.7334	0.7690
1630.0	0.6568	0.7391	0.7730
1640.0	0.6596	0.7413	0.7739
1650.0	0.6612	0.7380	0.7776
1660.0	0.6614	0.7398	0.7802
1670.0	0.6624	0.7395	0.7771
1680.0	0.6623	0.7389	0.7741
1690.0	0.6597	0.7387	0.7697
1700.0	0.6603	0.7406	0.7688
1710.0	0.6586	0.7401	0.7667
1720.0	0.6613	0.7412	0.7684
1730.0	0.6650	0.7402	0.7646
1740.0	0.6648	0.7408	0.7654
1750.0	0.6701	0.7431	0.7707
1760.0	0.6769	0.7438	0.7773
1770.0	0.6807	0.7459	0.7759
1780.0	0.6769	0.7511	0.7782
1790.0	0.6781	0.7499	0.7775
1800.0	0.6825	0.7531	0.7748
1810.0	0.6788	0.7465	0.7732
1820.0	0.6756	0.7446	0.7703
1830.0	0.6759	0.7417	0.7700
1840.0	0.6778	0.7442	0.7697
1850.0	0.6797	0.7510	0.7698
1860.0	0.6852	0.7611	0.7736
1870.0	0.6884	0.7659	0.7773
1880.0	0.6945	0.7691	0.7819
1890.0	0.6963	0.7642	0.7809
1900.0	0.6981	0.7602	0.7830
1910.0	0.6999	0.7602	0.7867
1920.0	0.6992	0.7552	0.7898
1930.0	0.7012	0.7541	0.7892
1940.0	0.6980	0.7552	0.7890
1950.0	0.6985	0.7570	0.7873
1960.0	0.6935	0.7551	0.7855
1970.0	0.6903	0.7571	0.7879
1980.0	0.6878	0.7602	0.7868
1990.0	0.6870	0.7673	0.7858


==> data/water-ql.txt <==
10.0	0.0790	0.0839	0.1073
20.0	0.0829	0.0900	0.1103
30.0	0.0853	0.0989	0.1142
40.0	0.0880	0.0974	0.1102
50.0	0.0929	0.0962	0.1170
60.0	0.0903	0.0951	0.1180
70.0	0.0918	0.1006	0.1189
80.0	0.0953	0.1006	0.1247
90.0	0.0992	0.1048	0.1274
100.0	0.0995	0.1085	0.1297
110.0	0.1025	0.1141	0.1355
120.0	0.1067	0.1170	0.1380
130.0	0.1087	0.1209	0.1441
140.0	0.1127	0.1239	0.1496
150.0	0.1159	0.1265	0.1522
160.0	0.1202	0.1316	0.1518
170.0	0.1246	0.1370	0.1541
180.0	0.1285	0.1412	0.1595
190.0	0.1356	0.1468	0.1627
200.0	0.1386	0.1533	0.1680
210.0	0.1435	0.1610	0.1719
220.0	0.1495	0.1652	0.1768
230.0	0.1549	0.1704	0.1842
240.0	0.1608	0.1759	0.1947
250.0	0.1734	0.1814	0.2078
260.0	0.1816	0.1906	0.2216
270.0	0.1877	0.2029	0.2352
280.0	0.1940	0.2154	0.2472
290.0	0.1988	0.2250	0.2581
300.0	0.2023	0.2373	0.2655
310.0	0.2071	0.2469	0.2739
320.0	0.2130	0.2554	0.2845
330.0	0.2172	0.2627	0.2953
340.0	0.2219	0.2734	0.3034
350.0	0.2262	0.2832	0.3134
360.0	0.2339	0.2908	0.3297
370.0	0.2423	0.2969	0.3375
380.0	0.2538	0.3002	0.3431
390.0	0.2618	0.3063	0.3516
400.0	0.2695	0.3138	0.3598
410.0	0.2766	0.3212	0.3647
420.0	0.2849	0.3302	0.3704
430.0	0.2912	0.3369	0.3764
440.0	0.2967	0.3449	0.3865
450.0	0.3018	0.3540	0.4002
460.0	0.3093	0.3594	0.4072
470.0	0.3123	0.3692	0.4156
480.0	0.3158	0.3766	0.4275
490.0	0.3223	0.3823	0.4378
500.0	0.3276	0.3900	0.4430
510.0	0.3327	0.3986	0.4588
520.0	0.3373	0.4032	0.4639
530.0	0.3413	0.4105	0.4666
540.0	0.3434	0.4163	0.4694
550.0	0.3453	0.4218	0.4740
560.0	0.3478	0.4266	0.4800
570.0	0.3472	0.4305	0.4840
580.0	0.3481	0.4341	0.4854
590.0	0.3501	0.4362	0.4866
600.0	0.3519	0.4363	0.4874
610.0	0.3546	0.4336	0.4908
620.0	0.3540	0.4319	0.4902
630.0	0.3555	0.4324	0.4921
640.0	0.3568	0.4319	0.4943
650.0	0.3575	0.4311	0.4967
660.0	0.3582	0.4336	0.4992
670.0	0.3582	0.4325	0.5039
680.0	0.3611	0.4340	0.5085
690.0	0.3634	0.4342	0.5200
700.0	0.3676	0.4313	0.5284
710.0	0.3719	0.4294	0.5333
720.0	0.3755	0.4288	0.5395
730.0	0.3785	0.4236	0.5416
740.0	0.3812	0.4239	0.5506
750.0	0.3818	0.4242	0.5579
760.0	0.3868	0.4269	0.5633
770.0	0.3892	0.4327	0.5638
780.0	0.3934	0.4364	0.5638
790.0	0.3960	0.4395	0.5688
800.0	0.4012	0.4399	0.5726
810.0	0.4050	0.4448	0.5730
820.0	0.4077	0.4503	0.5723
830.0	0.4105	0.4548	0.5739
840.0	0.4127	0.4597	0.5755
850.0	0.4131	0.4650	0.5793
860.0	0.4182	0.4749	0.5803
870.0	0.4206	0.4826	0.5803
880.0	0.4227	0.4938	0.5892
890.0	0.4292	0.5009	0.6012
900.0	0.4344	0.5061	0.6097
910.0	0.4387	0.5085	0.6198
920.0	0.4412	0.5114	0.6281
930.0	0.4445	0.5126	0.6352
940.0	0.4472	0.5207	0.6482
950.0	0.4551	0.5241	0.6486
960.0	0.4634	0.5269	0.6485
970.0	0.4667	0.5334	0.6490
980.0	0.4712	0.5326	0.6513
990.0	0.4722	0.5319	0.6518
1000.0	0.4727	0.5332	0.6530
1010.0	0.4727	0.5339	0.6504
1020.0	0.4717	0.5348	0.6528
1030.0	0.4715	0.5370	0.6538
1040.0	0.4712	0.5362	0.6517
1050.0	0.4715	0.5403	0.6496
1060.0	0.4713	0.5473	0.6499
1070.0	0.4709	0.5482	0.6453
1080.0	0.4757	0.5490	0.6450
1090.0	0.4799	0.5525	0.6440
1100.0	0.4877	0.5549	0.6474
1110.0	0.4945	0.5562	0.6518
1120.0	0.5007	0.5599	0.6553
1130.0	0.5060	0.5611	0.6579
1140.0	0.5063	0.5610	0.6617
1150.0	0.5072	0.5625	0.6640
1160.0	0.5155	0.5667	0.6656
1170.0	0.5166	0.5666	0.6629
1180.0	0.5166	0.5639	0.6678
1190.0	0.5170	0.5657	0.6671
1200.0	0.5158	0.5662	0.6678
1210.0	0.5152	0.5681	0.6728
1220.0	0.5134	0.5680	0.6700
1230.0	0.5108	0.5735	0.6724
1240.0	0.5081	0.5732	0.6753
1250.0	0.5073	0.5729	0.6747
1260.0	0.5078	0.5702	0.6752
1270.0	0.5100	0.5705	0.6749
1280.0	0.5126	0.5757	0.6759
1290.0	0.5121	0.5808	0.6740
1300.0	0.5124	0.5802	0.6736
1310.0	0.5102	0.5786	0.6764
1320.0	0.5146	0.5781	0.6805
1330.0	0.5154	0.5784	0.6813
1340.0	0.5127	0.5765	0.6845
1350.0	0.5103	0.5768	0.6895
1360.0	0.5092	0.5866	0.6926
1370.0	0.5079	0.5907	0.6934
1380.0	0.5079	0.5928	0.6954
1390.0	0.5058	0.5924	0.6993
1400.0	0.5000	0.5965	0.7041
1410.0	0.4974	0.6037	0.7115
1420.0	0.4976	0.6074	0.7193
1430.0	0.4920	0.6116	0.7249
1440.0	0.4890	0.6183	0.7268
1450.0	0.4894	0.6246	0.7263
1460.0	0.4899	0.6248	0.7265
1470.0	0.4911	0.6212	0.7246
1480.0	0.4943	0.6205	0.7251
1490.0	0.4941	0.6228	0.7282
1500.0	0.4928	0.6235	0.7298
1510.0	0.4944	0.6230	0.7280
1520.0	0.4995	0.6198	0.7261
1530.0	0.4989	0.6133	0.7292
1540.0	0.4991	0.6103	0.7294
1550.0	0.4985	0.6089	0.7306
1560.0	0.4971	0.6093	0.7410
1570.0	0.4987	0.6059	0.7438
1580.0	0.4989	0.6106	0.7429
1590.0	0.5023	0.6111	0.7401
1600.0	0.5037	0.6160	0.7440
1610.0	0.5025	0.6198	0.7452
1620.0	0.5025	0.6215	0.7434
1630.0	0.5032	0.6219	0.7459
1640.0	0.5017	0.6206	0.7521
1650.0	0.5012	0.6187	0.7523
1660.0	0.5040	0.6149	0.7534
1670.0	0.5047	0.6148	0.7587
1680.0	0.5062	0.6114	0.7588
1690.0	0.5079	0.6048	0.7625
1700.0	0.5078	0.6055	0.7664
1710.0	0.5070	0.6043	0.7626
1720.0	0.5015	0.6060	0.7622
1730.0	0.4989	0.6084	0.7672
1740.0	0.4981	0.6096	0.7768
1750.0	0.5023	0.6160	0.7832
1760.0	0.5009	0.6208	0.7915
1770.0	0.5039	0.6270	0.8012
1780.0	0.5040	0.6317	0.7976
1790.0	0.5057	0.6351	0.7966
1800.0	0.5085	0.6370	0.7989
1810.0	0.5123	0.6351	0.8041
1820.0	0.5155	0.6348	0.8028
1830.0	0.5168	0.6315	0.7995
1840.0	0.5213	0.6284	0.8006
1850.0	0.5261	0.6253	0.8005
1860.0	0.5250	0.6220	0.8027
1870.0	0.5235	0.6217	0.8103
1880.0	0.5221	0.6242	0.8145
1890.0	0.5192	0.6270	0.8116
1900.0	0.5180	0.6327	0.8110
1910.0	0.5168	0.6351	0.8144
1920.0	0.5207	0.6352	0.8186
1930.0	0.5215	0.6377	0.8189
1940.0	0.5241	0.6405	0.8115
1950.0	0.5285	0.6350	0.8017
1960.0	0.5318	0.6328	0.8046
1970.0	0.5367	0.6354	0.8010
1980.0	0.5386	0.6363	0.7998
1990.0	0.5372	0.6340	0.8031


==> data/water-qrm-rs.txt <==
10.0	0.0774	0.1012	0.1120
20.0	0.0876	0.0939	0.1084
30.0	0.0856	0.0937	0.1027
40.0	0.0954	0.1009	0.1065
50.0	0.1043	0.1079	0.1127
60.0	0.1070	0.1107	0.1158
70.0	0.1164	0.1209	0.1255
80.0	0.1224	0.1290	0.1366
90.0	0.1346	0.1398	0.1457
100.0	0.1452	0.1534	0.1614
110.0	0.1544	0.1603	0.1730
120.0	0.1619	0.1685	0.1806
130.0	0.1734	0.1762	0.1896
140.0	0.1851	0.1887	0.1983
150.0	0.1976	0.2025	0.2107
160.0	0.2065	0.2162	0.2238
170.0	0.2212	0.2303	0.2362
180.0	0.2336	0.2466	0.2610
190.0	0.2557	0.2662	0.2903
200.0	0.2801	0.2875	0.3213
210.0	0.3039	0.3120	0.3500
220.0	0.3223	0.3368	0.3821
230.0	0.3363	0.3586	0.4055
240.0	0.3535	0.3813	0.4248
250.0	0.3745	0.3989	0.4424
260.0	0.3906	0.4125	0.4717
270.0	0.4019	0.4216	0.4907
280.0	0.4097	0.4356	0.5042
290.0	0.4178	0.4539	0.5091
300.0	0.4232	0.4694	0.5156
310.0	0.4329	0.4801	0.5270
320.0	0.4397	0.4893	0.5344
330.0	0.4417	0.4986	0.5491
340.0	0.4538	0.5024	0.5748
350.0	0.4667	0.5040	0.5891
360.0	0.4803	0.5098	0.6049
370.0	0.4864	0.5166	0.6076
380.0	0.4914	0.5187	0.6127
390.0	0.4976	0.5194	0.6159
400.0	0.5101	0.5233	0.6262
410.0	0.5101	0.5268	0.6403
420.0	0.5093	0.5283	0.6442
430.0	0.5061	0.5317	0.6485
440.0	0.5092	0.5328	0.6475
450.0	0.5097	0.5375	0.6476
460.0	0.5131	0.5381	0.6503
470.0	0.5197	0.5451	0.6506
480.0	0.5205	0.5555	0.6547
490.0	0.5254	0.5590	0.6575
500.0	0.5332	0.5620	0.6613
510.0	0.5403	0.5643	0.6700
520.0	0.5451	0.5717	0.6742
530.0	0.5532	0.5738	0.6775
540.0	0.5530	0.5778	0.6846
550.0	0.5539	0.5797	0.6865
560.0	0.5554	0.5800	0.6848
570.0	0.5594	0.5842	0.6819
580.0	0.5583	0.5866	0.6798
590.0	0.5565	0.5894	0.6790
600.0	0.5556	0.5941	0.6756
610.0	0.5610	0.5988	0.6709
620.0	0.5622	0.6069	0.6729
630.0	0.5636	0.6160	0.6812
640.0	0.5641	0.6194	0.6923
650.0	0.5604	0.6200	0.6987
660.0	0.5565	0.6198	0.7004
670.0	0.5521	0.6248	0.7008
680.0	0.5546	0.6232	0.7044
690.0	0.5566	0.6227	0.7080
700.0	0.5604	0.6257	0.7040
710.0	0.5594	0.6249	0.7046
720.0	0.5603	0.6260	0.7101
730.0	0.5590	0.6254	0.7174
740.0	0.5616	0.6276	0.7188
750.0	0.5666	0.6269	0.7180
760.0	0.5654	0.6317	0.7235
770.0	0.5670	0.6321	0.7248
780.0	0.5696	0.6331	0.7233
790.0	0.5745	0.6357	0.7244
800.0	0.5807	0.6352	0.7207
810.0	0.5840	0.6334	0.7167
820.0	0.5825	0.6361	0.7138
830.0	0.5810	0.6389	0.7077
840.0	0.5815	0.6504	0.7087
850.0	0.5836	0.6537	0.7086
860.0	0.5865	0.6540	0.7143
870.0	0.5907	0.6563	0.7141
880.0	0.5941	0.6563	0.7183
890.0	0.5982	0.6556	0.7201
900.0	0.6084	0.6558	0.7151
910.0	0.6123	0.6550	0.7155
920.0	0.6141	0.6577	0.7128
930.0	0.6130	0.6624	0.7135
940.0	0.6097	0.6647	0.7158
950.0	0.6096	0.6654	0.7210
960.0	0.6158	0.6666	0.7269
970.0	0.6212	0.6691	0.7317
980.0	0.6209	0.6716	0.7363
990.0	0.6242	0.6772	0.7468
1000.0	0.6336	0.6817	0.7520
1010.0	0.6416	0.6866	0.7568
1020.0	0.6521	0.6900	0.7612
1030.0	0.6502	0.6897	0.7635
1040.0	0.6492	0.6903	0.7676
1050.0	0.6572	0.6881	0.7668
1060.0	0.6534	0.6860	0.7640
1070.0	0.6538	0.6825	0.7608
1080.0	0.6574	0.6837	0.7589
1090.0	0.6624	0.6808	0.7568
1100.0	0.6651	0.6797	0.7532
1110.0	0.6671	0.6826	0.7520
1120.0	0.6602	0.6848	0.7528
1130.0	0.6633	0.6843	0.7517
1140.0	0.6651	0.6844	0.7496
1150.0	0.6612	0.6850	0.7495
1160.0	0.6638	0.6806	0.7541
1170.0	0.6652	0.6842	0.7594
1180.0	0.6604	0.6868	0.7647
1190.0	0.6674	0.6879	0.7664
1200.0	0.6683	0.6866	0.7692
1210.0	0.6708	0.6818	0.7652
1220.0	0.6719	0.6840	0.7619
1230.0	0.6733	0.6813	0.7567
1240.0	0.6741	0.6790	0.7532
1250.0	0.6705	0.6846	0.7529
1260.0	0.6723	0.6866	0.7564
1270.0	0.6662	0.6966	0.7608
1280.0	0.6706	0.7034	0.7661
1290.0	0.6731	0.7044	0.7688
1300.0	0.6678	0.7087	0.7750
1310.0	0.6683	0.7124	0.7783
1320.0	0.6668	0.7105	0.7760
1330.0	0.6688	0.7041	0.7745
1340.0	0.6755	0.7037	0.7758
1350.0	0.6766	0.7060	0.7794
1360.0	0.6811	0.7081	0.7786
1370.0	0.6813	0.7079	0.7835
1380.0	0.6736	0.7024	0.7817
1390.0	0.6674	0.7042	0.7888
1400.0	0.6714	0.7098	0.7947
1410.0	0.6691	0.7148	0.7903
1420.0	0.6700	0.7150	0.7877
1430.0	0.6690	0.7176	0.7876
1440.0	0.6683	0.7190	0.7849
1450.0	0.6724	0.7206	0.7861
1460.0	0.6816	0.7195	0.7889
1470.0	0.6872	0.7176	0.7889
1480.0	0.6948	0.7173	0.7943
1490.0	0.6997	0.7192	0.7966
1500.0	0.6989	0.7188	0.8010
1510.0	0.6971	0.7236	0.8038
1520.0	0.6930	0.7289	0.8058
1530.0	0.6937	0.7275	0.8051
1540.0	0.7059	0.7236	0.8054
1550.0	0.7118	0.7267	0.8002
1560.0	0.7093	0.7262	0.8002
1570.0	0.6995	0.7283	0.8006
1580.0	0.6908	0.7318	0.8021
1590.0	0.6936	0.7269	0.8104
1600.0	0.6896	0.7219	0.8174
1610.0	0.6827	0.7185	0.8217
1620.0	0.6805	0.7141	0.8206
1630.0	0.6826	0.7136	0.8159
1640.0	0.6846	0.7129	0.8103
1650.0	0.6811	0.7099	0.8060
1660.0	0.6816	0.7096	0.8104
1670.0	0.6871	0.7092	0.8152
1680.0	0.6873	0.7091	0.8088
1690.0	0.6927	0.7092	0.8034
1700.0	0.6994	0.7104	0.7987
1710.0	0.7006	0.7130	0.8036
1720.0	0.6960	0.7166	0.8003
1730.0	0.6958	0.7109	0.8041
1740.0	0.6928	0.7067	0.8091
1750.0	0.6906	0.7060	0.8116
1760.0	0.6927	0.7067	0.8123
1770.0	0.6941	0.7096	0.8124
1780.0	0.6927	0.7102	0.8115
1790.0	0.6940	0.7135	0.8083
1800.0	0.7015	0.7138	0.8116
1810.0	0.6956	0.7182	0.8162
1820.0	0.6949	0.7189	0.8168
1830.0	0.6907	0.7181	0.8175
1840.0	0.6856	0.7182	0.8199
1850.0	0.6802	0.7163	0.8173
1860.0	0.6779	0.7128	0.8155
1870.0	0.6756	0.7075	0.8135
1880.0	0.6720	0.7024	0.8117
1890.0	0.6706	0.7047	0.8089
1900.0	0.6713	0.7079	0.8091
1910.0	0.6693	0.7107	0.8106
1920.0	0.6674	0.7128	0.8107
1930.0	0.6683	0.7099	0.8109
1940.0	0.6696	0.7076	0.8098
1950.0	0.6708	0.7046	0.8085
1960.0	0.6707	0.7062	0.8083
1970.0	0.6706	0.7088	0.8100
1980.0	0.6739	0.7091	0.8096
1990.0	0.6763	0.7061	0.8057


==> data/water-qrm.txt <==
10.0	0.0839	0.0893	0.1004
20.0	0.0791	0.0888	0.0966
30.0	0.0873	0.0939	0.1071
40.0	0.0922	0.0980	0.1130
50.0	0.0940	0.0986	0.1199
60.0	0.0949	0.1088	0.1239
70.0	0.1023	0.1108	0.1259
80.0	0.1105	0.1129	0.1333
90.0	0.1171	0.1213	0.1371
100.0	0.1226	0.1266	0.1461
110.0	0.1288	0.1329	0.1529
120.0	0.1357	0.1409	0.1569
130.0	0.1456	0.1491	0.1625
140.0	0.1523	0.1548	0.1684
150.0	0.1579	0.1635	0.1760
160.0	0.1634	0.1693	0.1843
170.0	0.1694	0.1767	0.1946
180.0	0.1779	0.1820	0.1997
190.0	0.1846	0.1888	0.2031
200.0	0.1946	0.2037	0.2119
210.0	0.2077	0.2201	0.2292
220.0	0.2209	0.2373	0.2471
230.0	0.2295	0.2519	0.2665
240.0	0.2365	0.2659	0.2850
250.0	0.2438	0.2812	0.3004
260.0	0.2607	0.2938	0.3150
270.0	0.2734	0.3044	0.3298
280.0	0.2873	0.3200	0.3363
290.0	0.2997	0.3375	0.3529
300.0	0.3107	0.3435	0.3682
310.0	0.3201	0.3459	0.3814
320.0	0.3297	0.3526	0.4051
330.0	0.3356	0.3575	0.4198
340.0	0.3394	0.3625	0.4316
350.0	0.3454	0.3676	0.4409
360.0	0.3494	0.3731	0.4475
370.0	0.3555	0.3779	0.4535
380.0	0.3638	0.3819	0.4635
390.0	0.3671	0.3838	0.4718
400.0	0.3696	0.3923	0.4782
410.0	0.3718	0.4009	0.4850
420.0	0.3737	0.4074	0.4889
430.0	0.3837	0.4154	0.4989
440.0	0.3917	0.4218	0.5031
450.0	0.4034	0.4265	0.5043
460.0	0.4078	0.4309	0.5039
470.0	0.4100	0.4376	0.5066
480.0	0.4114	0.4401	0.5116
490.0	0.4147	0.4424	0.5170
500.0	0.4165	0.4444	0.5229
510.0	0.4197	0.4494	0.5348
520.0	0.4201	0.4525	0.5415
530.0	0.4197	0.4533	0.5487
540.0	0.4255	0.4586	0.5572
550.0	0.4266	0.4624	0.5610
560.0	0.4282	0.4617	0.5662
570.0	0.4310	0.4645	0.5670
580.0	0.4326	0.4700	0.5659
590.0	0.4334	0.4732	0.5661
600.0	0.4341	0.4752	0.5646
610.0	0.4316	0.4747	0.5646
620.0	0.4291	0.4718	0.5614
630.0	0.4286	0.4715	0.5581
640.0	0.4309	0.4689	0.5549
650.0	0.4394	0.4682	0.5539
660.0	0.4436	0.4714	0.5549
670.0	0.4521	0.4749	0.5522
680.0	0.4558	0.4749	0.5537
690.0	0.4595	0.4743	0.5517
700.0	0.4654	0.4777	0.5541
710.0	0.4728	0.4810	0.5569
720.0	0.4750	0.4866	0.5610
730.0	0.4779	0.4887	0.5654
740.0	0.4774	0.4908	0.5687
750.0	0.4738	0.4906	0.5744
760.0	0.4696	0.4888	0.5751
770.0	0.4670	0.4897	0.5802
780.0	0.4665	0.4902	0.5817
790.0	0.4700	0.4938	0.5854
800.0	0.4705	0.5009	0.5893
810.0	0.4684	0.5052	0.5887
820.0	0.4697	0.5076	0.5904
830.0	0.4701	0.5064	0.5915
840.0	0.4706	0.5075	0.5884
850.0	0.4709	0.5079	0.5882
860.0	0.4674	0.5059	0.5907
870.0	0.4649	0.5043	0.5909
880.0	0.4645	0.5028	0.5944
890.0	0.4613	0.5047	0.5979
900.0	0.4597	0.5067	0.6034
910.0	0.4576	0.5055	0.6084
920.0	0.4561	0.5075	0.6140
930.0	0.4550	0.5087	0.6189
940.0	0.4556	0.5093	0.6192
950.0	0.4574	0.5102	0.6172
960.0	0.4562	0.5089	0.6142
970.0	0.4588	0.5026	0.6110
980.0	0.4604	0.4982	0.6088
990.0	0.4627	0.4976	0.6038
1000.0	0.4655	0.4984	0.6016
1010.0	0.4653	0.4971	0.6006
1020.0	0.4660	0.4941	0.6005
1030.0	0.4698	0.4916	0.5992
1040.0	0.4706	0.4924	0.5991
1050.0	0.4714	0.4954	0.6004
1060.0	0.4747	0.4980	0.5975
1070.0	0.4786	0.5022	0.5972
1080.0	0.4773	0.5047	0.5913
1090.0	0.4754	0.5096	0.5856
1100.0	0.4755	0.5154	0.5869
1110.0	0.4816	0.5224	0.5870
1120.0	0.4900	0.5230	0.5919
1130.0	0.4918	0.5198	0.6000
1140.0	0.4961	0.5181	0.6065
1150.0	0.4947	0.5212	0.6124
1160.0	0.4919	0.5240	0.6124
1170.0	0.4900	0.5283	0.6139
1180.0	0.4917	0.5279	0.6118
1190.0	0.4923	0.5309	0.6108
1200.0	0.4930	0.5318	0.6109
1210.0	0.4944	0.5308	0.6129
1220.0	0.4958	0.5330	0.6104
1230.0	0.4975	0.5320	0.6114
1240.0	0.5016	0.5355	0.6119
1250.0	0.5025	0.5366	0.6149
1260.0	0.5058	0.5364	0.6174
1270.0	0.5088	0.5381	0.6146
1280.0	0.5090	0.5415	0.6162
1290.0	0.5116	0.5468	0.6128
1300.0	0.5149	0.5497	0.6129
1310.0	0.5181	0.5514	0.6170
1320.0	0.5196	0.5542	0.6232
1330.0	0.5176	0.5543	0.6277
1340.0	0.5201	0.5518	0.6343
1350.0	0.5213	0.5491	0.6401
1360.0	0.5216	0.5462	0.6415
1370.0	0.5215	0.5441	0.6411
1380.0	0.5202	0.5408	0.6361
1390.0	0.5158	0.5401	0.6327
1400.0	0.5124	0.5377	0.6270
1410.0	0.5101	0.5354	0.6251
1420.0	0.5104	0.5382	0.6215
1430.0	0.5105	0.5382	0.6218
1440.0	0.5077	0.5375	0.6220
1450.0	0.5049	0.5381	0.6227
1460.0	0.5034	0.5398	0.6236
1470.0	0.4996	0.5409	0.6241
1480.0	0.5019	0.5426	0.6291
1490.0	0.5014	0.5467	0.6310
1500.0	0.5026	0.5504	0.6319
1510.0	0.5044	0.5510	0.6338
1520.0	0.5061	0.5535	0.6325
1530.0	0.5100	0.5568	0.6323
1540.0	0.5105	0.5569	0.6342
1550.0	0.5124	0.5551	0.6352
1560.0	0.5107	0.5526	0.6360
1570.0	0.5106	0.5492	0.6454
1580.0	0.5089	0.5475	0.6547
1590.0	0.5092	0.5426	0.6572
1600.0	0.5074	0.5413	0.6553
1610.0	0.5015	0.5436	0.6558
1620.0	0.4983	0.5431	0.6510
1630.0	0.4943	0.5442	0.6462
1640.0	0.4952	0.5440	0.6436
1650.0	0.4938	0.5403	0.6378
1660.0	0.4933	0.5394	0.6371
1670.0	0.4931	0.5402	0.6356
1680.0	0.4946	0.5464	0.6336
1690.0	0.4986	0.5486	0.6318
1700.0	0.5067	0.5534	0.6284
1710.0	0.5074	0.5585	0.6231
1720.0	0.5112	0.5633	0.6211
1730.0	0.5179	0.5647	0.6188
1740.0	0.5177	0.5669	0.6165
1750.0	0.5248	0.5664	0.6147
1760.0	0.5284	0.5663	0.6145
1770.0	0.5298	0.5696	0.6182
1780.0	0.5308	0.5728	0.6285
1790.0	0.5295	0.5744	0.6488
1800.0	0.5264	0.5760	0.6608
1810.0	0.5230	0.5778	0.6716
1820.0	0.5262	0.5822	0.6678
1830.0	0.5267	0.5893	0.6646
1840.0	0.5279	0.5911	0.6595
1850.0	0.5301	0.5932	0.6593
1860.0	0.5276	0.5911	0.6539
1870.0	0.5266	0.5894	0.6486
1880.0	0.5286	0.5915	0.6464
1890.0	0.5343	0.5932	0.6489
1900.0	0.5349	0.5910	0.6554
1910.0	0.5330	0.5888	0.6572
1920.0	0.5308	0.5875	0.6626
1930.0	0.5288	0.5868	0.6627
1940.0	0.5300	0.5865	0.6648
1950.0	0.5288	0.5851	0.6615
1960.0	0.5270	0.5826	0.6636
1970.0	0.5260	0.5828	0.6618
1980.0	0.5263	0.5826	0.6637
1990.0	0.5261	0.5827	0.6660


==> data/water-qrm0.txt <==
10.0	0.0822	0.1013	0.1038
20.0	0.0877	0.0926	0.1067
30.0	0.0866	0.0992	0.1088
40.0	0.0898	0.1070	0.1108
50.0	0.0985	0.1059	0.1115
60.0	0.1022	0.1061	0.1111
70.0	0.1049	0.1095	0.1132
80.0	0.1068	0.1143	0.1167
90.0	0.1104	0.1163	0.1207
100.0	0.1124	0.1152	0.1234
110.0	0.1132	0.1178	0.1249
120.0	0.1126	0.1189	0.1273
130.0	0.1113	0.1206	0.1270
140.0	0.1123	0.1246	0.1309
150.0	0.1157	0.1256	0.1353
160.0	0.1168	0.1261	0.1365
170.0	0.1180	0.1278	0.1397
180.0	0.1174	0.1293	0.1412
190.0	0.1208	0.1319	0.1415
200.0	0.1243	0.1352	0.1432
210.0	0.1262	0.1396	0.1444
220.0	0.1289	0.1416	0.1481
230.0	0.1335	0.1440	0.1513
240.0	0.1370	0.1487	0.1526
250.0	0.1395	0.1506	0.1588
260.0	0.1425	0.1523	0.1633
270.0	0.1452	0.1539	0.1715
280.0	0.1483	0.1559	0.1785
290.0	0.1519	0.1565	0.1836
300.0	0.1550	0.1598	0.1886
310.0	0.1579	0.1646	0.1946
320.0	0.1607	0.1680	0.1989
330.0	0.1626	0.1714	0.2038
340.0	0.1638	0.1740	0.2082
350.0	0.1641	0.1767	0.2128
360.0	0.1671	0.1795	0.2181
370.0	0.1685	0.1813	0.2234
380.0	0.1694	0.1848	0.2225
390.0	0.1703	0.1872	0.2227
400.0	0.1712	0.1896	0.2231
410.0	0.1730	0.1961	0.2261
420.0	0.1734	0.2010	0.2315
430.0	0.1751	0.2035	0.2348
440.0	0.1759	0.2042	0.2374
450.0	0.1790	0.2044	0.2454
460.0	0.1806	0.2065	0.2499
470.0	0.1863	0.2081	0.2550
480.0	0.1894	0.2100	0.2579
490.0	0.1917	0.2112	0.2629
500.0	0.1960	0.2121	0.2663
510.0	0.2000	0.2142	0.2717
520.0	0.2039	0.2150	0.2764
530.0	0.2072	0.2174	0.2786
540.0	0.2108	0.2176	0.2813
550.0	0.2133	0.2195	0.2818
560.0	0.2132	0.2235	0.2857
570.0	0.2127	0.2247	0.2859
580.0	0.2139	0.2290	0.2874
590.0	0.2147	0.2308	0.2880
600.0	0.2148	0.2349	0.2910
610.0	0.2149	0.2379	0.2919
620.0	0.2142	0.2406	0.2907
630.0	0.2150	0.2445	0.2931
640.0	0.2178	0.2456	0.2944
650.0	0.2223	0.2474	0.2956
660.0	0.2247	0.2510	0.2988
670.0	0.2240	0.2551	0.3012
680.0	0.2239	0.2595	0.3046
690.0	0.2230	0.2606	0.3038
700.0	0.2240	0.2635	0.3050
710.0	0.2255	0.2683	0.3020
720.0	0.2276	0.2703	0.3014
730.0	0.2297	0.2744	0.2989
740.0	0.2309	0.2775	0.3022
750.0	0.2341	0.2795	0.3061
760.0	0.2388	0.2817	0.3118
770.0	0.2418	0.2847	0.3143
780.0	0.2420	0.2875	0.3149
790.0	0.2437	0.2893	0.3138
800.0	0.2469	0.2912	0.3128
810.0	0.2511	0.2902	0.3157
820.0	0.2531	0.2905	0.3146
830.0	0.2538	0.2925	0.3178
840.0	0.2562	0.2938	0.3218
850.0	0.2566	0.2931	0.3259
860.0	0.2574	0.2937	0.3298
870.0	0.2568	0.2945	0.3318
880.0	0.2564	0.2934	0.3310
890.0	0.2581	0.2949	0.3330
900.0	0.2573	0.2931	0.3379
910.0	0.2596	0.2938	0.3442
920.0	0.2591	0.2955	0.3490
930.0	0.2596	0.2929	0.3539
940.0	0.2591	0.2920	0.3543
950.0	0.2611	0.2895	0.3556
960.0	0.2613	0.2919	0.3557
970.0	0.2601	0.2941	0.3556
980.0	0.2581	0.2961	0.3538
990.0	0.2557	0.2996	0.3554
1000.0	0.2556	0.3013	0.3574
1010.0	0.2553	0.3024	0.3559
1020.0	0.2549	0.3036	0.3554
1030.0	0.2550	0.3045	0.3545
1040.0	0.2539	0.3073	0.3524
1050.0	0.2546	0.3078	0.3525
1060.0	0.2542	0.3062	0.3553
1070.0	0.2543	0.3083	0.3598
1080.0	0.2538	0.3103	0.3616
1090.0	0.2529	0.3117	0.3622
1100.0	0.2534	0.3132	0.3636
1110.0	0.2521	0.3154	0.3634
1120.0	0.2512	0.3197	0.3607
1130.0	0.2524	0.3228	0.3612
1140.0	0.2541	0.3234	0.3666
1150.0	0.2541	0.3263	0.3696
1160.0	0.2569	0.3296	0.3745
1170.0	0.2595	0.3330	0.3784
1180.0	0.2622	0.3338	0.3819
1190.0	0.2630	0.3348	0.3829
1200.0	0.2653	0.3328	0.3825
1210.0	0.2696	0.3313	0.3842
1220.0	0.2721	0.3299	0.3874
1230.0	0.2726	0.3282	0.3896
1240.0	0.2711	0.3295	0.3916
1250.0	0.2726	0.3306	0.3936
1260.0	0.2738	0.3313	0.3926
1270.0	0.2777	0.3304	0.3868
1280.0	0.2782	0.3286	0.3861
1290.0	0.2807	0.3261	0.3861
1300.0	0.2833	0.3251	0.3887
1310.0	0.2833	0.3221	0.3902
1320.0	0.2843	0.3232	0.3924
1330.0	0.2844	0.3218	0.3914
1340.0	0.2865	0.3226	0.3892
1350.0	0.2869	0.3219	0.3857
1360.0	0.2882	0.3212	0.3837
1370.0	0.2876	0.3196	0.3782
1380.0	0.2878	0.3185	0.3746
1390.0	0.2874	0.3191	0.3732
1400.0	0.2874	0.3201	0.3732
1410.0	0.2949	0.3217	0.3706
1420.0	0.2965	0.3190	0.3723
1430.0	0.3015	0.3187	0.3724
1440.0	0.3018	0.3197	0.3745
1450.0	0.3013	0.3188	0.3730
1460.0	0.2996	0.3191	0.3746
1470.0	0.3016	0.3179	0.3752
1480.0	0.3037	0.3178	0.3769
1490.0	0.3043	0.3179	0.3762
1500.0	0.3051	0.3200	0.3745
1510.0	0.3050	0.3225	0.3740
1520.0	0.3077	0.3242	0.3762
1530.0	0.3066	0.3265	0.3745
1540.0	0.3084	0.3306	0.3754
1550.0	0.3099	0.3314	0.3758
1560.0	0.3112	0.3333	0.3755
1570.0	0.3095	0.3382	0.3757
1580.0	0.3088	0.3412	0.3771
1590.0	0.3089	0.3442	0.3759
1600.0	0.3091	0.3456	0.3765
1610.0	0.3129	0.3468	0.3762
1620.0	0.3148	0.3489	0.3752
1630.0	0.3153	0.3483	0.3743
1640.0	0.3144	0.3488	0.3741
1650.0	0.3135	0.3499	0.3769
1660.0	0.3132	0.3496	0.3772
1670.0	0.3145	0.3522	0.3807
1680.0	0.3161	0.3533	0.3829
1690.0	0.3193	0.3542	0.3837
1700.0	0.3212	0.3563	0.3843
1710.0	0.3206	0.3599	0.3838
1720.0	0.3213	0.3616	0.3832
1730.0	0.3196	0.3627	0.3824
1740.0	0.3189	0.3659	0.3826
1750.0	0.3163	0.3655	0.3828
1760.0	0.3137	0.3668	0.3833
1770.0	0.3113	0.3651	0.3876
1780.0	0.3100	0.3658	0.3916
1790.0	0.3079	0.3650	0.3986
1800.0	0.3077	0.3640	0.4002
1810.0	0.3062	0.3637	0.4018
1820.0	0.3057	0.3636	0.4022
1830.0	0.3034	0.3643	0.4031
1840.0	0.3030	0.3657	0.4036
1850.0	0.3036	0.3686	0.4039
1860.0	0.3012	0.3720	0.4099
1870.0	0.2988	0.3747	0.4127
1880.0	0.2960	0.3744	0.4151
1890.0	0.2979	0.3746	0.4138
1900.0	0.3000	0.3727	0.4083
1910.0	0.3002	0.3702	0.4090
1920.0	0.2980	0.3681	0.4100
1930.0	0.2967	0.3658	0.4119
1940.0	0.2991	0.3655	0.4153
1950.0	0.2983	0.3647	0.4191
1960.0	0.2986	0.3660	0.4228
1970.0	0.2965	0.3698	0.4227
1980.0	0.2980	0.3699	0.4232
1990.0	0.2965	0.3706	0.4226


==> data/water-qrm2.txt <==
10.0	0.0751	0.0951	0.1008
20.0	0.0878	0.0928	0.0974
30.0	0.0881	0.0916	0.0990
40.0	0.0893	0.0960	0.1052
50.0	0.0953	0.1060	0.1176
60.0	0.0978	0.1099	0.1215
70.0	0.1025	0.1150	0.1300
80.0	0.1155	0.1244	0.1391
90.0	0.1215	0.1316	0.1472
100.0	0.1336	0.1420	0.1529
110.0	0.1478	0.1510	0.1623
120.0	0.1569	0.1653	0.1696
130.0	0.1641	0.1751	0.1775
140.0	0.1746	0.1832	0.1873
150.0	0.1835	0.1932	0.1993
160.0	0.1940	0.2037	0.2098
170.0	0.2021	0.2167	0.2212
180.0	0.2095	0.2269	0.2465
190.0	0.2291	0.2400	0.2687
200.0	0.2602	0.2630	0.2927
210.0	0.2762	0.2933	0.3159
220.0	0.2964	0.3119	0.3483
230.0	0.3091	0.3295	0.3748
240.0	0.3246	0.3449	0.4025
250.0	0.3432	0.3621	0.4328
260.0	0.3543	0.3784	0.4609
270.0	0.3651	0.3904	0.4770
280.0	0.3760	0.4049	0.4896
290.0	0.3845	0.4181	0.5040
300.0	0.3888	0.4296	0.5167
310.0	0.3916	0.4369	0.5286
320.0	0.3944	0.4444	0.5392
330.0	0.4049	0.4515	0.5495
340.0	0.4161	0.4529	0.5613
350.0	0.4247	0.4552	0.5720
360.0	0.4290	0.4552	0.5794
370.0	0.4322	0.4582	0.5917
380.0	0.4379	0.4632	0.5977
390.0	0.4420	0.4722	0.6032
400.0	0.4389	0.4811	0.6092
410.0	0.4412	0.4928	0.6102
420.0	0.4436	0.4946	0.6150
430.0	0.4446	0.5019	0.6150
440.0	0.4463	0.5089	0.6116
450.0	0.4508	0.5123	0.6109
460.0	0.4557	0.5143	0.6081
470.0	0.4582	0.5161	0.6159
480.0	0.4558	0.5212	0.6194
490.0	0.4609	0.5214	0.6287
500.0	0.4633	0.5238	0.6398
510.0	0.4636	0.5274	0.6432
520.0	0.4670	0.5310	0.6458
530.0	0.4700	0.5333	0.6493
540.0	0.4738	0.5361	0.6546
550.0	0.4763	0.5367	0.6582
560.0	0.4776	0.5382	0.6594
570.0	0.4747	0.5390	0.6593
580.0	0.4767	0.5372	0.6528
590.0	0.4767	0.5361	0.6478
600.0	0.4750	0.5373	0.6495
610.0	0.4769	0.5331	0.6525
620.0	0.4778	0.5333	0.6523
630.0	0.4785	0.5346	0.6540
640.0	0.4791	0.5383	0.6473
650.0	0.4786	0.5392	0.6431
660.0	0.4826	0.5432	0.6423
670.0	0.4890	0.5474	0.6399
680.0	0.4966	0.5526	0.6375
690.0	0.5001	0.5549	0.6355
700.0	0.5066	0.5572	0.6359
710.0	0.5104	0.5589	0.6439
720.0	0.5138	0.5610	0.6491
730.0	0.5166	0.5623	0.6502
740.0	0.5176	0.5630	0.6497
750.0	0.5222	0.5624	0.6493
760.0	0.5241	0.5606	0.6440
770.0	0.5258	0.5567	0.6387
780.0	0.5196	0.5511	0.6366
790.0	0.5171	0.5526	0.6344
800.0	0.5146	0.5518	0.6378
810.0	0.5162	0.5522	0.6388
820.0	0.5161	0.5511	0.6409
830.0	0.5141	0.5521	0.6403
840.0	0.5142	0.5567	0.6426
850.0	0.5141	0.5590	0.6434
860.0	0.5232	0.5581	0.6428
870.0	0.5244	0.5626	0.6431
880.0	0.5295	0.5654	0.6435
890.0	0.5314	0.5697	0.6491
900.0	0.5308	0.5707	0.6563
910.0	0.5345	0.5726	0.6547
920.0	0.5356	0.5702	0.6622
930.0	0.5366	0.5734	0.6632
940.0	0.5346	0.5708	0.6660
950.0	0.5346	0.5712	0.6612
960.0	0.5306	0.5737	0.6592
970.0	0.5349	0.5737	0.6567
980.0	0.5413	0.5739	0.6525
990.0	0.5503	0.5781	0.6494
1000.0	0.5549	0.5760	0.6521
1010.0	0.5626	0.5753	0.6534
1020.0	0.5662	0.5778	0.6546
1030.0	0.5686	0.5819	0.6573
1040.0	0.5670	0.5869	0.6585
1050.0	0.5633	0.5886	0.6569
1060.0	0.5613	0.5917	0.6526
1070.0	0.5615	0.5975	0.6487
1080.0	0.5610	0.6063	0.6533
1090.0	0.5623	0.6130	0.6554
1100.0	0.5628	0.6156	0.6579
1110.0	0.5646	0.6163	0.6558
1120.0	0.5642	0.6168	0.6542
1130.0	0.5640	0.6161	0.6523
1140.0	0.5650	0.6148	0.6534
1150.0	0.5625	0.6117	0.6563
1160.0	0.5593	0.6097	0.6607
1170.0	0.5576	0.6112	0.6704
1180.0	0.5597	0.6144	0.6766
1190.0	0.5628	0.6220	0.6813
1200.0	0.5618	0.6327	0.6840
1210.0	0.5649	0.6416	0.6829
1220.0	0.5685	0.6475	0.6818
1230.0	0.5686	0.6526	0.6818
1240.0	0.5667	0.6557	0.6807
1250.0	0.5662	0.6538	0.6845
1260.0	0.5654	0.6548	0.6871
1270.0	0.5637	0.6544	0.6883
1280.0	0.5661	0.6511	0.6893
1290.0	0.5679	0.6476	0.6895
1300.0	0.5691	0.6450	0.6884
1310.0	0.5745	0.6445	0.6884
1320.0	0.5801	0.6422	0.6864
1330.0	0.5792	0.6448	0.6876
1340.0	0.5761	0.6437	0.6863
1350.0	0.5737	0.6459	0.6862
1360.0	0.5709	0.6476	0.6857
1370.0	0.5676	0.6476	0.6852
1380.0	0.5621	0.6522	0.6803
1390.0	0.5578	0.6598	0.6749
1400.0	0.5544	0.6580	0.6717
1410.0	0.5514	0.6561	0.6721
1420.0	0.5542	0.6583	0.6747
1430.0	0.5532	0.6544	0.6754
1440.0	0.5537	0.6514	0.6782
1450.0	0.5541	0.6527	0.6769
1460.0	0.5560	0.6540	0.6762
1470.0	0.5564	0.6544	0.6745
1480.0	0.5593	0.6531	0.6748
1490.0	0.5590	0.6569	0.6767
1500.0	0.5626	0.6598	0.6790
1510.0	0.5658	0.6615	0.6831
1520.0	0.5665	0.6622	0.6803
1530.0	0.5673	0.6617	0.6784
1540.0	0.5671	0.6606	0.6781
1550.0	0.5669	0.6632	0.6797
1560.0	0.5663	0.6607	0.6851
1570.0	0.5706	0.6601	0.6900
1580.0	0.5707	0.6581	0.6867
1590.0	0.5709	0.6621	0.6856
1600.0	0.5731	0.6643	0.6882
1610.0	0.5718	0.6663	0.6887
1620.0	0.5724	0.6667	0.6893
1630.0	0.5731	0.6698	0.6906
1640.0	0.5698	0.6705	0.6945
1650.0	0.5679	0.6726	0.6991
1660.0	0.5682	0.6746	0.7021
1670.0	0.5669	0.6772	0.7063
1680.0	0.5659	0.6749	0.7080
1690.0	0.5630	0.6756	0.7088
1700.0	0.5667	0.6742	0.7078
1710.0	0.5711	0.6731	0.7051
1720.0	0.5696	0.6735	0.7028
1730.0	0.5709	0.6727	0.7018
1740.0	0.5679	0.6736	0.6978
1750.0	0.5683	0.6739	0.6922
1760.0	0.5702	0.6747	0.6893
1770.0	0.5727	0.6750	0.6893
1780.0	0.5737	0.6741	0.6864
1790.0	0.5789	0.6708	0.6885
1800.0	0.5786	0.6721	0.6908
1810.0	0.5795	0.6683	0.6896
1820.0	0.5799	0.6624	0.6831
1830.0	0.5796	0.6633	0.6787
1840.0	0.5794	0.6667	0.6765
1850.0	0.5785	0.6696	0.6761
1860.0	0.5759	0.6698	0.6737
1870.0	0.5726	0.6668	0.6769
1880.0	0.5720	0.6633	0.6770
1890.0	0.5708	0.6626	0.6815
1900.0	0.5728	0.6641	0.6827
1910.0	0.5725	0.6679	0.6819
1920.0	0.5665	0.6728	0.6819
1930.0	0.5672	0.6724	0.6815
1940.0	0.5705	0.6721	0.6823
1950.0	0.5770	0.6707	0.6914
1960.0	0.5741	0.6695	0.6947
1970.0	0.5681	0.6674	0.6963
1980.0	0.5688	0.6643	0.6914
1990.0	0.5690	0.6620	0.6938


==> data/water-qrm6.txt <==
10.0	0.0967	0.1032	0.1133
20.0	0.0935	0.0975	0.1084
30.0	0.0970	0.1016	0.1174
40.0	0.1018	0.1080	0.1236
50.0	0.1069	0.1166	0.1291
60.0	0.1233	0.1273	0.1340
70.0	0.1320	0.1377	0.1409
80.0	0.1453	0.1464	0.1567
90.0	0.1553	0.1600	0.1671
100.0	0.1660	0.1709	0.1776
110.0	0.1756	0.1820	0.1933
120.0	0.1900	0.1978	0.2068
130.0	0.2005	0.2093	0.2174
140.0	0.2193	0.2245	0.2289
150.0	0.2323	0.2377	0.2519
160.0	0.2435	0.2587	0.2730
170.0	0.2608	0.2840	0.3095
180.0	0.2873	0.3139	0.3459
190.0	0.3084	0.3476	0.3794
200.0	0.3364	0.3823	0.4160
210.0	0.3597	0.4171	0.4457
220.0	0.3782	0.4440	0.4789
230.0	0.3924	0.4631	0.5034
240.0	0.4081	0.4836	0.5250
250.0	0.4218	0.5015	0.5442
260.0	0.4397	0.5217	0.5603
270.0	0.4550	0.5325	0.5690
280.0	0.4644	0.5435	0.5788
290.0	0.4692	0.5488	0.5852
300.0	0.4832	0.5511	0.5879
310.0	0.4912	0.5553	0.5946
320.0	0.4995	0.5561	0.6010
330.0	0.5063	0.5579	0.6118
340.0	0.5137	0.5614	0.6166
350.0	0.5164	0.5687	0.6253
360.0	0.5238	0.5706	0.6374
370.0	0.5304	0.5736	0.6427
380.0	0.5298	0.5754	0.6487
390.0	0.5328	0.5775	0.6520
400.0	0.5397	0.5790	0.6559
410.0	0.5469	0.5878	0.6669
420.0	0.5526	0.5936	0.6697
430.0	0.5591	0.6032	0.6731
440.0	0.5692	0.6089	0.6733
450.0	0.5819	0.6116	0.6735
460.0	0.5871	0.6136	0.6741
470.0	0.5900	0.6181	0.6746
480.0	0.5910	0.6264	0.6749
490.0	0.5972	0.6287	0.6791
500.0	0.6002	0.6339	0.6811
510.0	0.6024	0.6341	0.6893
520.0	0.6057	0.6412	0.6930
530.0	0.6171	0.6436	0.6938
540.0	0.6218	0.6409	0.6974
550.0	0.6291	0.6388	0.7059
560.0	0.6329	0.6430	0.7055
570.0	0.6356	0.6452	0.7086
580.0	0.6344	0.6499	0.7083
590.0	0.6320	0.6571	0.7109
600.0	0.6291	0.6636	0.7179
610.0	0.6217	0.6692	0.7194
620.0	0.6259	0.6717	0.7240
630.0	0.6274	0.6733	0.7262
640.0	0.6223	0.6776	0.7255
650.0	0.6226	0.6845	0.7261
660.0	0.6227	0.6874	0.7246
670.0	0.6194	0.6835	0.7216
680.0	0.6135	0.6812	0.7201
690.0	0.6150	0.6816	0.7191
700.0	0.6227	0.6797	0.7232
710.0	0.6279	0.6788	0.7243
720.0	0.6332	0.6803	0.7242
730.0	0.6404	0.6815	0.7248
740.0	0.6464	0.6882	0.7246
750.0	0.6481	0.6911	0.7283
760.0	0.6466	0.6973	0.7343
770.0	0.6482	0.7011	0.7387
780.0	0.6510	0.7034	0.7430
790.0	0.6519	0.7015	0.7440
800.0	0.6551	0.6991	0.7423
810.0	0.6566	0.6991	0.7435
820.0	0.6597	0.6961	0.7422
830.0	0.6608	0.6943	0.7423
840.0	0.6559	0.6972	0.7446
850.0	0.6546	0.7021	0.7550
860.0	0.6536	0.7013	0.7620
870.0	0.6578	0.7025	0.7645
880.0	0.6589	0.7071	0.7637
890.0	0.6596	0.7120	0.7590
900.0	0.6686	0.7160	0.7513
910.0	0.6777	0.7211	0.7491
920.0	0.6845	0.7286	0.7490
930.0	0.6935	0.7260	0.7521
940.0	0.6965	0.7306	0.7514
950.0	0.6984	0.7328	0.7509
960.0	0.6962	0.7358	0.7501
970.0	0.6911	0.7377	0.7474
980.0	0.6909	0.7367	0.7479
990.0	0.6980	0.7295	0.7473
1000.0	0.7039	0.7238	0.7471
1010.0	0.6994	0.7187	0.7477
1020.0	0.7000	0.7128	0.7470
1030.0	0.7021	0.7107	0.7454
1040.0	0.6977	0.7071	0.7460
1050.0	0.7002	0.7075	0.7500
1060.0	0.6966	0.7180	0.7538
1070.0	0.6960	0.7266	0.7564
1080.0	0.6939	0.7291	0.7571
1090.0	0.6930	0.7355	0.7583
1100.0	0.6905	0.7423	0.7605
1110.0	0.6911	0.7406	0.7606
1120.0	0.7032	0.7404	0.7640
1130.0	0.7069	0.7374	0.7646
1140.0	0.7086	0.7359	0.7679
1150.0	0.7136	0.7386	0.7675
1160.0	0.7160	0.7404	0.7663
1170.0	0.7177	0.7462	0.7679
1180.0	0.7239	0.7515	0.7685
1190.0	0.7202	0.7550	0.7696
1200.0	0.7156	0.7597	0.7727
1210.0	0.7165	0.7635	0.7754
1220.0	0.7115	0.7692	0.7736
1230.0	0.7116	0.7566	0.7790
1240.0	0.7121	0.7504	0.7842
1250.0	0.7120	0.7413	0.7859
1260.0	0.7108	0.7304	0.7841
1270.0	0.7071	0.7231	0.7760
1280.0	0.7014	0.7232	0.7745
1290.0	0.7050	0.7255	0.7671
1300.0	0.7043	0.7347	0.7646
1310.0	0.6995	0.7453	0.7668
1320.0	0.6977	0.7483	0.7715
1330.0	0.7050	0.7485	0.7784
1340.0	0.7054	0.7510	0.7729
1350.0	0.7050	0.7529	0.7732
1360.0	0.7069	0.7495	0.7700
1370.0	0.7129	0.7487	0.7745
1380.0	0.7142	0.7474	0.7809
1390.0	0.7119	0.7541	0.7862
1400.0	0.7076	0.7575	0.7878
1410.0	0.7083	0.7588	0.7915
1420.0	0.7116	0.7563	0.7869
1430.0	0.7054	0.7530	0.7844
1440.0	0.7056	0.7531	0.7837
1450.0	0.7083	0.7561	0.7796
1460.0	0.7160	0.7541	0.7800
1470.0	0.7213	0.7506	0.7789
1480.0	0.7229	0.7527	0.7819
1490.0	0.7237	0.7547	0.7873
1500.0	0.7156	0.7541	0.7908
1510.0	0.7094	0.7559	0.7822
1520.0	0.7085	0.7612	0.7794
1530.0	0.7094	0.7643	0.7822
1540.0	0.7187	0.7641	0.7788
1550.0	0.7229	0.7662	0.7792
1560.0	0.7306	0.7652	0.7878
1570.0	0.7324	0.7591	0.8003
1580.0	0.7255	0.7529	0.7987
1590.0	0.7256	0.7542	0.8000
1600.0	0.7265	0.7560	0.7965
1610.0	0.7247	0.7522	0.7887
1620.0	0.7256	0.7523	0.7875
1630.0	0.7292	0.7548	0.7811
1640.0	0.7266	0.7500	0.7775
1650.0	0.7227	0.7492	0.7771
1660.0	0.7203	0.7500	0.7728
1670.0	0.7219	0.7489	0.7718
1680.0	0.7208	0.7421	0.7742
1690.0	0.7177	0.7411	0.7703
1700.0	0.7112	0.7412	0.7781
1710.0	0.7127	0.7511	0.7729
1720.0	0.7133	0.7559	0.7696
1730.0	0.7144	0.7546	0.7826
1740.0	0.7115	0.7534	0.7976
1750.0	0.7076	0.7506	0.7984
1760.0	0.7025	0.7556	0.7923
1770.0	0.7096	0.7551	0.7877
1780.0	0.7095	0.7544	0.7895
1790.0	0.7087	0.7572	0.7941
1800.0	0.7122	0.7576	0.7961
1810.0	0.7225	0.7594	0.7966
1820.0	0.7339	0.7681	0.8027
1830.0	0.7427	0.7723	0.8034
1840.0	0.7473	0.7725	0.8008
1850.0	0.7512	0.7787	0.8014
1860.0	0.7558	0.7813	0.7989
1870.0	0.7545	0.7791	0.7908
1880.0	0.7545	0.7767	0.7906
1890.0	0.7505	0.7699	0.7910
1900.0	0.7388	0.7684	0.7891
1910.0	0.7351	0.7653	0.7899
1920.0	0.7296	0.7646	0.7975
1930.0	0.7182	0.7640	0.8012
1940.0	0.7113	0.7638	0.7961
1950.0	0.7083	0.7684	0.7940
1960.0	0.7025	0.7659	0.7907
1970.0	0.6992	0.7756	0.7844
1980.0	0.6928	0.7745	0.7866
1990.0	0.6902	0.7756	0.7929


==> data/water-rs.txt <==
10.0	0.0946	0.1029	0.1108
20.0	0.0960	0.0987	0.0997
30.0	0.0906	0.0958	0.1005
40.0	0.0893	0.0920	0.1022
50.0	0.0891	0.0958	0.1010
60.0	0.0887	0.0980	0.1021
70.0	0.0921	0.1022	0.1075
80.0	0.0954	0.1042	0.1089
90.0	0.0947	0.1073	0.1094
100.0	0.0979	0.1103	0.1135
110.0	0.0990	0.1136	0.1177
120.0	0.1004	0.1163	0.1233
130.0	0.1021	0.1193	0.1262
140.0	0.1076	0.1205	0.1282
150.0	0.1128	0.1200	0.1308
160.0	0.1155	0.1233	0.1342
170.0	0.1184	0.1266	0.1398
180.0	0.1224	0.1295	0.1407
190.0	0.1255	0.1351	0.1416
200.0	0.1282	0.1373	0.1434
210.0	0.1317	0.1394	0.1444
220.0	0.1367	0.1420	0.1472
230.0	0.1416	0.1449	0.1490
240.0	0.1457	0.1492	0.1558
250.0	0.1477	0.1549	0.1667
260.0	0.1502	0.1615	0.1821
270.0	0.1542	0.1668	0.1912
280.0	0.1593	0.1739	0.2055
290.0	0.1643	0.1812	0.2161
300.0	0.1687	0.1873	0.2302
310.0	0.1760	0.1922	0.2411
320.0	0.1830	0.2001	0.2566
330.0	0.1888	0.2095	0.2621
340.0	0.1926	0.2154	0.2726
350.0	0.1965	0.2232	0.2791
360.0	0.1990	0.2301	0.2903
370.0	0.2042	0.2378	0.2988
380.0	0.2081	0.2447	0.3049
390.0	0.2138	0.2510	0.3102
400.0	0.2205	0.2563	0.3166
410.0	0.2267	0.2651	0.3182
420.0	0.2322	0.2688	0.3222
430.0	0.2407	0.2761	0.3253
440.0	0.2440	0.2823	0.3279
450.0	0.2487	0.2890	0.3344
460.0	0.2538	0.2938	0.3372
470.0	0.2585	0.2997	0.3453
480.0	0.2622	0.3053	0.3508
490.0	0.2652	0.3100	0.3566
500.0	0.2716	0.3158	0.3593
510.0	0.2756	0.3215	0.3648
520.0	0.2788	0.3263	0.3673
530.0	0.2819	0.3307	0.3699
540.0	0.2873	0.3345	0.3759
550.0	0.2911	0.3402	0.3791
560.0	0.2921	0.3427	0.3856
570.0	0.2947	0.3457	0.3900
580.0	0.2999	0.3533	0.3932
590.0	0.3052	0.3599	0.3948
600.0	0.3067	0.3649	0.3992
610.0	0.3082	0.3681	0.4041
620.0	0.3121	0.3746	0.4056
630.0	0.3146	0.3783	0.4093
640.0	0.3173	0.3823	0.4131
650.0	0.3213	0.3849	0.4171
660.0	0.3255	0.3911	0.4223
670.0	0.3331	0.3967	0.4288
680.0	0.3388	0.4012	0.4316
690.0	0.3472	0.4051	0.4323
700.0	0.3496	0.4062	0.4391
710.0	0.3515	0.4094	0.4459
720.0	0.3584	0.4155	0.4569
730.0	0.3622	0.4153	0.4607
740.0	0.3670	0.4145	0.4675
750.0	0.3702	0.4151	0.4710
760.0	0.3746	0.4174	0.4770
770.0	0.3775	0.4198	0.4846
780.0	0.3812	0.4203	0.4907
790.0	0.3829	0.4203	0.4948
800.0	0.3852	0.4249	0.4914
810.0	0.3849	0.4260	0.4962
820.0	0.3885	0.4282	0.4958
830.0	0.3883	0.4298	0.4982
840.0	0.3911	0.4308	0.5010
850.0	0.3950	0.4336	0.5110
860.0	0.3960	0.4361	0.5154
870.0	0.3977	0.4378	0.5179
880.0	0.3977	0.4408	0.5283
890.0	0.4012	0.4451	0.5333
900.0	0.4033	0.4491	0.5442
910.0	0.4041	0.4559	0.5534
920.0	0.4074	0.4615	0.5551
930.0	0.4080	0.4619	0.5576
940.0	0.4072	0.4653	0.5693
950.0	0.4072	0.4694	0.5734
960.0	0.4124	0.4722	0.5764
970.0	0.4149	0.4725	0.5811
980.0	0.4177	0.4718	0.5865
990.0	0.4192	0.4730	0.5901
1000.0	0.4202	0.4784	0.5939
1010.0	0.4266	0.4778	0.5935
1020.0	0.4325	0.4776	0.5933
1030.0	0.4360	0.4784	0.5974
1040.0	0.4396	0.4809	0.6008
1050.0	0.4422	0.4833	0.6041
1060.0	0.4437	0.4884	0.6083
1070.0	0.4457	0.4896	0.6070
1080.0	0.4455	0.4946	0.6101
1090.0	0.4475	0.4953	0.6099
1100.0	0.4482	0.4967	0.6134
1110.0	0.4485	0.5029	0.6122
1120.0	0.4491	0.5100	0.6121
1130.0	0.4528	0.5149	0.6099
1140.0	0.4555	0.5171	0.6118
1150.0	0.4623	0.5230	0.6154
1160.0	0.4680	0.5244	0.6252
1170.0	0.4815	0.5263	0.6242
1180.0	0.4881	0.5301	0.6267
1190.0	0.4993	0.5331	0.6294
1200.0	0.5076	0.5424	0.6325
1210.0	0.5174	0.5534	0.6375
1220.0	0.5231	0.5599	0.6390
1230.0	0.5243	0.5604	0.6421
1240.0	0.5309	0.5624	0.6535
1250.0	0.5363	0.5656	0.6610
1260.0	0.5401	0.5698	0.6649
1270.0	0.5369	0.5761	0.6681
1280.0	0.5401	0.5832	0.6757
1290.0	0.5387	0.5857	0.6754
1300.0	0.5398	0.5887	0.6755
1310.0	0.5416	0.5918	0.6739
1320.0	0.5431	0.5897	0.6759
1330.0	0.5436	0.5858	0.6776
1340.0	0.5451	0.5849	0.6767
1350.0	0.5467	0.5910	0.6757
1360.0	0.5404	0.6004	0.6807
1370.0	0.5344	0.6023	0.6891
1380.0	0.5312	0.6025	0.6915
1390.0	0.5284	0.6059	0.6941
1400.0	0.5260	0.6062	0.6979
1410.0	0.5235	0.6072	0.6973
1420.0	0.5242	0.6108	0.6948
1430.0	0.5219	0.6124	0.6947
1440.0	0.5220	0.6092	0.6904
1450.0	0.5211	0.6095	0.6890
1460.0	0.5209	0.6074	0.6859
1470.0	0.5209	0.6102	0.6832
1480.0	0.5205	0.6119	0.6827
1490.0	0.5200	0.6112	0.6841
1500.0	0.5209	0.6135	0.6870
1510.0	0.5238	0.6170	0.6870
1520.0	0.5259	0.6189	0.6946
1530.0	0.5366	0.6197	0.7022
1540.0	0.5495	0.6239	0.7075
1550.0	0.5580	0.6255	0.7096
1560.0	0.5611	0.6247	0.7130
1570.0	0.5622	0.6261	0.7163
1580.0	0.5624	0.6302	0.7213
1590.0	0.5703	0.6328	0.7245
1600.0	0.5726	0.6335	0.7249
1610.0	0.5740	0.6349	0.7245
1620.0	0.5718	0.6387	0.7225
1630.0	0.5739	0.6434	0.7208
1640.0	0.5750	0.6520	0.7209
1650.0	0.5753	0.6545	0.7144
1660.0	0.5729	0.6535	0.7151
1670.0	0.5723	0.6530	0.7102
1680.0	0.5679	0.6513	0.7104
1690.0	0.5661	0.6458	0.7102
1700.0	0.5621	0.6433	0.7124
1710.0	0.5607	0.6409	0.7137
1720.0	0.5635	0.6442	0.7160
1730.0	0.5623	0.6480	0.7155
1740.0	0.5566	0.6498	0.7175
1750.0	0.5527	0.6537	0.7175
1760.0	0.5503	0.6565	0.7195
1770.0	0.5484	0.6573	0.7196
1780.0	0.5511	0.6564	0.7166
1790.0	0.5456	0.6657	0.7148
1800.0	0.5428	0.6725	0.7152
1810.0	0.5388	0.6772	0.7183
1820.0	0.5349	0.6760	0.7240
1830.0	0.5300	0.6763	0.7272
1840.0	0.5273	0.6745	0.7280
1850.0	0.5256	0.6749	0.7300
1860.0	0.5234	0.6778	0.7295
1870.0	0.5224	0.6806	0.7280
1880.0	0.5259	0.6806	0.7248
1890.0	0.5298	0.6803	0.7247
1900.0	0.5271	0.6764	0.7278
1910.0	0.5276	0.6770	0.7285
1920.0	0.5341	0.6753	0.7280
1930.0	0.5380	0.6750	0.7343
1940.0	0.5372	0.6794	0.7384
1950.0	0.5381	0.6811	0.7378
1960.0	0.5393	0.6829	0.7380
1970.0	0.5440	0.6821	0.7380
1980.0	0.5544	0.6794	0.7398
1990.0	0.5605	0.6811	0.7432


==> data/water-single-hrl2.txt <==
10.0	0.0002	0.0033	0.0062
20.0	0.0016	0.0100	0.0206
30.0	0.0046	0.0092	0.0338
40.0	0.0143	0.0215	0.0417
50.0	0.0128	0.0173	0.0394
60.0	0.0177	0.0422	0.0485
70.0	0.0510	0.0628	0.1081
80.0	0.0596	0.0771	0.1011
90.0	0.0901	0.1228	0.1661
100.0	0.1031	0.1690	0.2009
110.0	0.1265	0.2082	0.2844
120.0	0.1788	0.2320	0.3650
130.0	0.1965	0.3048	0.4241
140.0	0.2162	0.3553	0.4581
150.0	0.2526	0.4072	0.5009
160.0	0.3020	0.4537	0.5636
170.0	0.2511	0.4961	0.5590
180.0	0.3671	0.5354	0.6241
190.0	0.3664	0.5621	0.6433
200.0	0.4368	0.5901	0.6946
210.0	0.4828	0.5989	0.6973
220.0	0.4988	0.6077	0.6896
230.0	0.5071	0.6163	0.6862
240.0	0.5126	0.6145	0.7042
250.0	0.5145	0.6056	0.7112
260.0	0.4988	0.6069	0.7271
270.0	0.4462	0.6034	0.7061
280.0	0.4813	0.6228	0.7003
290.0	0.5194	0.6284	0.7197
300.0	0.5072	0.6183	0.7229
310.0	0.5381	0.6199	0.7019
320.0	0.5320	0.6071	0.7146
330.0	0.5199	0.6176	0.7101
340.0	0.5365	0.6551	0.7323
350.0	0.5354	0.6376	0.6991
360.0	0.5342	0.6224	0.7034
370.0	0.5475	0.6060	0.7086
380.0	0.5349	0.6464	0.7288
390.0	0.5384	0.6388	0.7170
400.0	0.5368	0.6295	0.7219
410.0	0.5328	0.6221	0.7089
420.0	0.5425	0.6161	0.7009
430.0	0.5518	0.6553	0.7027
440.0	0.5455	0.6220	0.7195
450.0	0.5254	0.6304	0.7024
460.0	0.5324	0.6132	0.7156
470.0	0.5393	0.6393	0.6805
480.0	0.5415	0.5927	0.7026
490.0	0.5382	0.6338	0.7127
500.0	0.5181	0.6226	0.6895
510.0	0.5486	0.6608	0.7108
520.0	0.5552	0.6222	0.7154
530.0	0.5427	0.6189	0.6939
540.0	0.5352	0.6331	0.7236
550.0	0.5350	0.6542	0.7148
560.0	0.5671	0.6453	0.7196
570.0	0.5477	0.6232	0.7234
580.0	0.5262	0.6375	0.7145
590.0	0.5227	0.5912	0.7150
600.0	0.5412	0.6230	0.7100
610.0	0.5397	0.6108	0.6864
620.0	0.5362	0.6250	0.7196
630.0	0.5435	0.6497	0.7452
640.0	0.5459	0.6512	0.7027
650.0	0.5559	0.6385	0.6666
660.0	0.5522	0.6519	0.6785
670.0	0.5433	0.6350	0.6992
680.0	0.5500	0.6231	0.7142
690.0	0.5632	0.6471	0.7097
700.0	0.5283	0.6288	0.7145
710.0	0.5419	0.6541	0.7016
720.0	0.5519	0.6362	0.6911
730.0	0.5448	0.6559	0.6955
740.0	0.5735	0.6475	0.7078
750.0	0.5493	0.6611	0.7196
760.0	0.5383	0.6719	0.7220
770.0	0.5533	0.6361	0.7173
780.0	0.5321	0.6302	0.6996
790.0	0.5305	0.6331	0.7095
800.0	0.5478	0.6236	0.7114
810.0	0.5313	0.6481	0.7005
820.0	0.5638	0.6416	0.7139
830.0	0.5462	0.6709	0.7325
840.0	0.5231	0.6425	0.6955
850.0	0.5797	0.6280	0.7234
860.0	0.5528	0.6565	0.6779
870.0	0.5417	0.6100	0.7089
880.0	0.5774	0.6594	0.7029
890.0	0.5156	0.6589	0.7113
900.0	0.5532	0.6478	0.7123
910.0	0.5603	0.6356	0.6798
920.0	0.5471	0.6573	0.7283
930.0	0.5418	0.5857	0.6978
940.0	0.5858	0.6560	0.7125
950.0	0.5701	0.6536	0.7102
960.0	0.5642	0.6727	0.7181
970.0	0.5609	0.6357	0.7017
980.0	0.5628	0.6141	0.7299
990.0	0.5578	0.6454	0.7324
1000.0	0.5523	0.6688	0.7151
1010.0	0.5649	0.6371	0.7173
1020.0	0.5445	0.6393	0.7376
1030.0	0.5520	0.6644	0.7333
1040.0	0.5350	0.6459	0.7143
1050.0	0.5683	0.6554	0.7055
1060.0	0.5752	0.6579	0.7152
1070.0	0.5431	0.6548	0.6940
1080.0	0.5671	0.6524	0.6950
1090.0	0.5264	0.6594	0.6996
1100.0	0.5426	0.6450	0.7112
1110.0	0.5564	0.6690	0.7184
1120.0	0.5568	0.6323	0.6818
1130.0	0.5666	0.6284	0.6779
1140.0	0.5660	0.6340	0.6916
1150.0	0.5219	0.6492	0.7205
1160.0	0.5386	0.6525	0.7239
1170.0	0.5595	0.6507	0.7210
1180.0	0.5542	0.6390	0.7212
1190.0	0.5381	0.6649	0.7344
1200.0	0.5603	0.6348	0.7109
1210.0	0.5650	0.6489	0.7247
1220.0	0.5591	0.6388	0.7260
1230.0	0.5044	0.6421	0.6943
1240.0	0.5646	0.6726	0.7455
1250.0	0.5566	0.6730	0.7177
1260.0	0.5572	0.6639	0.7220
1270.0	0.5667	0.6253	0.7424
1280.0	0.5738	0.6333	0.7250
1290.0	0.5653	0.6576	0.7153
1300.0	0.5801	0.6601	0.7091
1310.0	0.5437	0.6918	0.7151
1320.0	0.5661	0.6572	0.7069
1330.0	0.5540	0.6740	0.7181
1340.0	0.5394	0.6282	0.7286
1350.0	0.5629	0.6660	0.7040
1360.0	0.5620	0.6145	0.6922
1370.0	0.5392	0.6605	0.6964
1380.0	0.5533	0.6577	0.7046
1390.0	0.5586	0.6689	0.7171
1400.0	0.5628	0.6740	0.7095
1410.0	0.5626	0.6781	0.7447
1420.0	0.5460	0.6829	0.7118
1430.0	0.5425	0.6670	0.7008
1440.0	0.5300	0.6742	0.7094
1450.0	0.5600	0.6516	0.7134
1460.0	0.5390	0.6457	0.6874
1470.0	0.5568	0.6552	0.7082
1480.0	0.5746	0.6367	0.7015
1490.0	0.5451	0.6423	0.7263
1500.0	0.5590	0.6869	0.7292
1510.0	0.5506	0.6540	0.7262
1520.0	0.5565	0.6692	0.7191
1530.0	0.5580	0.6391	0.7139
1540.0	0.5727	0.6443	0.7371
1550.0	0.5362	0.6627	0.7295
1560.0	0.5585	0.6378	0.7368
1570.0	0.5557	0.6557	0.7070
1580.0	0.5732	0.6410	0.7056
1590.0	0.5576	0.6685	0.6994
1600.0	0.5596	0.6722	0.7205
1610.0	0.5566	0.6596	0.7066
1620.0	0.5548	0.6142	0.7200
1630.0	0.5860	0.6299	0.7153
1640.0	0.5490	0.6535	0.7196
1650.0	0.5738	0.6654	0.7199
1660.0	0.5669	0.6671	0.7167
1670.0	0.5370	0.6462	0.7452
1680.0	0.5602	0.6713	0.7211
1690.0	0.5305	0.6283	0.6984
1700.0	0.5575	0.6519	0.7245
1710.0	0.5278	0.6665	0.7077
1720.0	0.5589	0.6379	0.7036
1730.0	0.5642	0.6600	0.7278
1740.0	0.5799	0.6534	0.7156
1750.0	0.5619	0.6610	0.7151
1760.0	0.5604	0.6643	0.7129
1770.0	0.5750	0.6353	0.7093
1780.0	0.5497	0.6666	0.7268
1790.0	0.5607	0.6334	0.7248
1800.0	0.5670	0.6563	0.7298
1810.0	0.5606	0.6452	0.6987
1820.0	0.5328	0.6625	0.7339
1830.0	0.5744	0.6484	0.6957
1840.0	0.5713	0.6562	0.7273
1850.0	0.5713	0.6583	0.7183
1860.0	0.5558	0.6601	0.7298
1870.0	0.5741	0.6348	0.7153
1880.0	0.5564	0.6633	0.7178
1890.0	0.5558	0.6278	0.7180
1900.0	0.5660	0.6665	0.6800
1910.0	0.5618	0.6639	0.7200
1920.0	0.5538	0.6708	0.7342
1930.0	0.5604	0.6712	0.6883
1940.0	0.5486	0.6616	0.7225
1950.0	0.5671	0.6732	0.7208
1960.0	0.5613	0.6317	0.7343
1970.0	0.5653	0.6510	0.7146
1980.0	0.5583	0.6497	0.6976
1990.0	0.5443	0.6474	0.7235


==> data/water-single-ql.txt <==
10.0	0.0003	0.0036	0.0086
20.0	0.0005	0.0036	0.0077
30.0	0.0037	0.0078	0.0135
40.0	0.0020	0.0113	0.0178
50.0	0.0034	0.0193	0.0327
60.0	0.0069	0.0230	0.0388
70.0	0.0148	0.0430	0.0576
80.0	0.0317	0.0761	0.0958
90.0	0.0436	0.1180	0.1614
100.0	0.0868	0.1330	0.1928
110.0	0.1598	0.2198	0.3735
120.0	0.2159	0.2808	0.4429
130.0	0.2935	0.3981	0.5096
140.0	0.3051	0.4545	0.5680
150.0	0.3645	0.5183	0.6380
160.0	0.4088	0.6705	0.6986
170.0	0.4732	0.7200	0.7656
180.0	0.5809	0.7282	0.8263
190.0	0.6427	0.7790	0.8707
200.0	0.5750	0.8043	0.8728
210.0	0.6848	0.8184	0.9179
220.0	0.7057	0.8186	0.9164
230.0	0.7015	0.8078	0.9311
240.0	0.7469	0.8257	0.8989
250.0	0.7026	0.8236	0.9452
260.0	0.7464	0.8249	0.9058
270.0	0.7635	0.8106	0.9206
280.0	0.7000	0.8067	0.9584
290.0	0.7441	0.8323	0.9478
300.0	0.7255	0.8039	0.8514
310.0	0.7477	0.8525	0.9415
320.0	0.7164	0.8588	0.9563
330.0	0.7599	0.8628	0.9499
340.0	0.7777	0.8353	0.9563
350.0	0.7565	0.8751	0.9191
360.0	0.7881	0.8444	0.9264
370.0	0.7802	0.8719	0.9443
380.0	0.7581	0.8729	0.9687
390.0	0.7997	0.8837	0.9705
400.0	0.7813	0.8923	0.9587
410.0	0.7894	0.8900	0.9411
420.0	0.7945	0.8791	0.9678
430.0	0.7955	0.8950	0.9381
440.0	0.7952	0.8697	0.9548
450.0	0.7949	0.8897	0.9698
460.0	0.7564	0.8929	0.9255
470.0	0.8197	0.8944	0.9482
480.0	0.8105	0.8785	0.9807
490.0	0.8210	0.8697	0.9454
500.0	0.7979	0.8628	0.9371
510.0	0.8168	0.8948	0.9530
520.0	0.7927	0.8964	0.9442
530.0	0.8109	0.8859	0.9655
540.0	0.8314	0.8741	0.9151
550.0	0.7961	0.8852	0.9607
560.0	0.8331	0.8918	0.9825
570.0	0.8159	0.8855	0.9532
580.0	0.8287	0.8949	0.9747
590.0	0.8283	0.8871	0.9632
600.0	0.8210	0.8897	0.9623
610.0	0.8089	0.8843	0.9282
620.0	0.8220	0.8896	0.9461
630.0	0.8320	0.8801	0.9655
640.0	0.8326	0.8848	0.9758
650.0	0.8340	0.8613	0.9312
660.0	0.8337	0.8645	0.9577
670.0	0.8215	0.8936	0.9683
680.0	0.8285	0.8705	0.9536
690.0	0.8214	0.8944	0.9659
700.0	0.8178	0.8912	0.9584
710.0	0.8346	0.8838	0.9721
720.0	0.8333	0.8985	0.9543
730.0	0.8402	0.8908	0.9730
740.0	0.8009	0.8854	0.9568
750.0	0.8000	0.8816	0.9759
760.0	0.8392	0.8900	0.9654
770.0	0.8340	0.8866	0.9561
780.0	0.8335	0.8794	0.9662
790.0	0.8369	0.8966	0.9774
800.0	0.8388	0.8887	0.9636
810.0	0.8036	0.8898	0.9746
820.0	0.7938	0.8907	0.9262
830.0	0.8209	0.8870	0.9529
840.0	0.8316	0.8974	0.9687
850.0	0.8326	0.8900	0.9809
860.0	0.8327	0.8941	0.9855
870.0	0.8299	0.8892	0.9500
880.0	0.8420	0.8902	0.9816
890.0	0.8355	0.8890	0.9588
900.0	0.8320	0.8962	0.9759
910.0	0.8400	0.8833	0.9661
920.0	0.8336	0.8934	0.9613
930.0	0.7971	0.8941	0.9582
940.0	0.8449	0.8883	0.9730
950.0	0.8382	0.8833	0.9652
960.0	0.8362	0.8986	0.9637
970.0	0.8439	0.8906	0.9826
980.0	0.8091	0.8743	0.9683
990.0	0.8419	0.8997	0.9869
1000.0	0.8418	0.8898	0.9703
1010.0	0.8464	0.8933	0.9761
1020.0	0.8162	0.8885	0.9571
1030.0	0.8424	0.8897	0.9602
1040.0	0.8071	0.8894	0.9797
1050.0	0.8434	0.8924	0.9516
1060.0	0.8352	0.8903	0.9807
1070.0	0.8400	0.8966	0.9813
1080.0	0.8378	0.8966	0.9550
1090.0	0.8328	0.8848	0.9626
1100.0	0.8419	0.8933	0.9709
1110.0	0.8272	0.8986	0.9632
1120.0	0.8448	0.8990	0.9700
1130.0	0.8412	0.8956	0.9668
1140.0	0.8374	0.8781	0.9844
1150.0	0.8341	0.8795	0.9678
1160.0	0.8448	0.8952	0.9698
1170.0	0.8245	0.8960	0.9661
1180.0	0.8435	0.8892	0.9639
1190.0	0.8451	0.8931	0.9675
1200.0	0.8361	0.8972	0.9665
1210.0	0.8463	0.9012	0.9634
1220.0	0.8385	0.8978	0.9685
1230.0	0.8434	0.8958	0.9752
1240.0	0.8265	0.8924	0.9699
1250.0	0.8246	0.8888	0.9688
1260.0	0.8305	0.8914	0.9808
1270.0	0.8337	0.9009	0.9628
1280.0	0.8263	0.9001	0.9620
1290.0	0.8476	0.8977	0.9696
1300.0	0.8272	0.9021	0.9628
1310.0	0.8413	0.8967	0.9732
1320.0	0.8086	0.8865	0.9466
1330.0	0.8456	0.9013	0.9599
1340.0	0.8307	0.8891	0.9593
1350.0	0.8117	0.8978	0.9765
1360.0	0.8365	0.8980	0.9697
1370.0	0.8356	0.8952	0.9755
1380.0	0.8022	0.8910	0.9081
1390.0	0.8422	0.8912	0.9391
1400.0	0.8409	0.8947	0.9341
1410.0	0.8469	0.8933	0.9725
1420.0	0.8295	0.8885	0.9816
1430.0	0.8445	0.9018	0.9566
1440.0	0.8455	0.9008	0.9428
1450.0	0.8445	0.8855	0.9807
1460.0	0.8469	0.9044	0.9671
1470.0	0.8364	0.8786	0.9002
1480.0	0.8379	0.8964	0.9756
1490.0	0.8438	0.8972	0.9769
1500.0	0.8097	0.8956	0.9284
1510.0	0.8114	0.8978	0.9630
1520.0	0.8423	0.8921	0.9631
1530.0	0.8414	0.8921	0.9521
1540.0	0.8352	0.8976	0.9583
1550.0	0.8446	0.8994	0.9639
1560.0	0.7984	0.8961	0.9685
1570.0	0.8390	0.9033	0.9727
1580.0	0.8479	0.8962	0.9680
1590.0	0.7996	0.8828	0.9371
1600.0	0.8434	0.9043	0.9725
1610.0	0.8255	0.8915	0.9334
1620.0	0.8431	0.8891	0.9592
1630.0	0.8475	0.9137	0.9819
1640.0	0.8467	0.9069	0.9778
1650.0	0.8196	0.8953	0.9655
1660.0	0.8343	0.9056	0.9673
1670.0	0.8238	0.8905	0.9568
1680.0	0.8420	0.9047	0.9662
1690.0	0.8402	0.8875	0.9564
1700.0	0.8427	0.8981	0.9561
1710.0	0.8473	0.8993	0.9618
1720.0	0.8391	0.8971	0.9722
1730.0	0.8460	0.8934	0.9831
1740.0	0.8440	0.9010	0.9480
1750.0	0.8414	0.9089	0.9593
1760.0	0.8291	0.8971	0.9657
1770.0	0.8392	0.9024	0.9407
1780.0	0.8427	0.8875	0.9632
1790.0	0.8377	0.8980	0.9358
1800.0	0.8356	0.8918	0.9437
1810.0	0.8408	0.9008	0.9549
1820.0	0.8453	0.8927	0.9828
1830.0	0.8461	0.8964	0.9767
1840.0	0.8348	0.8828	0.9333
1850.0	0.8424	0.9062	0.9716
1860.0	0.8276	0.9038	0.9599
1870.0	0.8158	0.9085	0.9597
1880.0	0.8430	0.9052	0.9629
1890.0	0.8452	0.9069	0.9568
1900.0	0.8331	0.8932	0.9796
1910.0	0.8446	0.9117	0.9537
1920.0	0.8389	0.8868	0.9789
1930.0	0.8217	0.9073	0.9890
1940.0	0.8388	0.9110	0.9644
1950.0	0.8456	0.9000	0.9538
1960.0	0.8433	0.9065	0.9663
1970.0	0.8435	0.8961	0.9743
1980.0	0.8174	0.8910	0.9369
1990.0	0.8394	0.8984	0.9651


==> data/water-single-qrm-rs.txt <==
10.0	0.0000	0.0009	0.0071
20.0	0.0004	0.0030	0.0054
30.0	0.0000	0.0041	0.0095
40.0	0.0000	0.0039	0.0085
50.0	0.0026	0.0092	0.0153
60.0	0.0052	0.0095	0.0149
70.0	0.0051	0.0132	0.0317
80.0	0.0171	0.0214	0.0360
90.0	0.0114	0.0198	0.0391
100.0	0.0179	0.0284	0.0665
110.0	0.0345	0.0559	0.1067
120.0	0.0317	0.0491	0.1178
130.0	0.0421	0.1324	0.2088
140.0	0.0497	0.1004	0.2529
150.0	0.0751	0.2161	0.3577
160.0	0.1451	0.1959	0.4326
170.0	0.1642	0.3417	0.5568
180.0	0.2188	0.4491	0.5707
190.0	0.1793	0.3570	0.5992
200.0	0.3950	0.5411	0.6717
210.0	0.3317	0.4815	0.6774
220.0	0.3441	0.6467	0.7335
230.0	0.3839	0.6205	0.7230
240.0	0.3733	0.5524	0.7235
250.0	0.3929	0.6845	0.7556
260.0	0.3531	0.7093	0.7794
270.0	0.5091	0.7076	0.7871
280.0	0.5358	0.7388	0.7562
290.0	0.5895	0.7649	0.8633
300.0	0.6123	0.7663	0.8445
310.0	0.5905	0.7350	0.8877
320.0	0.6668	0.7934	0.9051
330.0	0.6286	0.7903	0.9323
340.0	0.6726	0.8348	0.9534
350.0	0.6347	0.7895	0.8936
360.0	0.6492	0.8292	0.9472
370.0	0.6933	0.8312	0.9520
380.0	0.6154	0.7899	0.9539
390.0	0.6332	0.8160	0.9531
400.0	0.6715	0.8658	0.9435
410.0	0.6048	0.8068	0.9458
420.0	0.6767	0.8737	0.9810
430.0	0.6494	0.8961	0.9754
440.0	0.6998	0.9081	0.9776
450.0	0.6834	0.8879	0.9537
460.0	0.6980	0.8853	0.9225
470.0	0.6570	0.9092	0.9782
480.0	0.6885	0.9117	0.9765
490.0	0.7151	0.9090	0.9730
500.0	0.7430	0.9114	0.9685
510.0	0.7499	0.9210	0.9811
520.0	0.7671	0.9096	0.9727
530.0	0.8072	0.9105	0.9417
540.0	0.7832	0.9296	0.9672
550.0	0.8078	0.8803	0.9807
560.0	0.7937	0.9170	0.9696
570.0	0.7676	0.9182	0.9714
580.0	0.8075	0.9111	0.9730
590.0	0.8229	0.9347	0.9652
600.0	0.8243	0.9186	0.9687
610.0	0.7855	0.9214	0.9732
620.0	0.6741	0.8988	0.9670
630.0	0.8260	0.9250	0.9835
640.0	0.8337	0.9396	0.9816
650.0	0.8331	0.9181	0.9893
660.0	0.8671	0.9374	0.9827
670.0	0.8043	0.9092	0.9880
680.0	0.8212	0.9161	0.9800
690.0	0.8472	0.9276	0.9816
700.0	0.8622	0.9492	0.9858
710.0	0.8529	0.9433	0.9857
720.0	0.8445	0.9373	0.9800
730.0	0.8777	0.9435	0.9745
740.0	0.8751	0.9514	0.9907
750.0	0.8578	0.9271	0.9765
760.0	0.8529	0.9421	0.9724
770.0	0.8628	0.9346	0.9595
780.0	0.8462	0.9581	0.9782
790.0	0.8818	0.9396	0.9819
800.0	0.8769	0.9451	0.9858
810.0	0.8761	0.9439	0.9809
820.0	0.8867	0.9387	0.9836
830.0	0.8769	0.9506	0.9879
840.0	0.8709	0.9370	0.9844
850.0	0.8823	0.9580	0.9851
860.0	0.8729	0.9507	0.9842
870.0	0.8538	0.9544	0.9850
880.0	0.8768	0.9593	0.9843
890.0	0.8826	0.9429	0.9792
900.0	0.8764	0.9649	0.9855
910.0	0.8732	0.9276	0.9893
920.0	0.8659	0.9596	0.9842
930.0	0.9077	0.9573	0.9922
940.0	0.8862	0.9547	0.9893
950.0	0.8944	0.9590	0.9865
960.0	0.8858	0.9262	0.9878
970.0	0.8517	0.9224	0.9780
980.0	0.8304	0.9325	0.9611
990.0	0.8921	0.9471	0.9880
1000.0	0.8907	0.9661	0.9853
1010.0	0.9108	0.9511	0.9845
1020.0	0.8516	0.9618	0.9873
1030.0	0.8946	0.9656	0.9761
1040.0	0.9080	0.9417	0.9899
1050.0	0.8986	0.9568	0.9854
1060.0	0.9218	0.9597	0.9865
1070.0	0.9182	0.9442	0.9817
1080.0	0.9378	0.9658	0.9884
1090.0	0.9155	0.9587	0.9902
1100.0	0.9292	0.9551	0.9822
1110.0	0.9169	0.9533	0.9831
1120.0	0.9278	0.9709	0.9924
1130.0	0.8902	0.9477	0.9916
1140.0	0.9310	0.9599	0.9890
1150.0	0.9362	0.9538	0.9843
1160.0	0.9253	0.9542	0.9804
1170.0	0.8988	0.9599	0.9896
1180.0	0.9289	0.9373	0.9830
1190.0	0.9335	0.9582	0.9790
1200.0	0.9338	0.9710	0.9848
1210.0	0.9327	0.9651	0.9856
1220.0	0.9422	0.9687	0.9893
1230.0	0.9064	0.9593	0.9830
1240.0	0.9170	0.9347	0.9913
1250.0	0.9328	0.9554	0.9877
1260.0	0.9328	0.9552	0.9903
1270.0	0.9323	0.9539	0.9818
1280.0	0.8887	0.9496	0.9838
1290.0	0.9273	0.9587	0.9940
1300.0	0.9254	0.9644	0.9883
1310.0	0.9310	0.9545	0.9841
1320.0	0.9381	0.9613	0.9899
1330.0	0.9410	0.9621	0.9735
1340.0	0.9469	0.9735	0.9815
1350.0	0.9259	0.9578	0.9921
1360.0	0.9472	0.9763	0.9877
1370.0	0.9483	0.9703	0.9871
1380.0	0.8974	0.9658	0.9856
1390.0	0.9382	0.9619	0.9802
1400.0	0.9429	0.9652	0.9920
1410.0	0.9369	0.9550	0.9913
1420.0	0.9340	0.9631	0.9855
1430.0	0.9426	0.9817	0.9866
1440.0	0.9375	0.9622	0.9880
1450.0	0.9475	0.9681	0.9869
1460.0	0.9389	0.9655	0.9791
1470.0	0.9360	0.9729	0.9893
1480.0	0.9373	0.9658	0.9896
1490.0	0.9514	0.9530	0.9755
1500.0	0.9424	0.9575	0.9861
1510.0	0.9436	0.9765	0.9849
1520.0	0.9395	0.9687	0.9891
1530.0	0.9412	0.9711	0.9858
1540.0	0.9365	0.9584	0.9813
1550.0	0.9452	0.9836	0.9942
1560.0	0.9216	0.9689	0.9894
1570.0	0.9392	0.9748	0.9790
1580.0	0.9535	0.9822	0.9870
1590.0	0.9454	0.9684	0.9922
1600.0	0.9379	0.9636	0.9859
1610.0	0.9582	0.9744	0.9853
1620.0	0.9440	0.9748	0.9857
1630.0	0.9473	0.9739	0.9918
1640.0	0.9453	0.9741	0.9920
1650.0	0.9280	0.9498	0.9943
1660.0	0.9366	0.9675	0.9870
1670.0	0.9472	0.9784	0.9898
1680.0	0.9310	0.9789	0.9888
1690.0	0.9338	0.9653	0.9841
1700.0	0.9447	0.9766	0.9905
1710.0	0.9488	0.9796	0.9918
1720.0	0.9458	0.9692	0.9861
1730.0	0.9385	0.9689	0.9911
1740.0	0.9555	0.9686	0.9889
1750.0	0.9393	0.9717	0.9907
1760.0	0.9569	0.9755	0.9901
1770.0	0.9560	0.9825	0.9897
1780.0	0.9458	0.9864	0.9943
1790.0	0.9481	0.9779	0.9896
1800.0	0.9539	0.9798	0.9849
1810.0	0.9551	0.9723	0.9862
1820.0	0.9418	0.9759	0.9880
1830.0	0.9540	0.9707	0.9809
1840.0	0.9258	0.9521	0.9921
1850.0	0.9449	0.9826	0.9864
1860.0	0.9560	0.9754	0.9915
1870.0	0.9382	0.9787	0.9889
1880.0	0.9474	0.9856	0.9889
1890.0	0.9393	0.9753	0.9866
1900.0	0.9519	0.9750	0.9833
1910.0	0.9440	0.9713	0.9942
1920.0	0.9398	0.9787	0.9901
1930.0	0.9457	0.9867	0.9912
1940.0	0.9592	0.9787	0.9859
1950.0	0.9586	0.9853	0.9936
1960.0	0.9358	0.9787	0.9839
1970.0	0.9214	0.9627	0.9880
1980.0	0.9475	0.9635	0.9811
1990.0	0.9432	0.9659	0.9952


==> data/water-single-qrm.txt <==
10.0	0.0000	0.0038	0.0101
20.0	0.0031	0.0082	0.0145
30.0	0.0000	0.0048	0.0133
40.0	0.0036	0.0063	0.0177
50.0	0.0077	0.0108	0.0210
60.0	0.0057	0.0149	0.0407
70.0	0.0121	0.0304	0.0369
80.0	0.0123	0.0278	0.0945
90.0	0.0245	0.0376	0.0974
100.0	0.0429	0.0632	0.1322
110.0	0.0685	0.0880	0.1712
120.0	0.0744	0.1212	0.2915
130.0	0.1096	0.2115	0.3072
140.0	0.1450	0.2509	0.3570
150.0	0.2142	0.3140	0.4667
160.0	0.2442	0.4599	0.5913
170.0	0.3443	0.4495	0.6180
180.0	0.3126	0.5795	0.6644
190.0	0.3505	0.6347	0.7087
200.0	0.5173	0.6704	0.8237
210.0	0.5551	0.7035	0.8234
220.0	0.5795	0.6848	0.8425
230.0	0.4707	0.7467	0.8790
240.0	0.5724	0.7835	0.8886
250.0	0.6140	0.7938	0.9006
260.0	0.5891	0.8291	0.9204
270.0	0.6140	0.8075	0.9313
280.0	0.6155	0.9012	0.9347
290.0	0.6168	0.8355	0.9275
300.0	0.6730	0.8217	0.9680
310.0	0.6565	0.8936	0.9578
320.0	0.6409	0.8733	0.9704
330.0	0.7199	0.9154	0.9635
340.0	0.7351	0.9124	0.9697
350.0	0.7014	0.8551	0.9730
360.0	0.7303	0.9154	0.9720
370.0	0.7349	0.8883	0.9648
380.0	0.7363	0.8989	0.9714
390.0	0.7134	0.9064	0.9760
400.0	0.7476	0.9148	0.9795
410.0	0.7396	0.9031	0.9735
420.0	0.7487	0.9169	0.9582
430.0	0.7223	0.8965	0.9504
440.0	0.7965	0.9287	0.9763
450.0	0.8160	0.9105	0.9864
460.0	0.7885	0.9194	0.9815
470.0	0.8068	0.9407	0.9824
480.0	0.7892	0.8980	0.9280
490.0	0.8788	0.9256	0.9811
500.0	0.8635	0.9051	0.9885
510.0	0.8449	0.9253	0.9731
520.0	0.8809	0.9280	0.9651
530.0	0.8014	0.9135	0.9618
540.0	0.8793	0.9389	0.9872
550.0	0.8926	0.9457	0.9733
560.0	0.8859	0.9441	0.9861
570.0	0.8916	0.9406	0.9731
580.0	0.8917	0.9384	0.9804
590.0	0.8991	0.9385	0.9714
600.0	0.8764	0.9468	0.9815
610.0	0.8571	0.9336	0.9671
620.0	0.8984	0.9404	0.9816
630.0	0.9077	0.9749	0.9844
640.0	0.8938	0.9594	0.9867
650.0	0.9068	0.9559	0.9775
660.0	0.8964	0.9492	0.9830
670.0	0.8952	0.9450	0.9842
680.0	0.9060	0.9762	0.9890
690.0	0.8905	0.9520	0.9782
700.0	0.8962	0.9768	0.9888
710.0	0.9005	0.9695	0.9846
720.0	0.9165	0.9584	0.9867
730.0	0.9195	0.9407	0.9863
740.0	0.9236	0.9704	0.9818
750.0	0.9262	0.9499	0.9771
760.0	0.9345	0.9596	0.9892
770.0	0.9307	0.9554	0.9820
780.0	0.9236	0.9621	0.9827
790.0	0.9354	0.9642	0.9928
800.0	0.9367	0.9662	0.9870
810.0	0.9299	0.9572	0.9906
820.0	0.9307	0.9789	0.9894
830.0	0.9309	0.9456	0.9864
840.0	0.9302	0.9604	0.9836
850.0	0.9360	0.9686	0.9854
860.0	0.9278	0.9676	0.9907
870.0	0.8940	0.9520	0.9722
880.0	0.9289	0.9589	0.9842
890.0	0.9295	0.9657	0.9856
900.0	0.9314	0.9560	0.9811
910.0	0.9281	0.9601	0.9846
920.0	0.9107	0.9321	0.9872
930.0	0.9046	0.9615	0.9925
940.0	0.9375	0.9710	0.9897
950.0	0.9319	0.9647	0.9834
960.0	0.9351	0.9713	0.9894
970.0	0.8910	0.9422	0.9857
980.0	0.9332	0.9542	0.9825
990.0	0.9380	0.9431	0.9759
1000.0	0.9287	0.9594	0.9840
1010.0	0.9365	0.9647	0.9869
1020.0	0.9318	0.9657	0.9874
1030.0	0.9308	0.9573	0.9931
1040.0	0.9370	0.9621	0.9926
1050.0	0.9338	0.9533	0.9840
1060.0	0.9320	0.9756	0.9844
1070.0	0.9343	0.9556	0.9830
1080.0	0.9283	0.9687	0.9795
1090.0	0.9358	0.9553	0.9837
1100.0	0.9355	0.9715	0.9905
1110.0	0.9327	0.9625	0.9912
1120.0	0.8769	0.9532	0.9865
1130.0	0.9424	0.9782	0.9863
1140.0	0.9377	0.9788	0.9917
1150.0	0.9418	0.9791	0.9890
1160.0	0.9314	0.9704	0.9887
1170.0	0.9348	0.9668	0.9928
1180.0	0.9348	0.9720	0.9872
1190.0	0.9221	0.9671	0.9855
1200.0	0.9413	0.9832	0.9939
1210.0	0.9393	0.9791	0.9868
1220.0	0.9413	0.9829	0.9915
1230.0	0.9454	0.9913	0.9950
1240.0	0.9339	0.9679	0.9878
1250.0	0.9497	0.9835	0.9872
1260.0	0.9422	0.9737	0.9864
1270.0	0.9495	0.9838	0.9931
1280.0	0.9432	0.9817	0.9943
1290.0	0.8953	0.9702	0.9882
1300.0	0.9293	0.9712	0.9826
1310.0	0.9438	0.9839	0.9942
1320.0	0.9322	0.9714	0.9923
1330.0	0.9369	0.9846	0.9898
1340.0	0.9383	0.9842	0.9937
1350.0	0.9448	0.9865	0.9920
1360.0	0.9457	0.9817	0.9939
1370.0	0.9343	0.9662	0.9895
1380.0	0.9394	0.9699	0.9881
1390.0	0.9368	0.9639	0.9929
1400.0	0.9389	0.9859	0.9901
1410.0	0.9391	0.9693	0.9898
1420.0	0.9298	0.9699	0.9888
1430.0	0.9546	0.9789	0.9851
1440.0	0.9514	0.9773	0.9936
1450.0	0.9441	0.9676	0.9859
1460.0	0.9439	0.9764	0.9940
1470.0	0.9356	0.9529	0.9824
1480.0	0.8516	0.9472	0.9817
1490.0	0.9539	0.9714	0.9914
1500.0	0.9598	0.9869	0.9949
1510.0	0.9698	0.9841	0.9876
1520.0	0.9709	0.9868	0.9905
1530.0	0.9578	0.9771	0.9870
1540.0	0.9600	0.9845	0.9939
1550.0	0.9730	0.9849	0.9890
1560.0	0.9583	0.9788	0.9875
1570.0	0.9583	0.9673	0.9898
1580.0	0.9865	0.9886	0.9919
1590.0	0.9745	0.9864	0.9915
1600.0	0.9782	0.9851	0.9889
1610.0	0.9745	0.9852	0.9890
1620.0	0.9774	0.9857	0.9915
1630.0	0.9785	0.9870	0.9919
1640.0	0.9827	0.9859	0.9952
1650.0	0.9658	0.9823	0.9877
1660.0	0.9754	0.9868	0.9909
1670.0	0.9705	0.9779	0.9853
1680.0	0.9765	0.9864	0.9870
1690.0	0.9752	0.9853	0.9924
1700.0	0.9756	0.9826	0.9897
1710.0	0.9598	0.9724	0.9887
1720.0	0.9752	0.9818	0.9893
1730.0	0.9721	0.9837	0.9897
1740.0	0.9752	0.9835	0.9918
1750.0	0.9610	0.9712	0.9791
1760.0	0.9577	0.9830	0.9893
1770.0	0.9538	0.9823	0.9862
1780.0	0.9705	0.9782	0.9801
1790.0	0.9571	0.9834	0.9907
1800.0	0.9764	0.9889	0.9960
1810.0	0.9812	0.9863	0.9889
1820.0	0.9686	0.9920	0.9931
1830.0	0.9752	0.9837	0.9940
1840.0	0.9686	0.9867	0.9900
1850.0	0.9727	0.9853	0.9935
1860.0	0.9772	0.9856	0.9903
1870.0	0.9758	0.9834	0.9894
1880.0	0.9683	0.9846	0.9898
1890.0	0.9704	0.9858	0.9885
1900.0	0.9669	0.9753	0.9906
1910.0	0.9740	0.9872	0.9889
1920.0	0.9687	0.9834	0.9908
1930.0	0.9826	0.9864	0.9909
1940.0	0.9741	0.9878	0.9901
1950.0	0.9861	0.9886	0.9894
1960.0	0.9805	0.9907	0.9946
1970.0	0.9830	0.9860	0.9899
1980.0	0.9818	0.9899	0.9928
1990.0	0.9842	0.9893	0.9931


==> data/water-single-rs.txt <==
10.0	0.0007	0.0055	0.0116
20.0	0.0027	0.0059	0.0094
30.0	0.0024	0.0054	0.0093
40.0	0.0031	0.0138	0.0312
50.0	0.0082	0.0168	0.0468
60.0	0.0047	0.0207	0.0445
70.0	0.0124	0.0198	0.0605
80.0	0.0122	0.0232	0.1217
90.0	0.0262	0.0340	0.1829
100.0	0.0403	0.0967	0.2206
110.0	0.0424	0.1042	0.2877
120.0	0.0506	0.2168	0.4194
130.0	0.0613	0.3007	0.5169
140.0	0.1245	0.3285	0.5619
150.0	0.1718	0.3866	0.6566
160.0	0.1633	0.4390	0.7462
170.0	0.2733	0.4827	0.8073
180.0	0.1947	0.4593	0.8132
190.0	0.2064	0.5313	0.8867
200.0	0.2611	0.5829	0.9098
210.0	0.3083	0.6454	0.9088
220.0	0.3447	0.6897	0.9382
230.0	0.4320	0.6851	0.9333
240.0	0.6264	0.7235	0.9556
250.0	0.5335	0.6809	0.9012
260.0	0.6360	0.7793	0.8906
270.0	0.6201	0.7784	0.9327
280.0	0.5851	0.8798	0.9199
290.0	0.5486	0.8528	0.9327
300.0	0.6095	0.8754	0.9545
310.0	0.6673	0.8797	0.9401
320.0	0.7069	0.8811	0.9560
330.0	0.6705	0.8640	0.9694
340.0	0.6894	0.8686	0.9469
350.0	0.6066	0.8667	0.9483
360.0	0.7075	0.8899	0.9513
370.0	0.7454	0.8689	0.9275
380.0	0.6115	0.8905	0.9705
390.0	0.7192	0.8602	0.9710
400.0	0.7398	0.8714	0.9624
410.0	0.6714	0.8631	0.9391
420.0	0.7036	0.8697	0.9655
430.0	0.7166	0.8671	0.9599
440.0	0.7198	0.9026	0.9769
450.0	0.7576	0.8852	0.9793
460.0	0.7525	0.8837	0.9462
470.0	0.7202	0.8913	0.9555
480.0	0.7455	0.8778	0.9765
490.0	0.7090	0.8632	0.9737
500.0	0.6603	0.8722	0.9686
510.0	0.7426	0.8800	0.9683
520.0	0.7479	0.8779	0.9663
530.0	0.6134	0.8033	0.9651
540.0	0.7535	0.8710	0.9545
550.0	0.7436	0.8754	0.9572
560.0	0.7483	0.8991	0.9772
570.0	0.7404	0.8805	0.9784
580.0	0.7489	0.8907	0.9645
590.0	0.7513	0.9012	0.9681
600.0	0.7501	0.8895	0.9474
610.0	0.7076	0.8743	0.9602
620.0	0.7515	0.8402	0.9555
630.0	0.7558	0.8689	0.9573
640.0	0.7616	0.8534	0.9693
650.0	0.7617	0.8947	0.9717
660.0	0.7562	0.8778	0.9498
670.0	0.7572	0.8669	0.9683
680.0	0.7486	0.8974	0.9742
690.0	0.7056	0.8183	0.9840
700.0	0.7537	0.9131	0.9475
710.0	0.7577	0.8869	0.9842
720.0	0.7618	0.8968	0.9733
730.0	0.7629	0.8876	0.9805
740.0	0.7612	0.8667	0.9509
750.0	0.7647	0.8843	0.9704
760.0	0.7661	0.8806	0.9722
770.0	0.7643	0.8669	0.9576
780.0	0.7683	0.8984	0.9273
790.0	0.7678	0.9004	0.9687
800.0	0.7624	0.8933	0.9801
810.0	0.7628	0.9022	0.9573
820.0	0.7657	0.8914	0.9796
830.0	0.7683	0.8951	0.9583
840.0	0.7704	0.8979	0.9706
850.0	0.7542	0.8938	0.9393
860.0	0.7672	0.8823	0.9595
870.0	0.7679	0.9068	0.9618
880.0	0.7627	0.8694	0.9575
890.0	0.7677	0.8904	0.9717
900.0	0.7682	0.9160	0.9563
910.0	0.7683	0.9111	0.9775
920.0	0.7688	0.8930	0.9713
930.0	0.7602	0.9060	0.9627
940.0	0.7610	0.8921	0.9712
950.0	0.7690	0.9090	0.9616
960.0	0.7649	0.9000	0.9632
970.0	0.7650	0.9106	0.9694
980.0	0.7783	0.9021	0.9747
990.0	0.8040	0.9103	0.9733
1000.0	0.7743	0.9136	0.9530
1010.0	0.8089	0.9113	0.9857
1020.0	0.7667	0.8868	0.9547
1030.0	0.7699	0.8716	0.9719
1040.0	0.7875	0.9113	0.9639
1050.0	0.8174	0.9152	0.9743
1060.0	0.7816	0.9122	0.9698
1070.0	0.8158	0.9143	0.9712
1080.0	0.8147	0.9132	0.9798
1090.0	0.8146	0.8741	0.9784
1100.0	0.8158	0.8923	0.9709
1110.0	0.8005	0.8892	0.9596
1120.0	0.8225	0.9208	0.9638
1130.0	0.7986	0.8989	0.9513
1140.0	0.8167	0.9031	0.9763
1150.0	0.8152	0.9143	0.9811
1160.0	0.8260	0.8884	0.9602
1170.0	0.7903	0.8483	0.9638
1180.0	0.8126	0.8811	0.9727
1190.0	0.8252	0.9071	0.9615
1200.0	0.8135	0.9225	0.9683
1210.0	0.8107	0.9086	0.9513
1220.0	0.8069	0.8728	0.9564
1230.0	0.8286	0.8952	0.9533
1240.0	0.8263	0.9129	0.9743
1250.0	0.8214	0.8917	0.9773
1260.0	0.8237	0.9167	0.9836
1270.0	0.8062	0.8732	0.9573
1280.0	0.8167	0.9074	0.9859
1290.0	0.8218	0.8986	0.9659
1300.0	0.8111	0.8806	0.9586
1310.0	0.8208	0.9104	0.9740
1320.0	0.8236	0.9054	0.9713
1330.0	0.8185	0.9173	0.9734
1340.0	0.8217	0.8960	0.9609
1350.0	0.8234	0.9201	0.9704
1360.0	0.8226	0.9053	0.9832
1370.0	0.8213	0.9025	0.9670
1380.0	0.8181	0.9036	0.9706
1390.0	0.8186	0.9055	0.9671
1400.0	0.8141	0.8786	0.9715
1410.0	0.8117	0.9215	0.9646
1420.0	0.8065	0.8939	0.9803
1430.0	0.8251	0.9030	0.9270
1440.0	0.8183	0.8963	0.9619
1450.0	0.7746	0.8755	0.9556
1460.0	0.7817	0.9123	0.9643
1470.0	0.8331	0.8822	0.9757
1480.0	0.8650	0.9193	0.9636
1490.0	0.8692	0.9356	0.9652
1500.0	0.8777	0.9402	0.9735
1510.0	0.8620	0.9085	0.9758
1520.0	0.8845	0.9523	0.9723
1530.0	0.8733	0.9328	0.9593
1540.0	0.8773	0.9268	0.9852
1550.0	0.8853	0.9159	0.9742
1560.0	0.8740	0.9345	0.9716
1570.0	0.8858	0.9515	0.9731
1580.0	0.8602	0.9571	0.9722
1590.0	0.8657	0.9393	0.9713
1600.0	0.8805	0.9449	0.9709
1610.0	0.8759	0.9377	0.9638
1620.0	0.8714	0.9413	0.9755
1630.0	0.8688	0.9485	0.9771
1640.0	0.8312	0.9219	0.9779
1650.0	0.8641	0.9443	0.9777
1660.0	0.8847	0.9355	0.9633
1670.0	0.8857	0.9195	0.9700
1680.0	0.8782	0.9135	0.9634
1690.0	0.8722	0.9384	0.9780
1700.0	0.8262	0.9436	0.9752
1710.0	0.8125	0.9494	0.9537
1720.0	0.8763	0.9457	0.9827
1730.0	0.8796	0.9300	0.9801
1740.0	0.8833	0.9246	0.9791
1750.0	0.8708	0.9253	0.9715
1760.0	0.8778	0.9499	0.9639
1770.0	0.8720	0.9558	0.9788
1780.0	0.8729	0.9602	0.9756
1790.0	0.8866	0.9356	0.9824
1800.0	0.8782	0.9208	0.9768
1810.0	0.8849	0.9414	0.9634
1820.0	0.8792	0.9599	0.9865
1830.0	0.8700	0.9383	0.9823
1840.0	0.8077	0.9520	0.9808
1850.0	0.8768	0.9606	0.9825
1860.0	0.8584	0.9475	0.9828
1870.0	0.8761	0.9064	0.9836
1880.0	0.8849	0.9556	0.9874
1890.0	0.8547	0.9148	0.9746
1900.0	0.8856	0.9408	0.9781
1910.0	0.8846	0.9536	0.9741
1920.0	0.8702	0.9533	0.9751
1930.0	0.8739	0.9556	0.9714
1940.0	0.8832	0.9453	0.9777
1950.0	0.8854	0.9571	0.9851
1960.0	0.8671	0.9517	0.9902
1970.0	0.8691	0.9315	0.9736
1980.0	0.8773	0.9205	0.9690
1990.0	0.8866	0.9579	0.9864


==> data_V2/cheetah-M1-crm-rs.txt <==
15.0	-0.5923	-0.5874	-0.5815
30.0	-0.5943	-0.5912	-0.5865
45.0	-0.5951	-0.5901	-0.5774
60.0	-0.5955	-0.5918	-0.5824
75.0	-0.5958	-0.5930	-0.5855
90.0	-0.5961	-0.5937	-0.5874
105.0	-0.5973	-0.5962	-0.5930
120.0	-0.5978	-0.5972	-0.5947
135.0	-0.5982	-0.5974	-0.5949
150.0	-0.5984	-0.5973	-0.5951
165.0	-0.5985	-0.5971	-0.5953
180.0	-0.5986	-0.5974	-0.5954
195.0	-0.5987	-0.5973	-0.5957
210.0	-0.5987	-0.5972	-0.5959
225.0	-0.5988	-0.5977	-0.5963
240.0	-0.5988	-0.5981	-0.5965
255.0	-0.5989	-0.5981	-0.5964
270.0	-0.5990	-0.5982	-0.5971
285.0	-0.5990	-0.5983	-0.5974
300.0	-0.5989	-0.5980	-0.5958
315.0	-0.5989	-0.5983	-0.5957
330.0	-0.5988	-0.5982	-0.5959
345.0	-0.5989	-0.5987	-0.5960
360.0	-0.5990	-0.5986	-0.5965
375.0	-0.5990	-0.5984	-0.5964
390.0	-0.5991	-0.5985	-0.5961
405.0	-0.5992	-0.5985	-0.5970
420.0	-0.5992	-0.5985	-0.5965
435.0	-0.5991	-0.5985	-0.5965
450.0	-0.5988	-0.5985	-0.5965
465.0	-0.5987	-0.5985	-0.5965
480.0	-0.5988	-0.5982	-0.5967
495.0	-0.5986	-0.5979	-0.5970
510.0	-0.5988	-0.5976	-0.5966
525.0	-0.5987	-0.5973	-0.5894
540.0	-0.5986	-0.5973	-0.5890
555.0	-0.5988	-0.5971	-0.5893
570.0	-0.5987	-0.5970	-0.5888
585.0	-0.5988	-0.5973	-0.5887
600.0	-0.5988	-0.5976	-0.5887
615.0	-0.5987	-0.5975	-0.5887
630.0	-0.5989	-0.5979	-0.5960
645.0	-0.5989	-0.5979	-0.5954
660.0	-0.5988	-0.5978	-0.5957
675.0	-0.5989	-0.5975	-0.5959
690.0	-0.5987	-0.5975	-0.5963
705.0	-0.5989	-0.5975	-0.5966
720.0	-0.5989	-0.5974	-0.5966
735.0	-0.5987	-0.5973	-0.5970
750.0	-0.5984	-0.5973	-0.5971
765.0	-0.5984	-0.5974	-0.5971
780.0	-0.5984	-0.5974	-0.5970
795.0	-0.5986	-0.5976	-0.5966
810.0	-0.5986	-0.5977	-0.5968
825.0	-0.5987	-0.5979	-0.5970
840.0	-0.5987	-0.5979	-0.5969
855.0	-0.5986	-0.5981	-0.5971
870.0	-0.5990	-0.5980	-0.5974
885.0	-0.5990	-0.5980	-0.5972
900.0	-0.5987	-0.5980	-0.5970
915.0	-0.5987	-0.5979	-0.5970
930.0	-0.5987	-0.5977	-0.5967
945.0	-0.5989	-0.5977	-0.5966
960.0	-0.5987	-0.5978	-0.5967
975.0	-0.5986	-0.5978	-0.5961
990.0	-0.5988	-0.5982	-0.5964
1005.0	-0.5990	-0.5980	-0.5963
1020.0	-0.5991	-0.5981	-0.5964
1035.0	-0.5989	-0.5979	-0.5964
1050.0	-0.5989	-0.5981	-0.5962
1065.0	-0.5989	-0.5981	-0.5967
1080.0	-0.5988	-0.5981	-0.5969
1095.0	-0.5987	-0.5979	-0.5970
1110.0	-0.5987	-0.5978	-0.5969
1125.0	-0.5988	-0.5977	-0.5971
1140.0	-0.5988	-0.5975	-0.5906
1155.0	-0.5986	-0.5977	-0.5905
1170.0	-0.5982	-0.5976	-0.5905
1185.0	-0.5978	-0.5975	-0.5905
1200.0	-0.5978	-0.5974	-0.5908
1215.0	-0.5982	-0.5972	-0.5908
1230.0	-0.5986	-0.5976	-0.5970
1245.0	-0.5988	-0.5973	-0.5898
1260.0	-0.5986	-0.5974	-0.5898
1275.0	-0.5985	-0.5979	-0.5901
1290.0	-0.5985	-0.5981	-0.5903
1305.0	-0.5982	-0.5980	-0.5903
1320.0	-0.5983	-0.5978	-0.5724
1335.0	-0.5984	-0.5980	-0.5200
1350.0	-0.5986	-0.5977	-0.5074
1365.0	-0.5987	-0.5978	-0.4775
1380.0	-0.5985	-0.5977	-0.4548
1395.0	-0.5986	-0.5979	-0.4250
1410.0	-0.5988	-0.5979	-0.4102
1425.0	-0.5987	-0.5979	-0.3952
1440.0	-0.5989	-0.5979	-0.3952
1455.0	-0.5987	-0.5979	-0.3277
1470.0	-0.5985	-0.5979	-0.2602
1485.0	-0.5984	-0.5974	-0.1906
1500.0	-0.5983	-0.5970	-0.1380
1515.0	-0.5979	-0.5926	-0.0626
1530.0	-0.5979	-0.5928	-0.0174
1545.0	-0.5979	-0.5929	0.0353
1560.0	-0.5979	-0.5927	0.0054
1575.0	-0.5981	-0.5928	-0.0846
1590.0	-0.5985	-0.5974	-0.1520
1605.0	-0.5987	-0.5980	-0.2369
1620.0	-0.5987	-0.5981	-0.3344
1635.0	-0.5986	-0.5982	-0.4469
1650.0	-0.5986	-0.5985	-0.5294
1665.0	-0.5987	-0.5983	-0.5594
1680.0	-0.5988	-0.5984	-0.5594
1695.0	-0.5988	-0.5983	-0.5592
1710.0	-0.5987	-0.5983	-0.5365
1725.0	-0.5988	-0.5977	-0.5343
1740.0	-0.5987	-0.5976	-0.4892
1755.0	-0.5986	-0.5973	-0.4741
1770.0	-0.5988	-0.5974	-0.4290
1785.0	-0.5985	-0.5971	-0.3839
1800.0	-0.5985	-0.5940	-0.3764
1815.0	-0.5988	-0.5973	-0.3377
1830.0	-0.5981	-0.5928	-0.2912
1845.0	-0.5984	-0.5929	-0.2675
1860.0	-0.5986	-0.5929	-0.3121
1875.0	-0.5987	-0.5930	-0.2936
1890.0	-0.5988	-0.5935	-0.2529
1905.0	-0.5989	-0.5935	-0.1996
1920.0	-0.5988	-0.5884	-0.1980
1935.0	-0.5987	-0.5835	-0.2255
1950.0	-0.5964	-0.5832	-0.2133
1965.0	-0.5962	-0.5828	-0.1706
1980.0	-0.5963	-0.5829	-0.1429
1995.0	-0.5963	-0.5829	-0.1574
2010.0	-0.5987	-0.5828	-0.1844
2025.0	-0.5988	-0.5929	-0.1616
2040.0	-0.5989	-0.5929	-0.1793
2055.0	-0.5989	-0.5933	-0.1996
2070.0	-0.5988	-0.5934	-0.2276
2085.0	-0.5985	-0.5890	-0.1880
2100.0	-0.5984	-0.5890	-0.1560
2115.0	-0.5982	-0.5890	-0.1285
2130.0	-0.5980	-0.5838	-0.0609
2145.0	-0.5979	-0.5889	0.0247
2160.0	-0.5981	-0.5886	0.1301
2175.0	-0.5988	-0.5924	0.1606
2190.0	-0.5987	-0.5924	0.1909
2205.0	-0.5988	-0.5926	0.2089
2220.0	-0.5988	-0.5926	0.1813
2235.0	-0.5989	-0.5981	0.1763
2250.0	-0.5988	-0.5983	0.1808
2265.0	-0.5987	-0.5934	0.1801
2280.0	-0.5988	-0.5932	0.1772
2295.0	-0.5987	-0.5930	0.1493
2310.0	-0.5987	-0.5928	0.1794
2325.0	-0.5986	-0.5927	0.2092
2340.0	-0.5985	-0.5876	0.2243
2355.0	-0.5984	-0.5926	0.2245
2370.0	-0.5985	-0.5926	0.2344
2385.0	-0.5982	-0.5930	0.3298
2400.0	-0.5984	-0.5932	0.3645
2415.0	-0.5984	-0.5928	0.3675
2430.0	-0.5984	-0.5926	0.4377
2445.0	-0.5987	-0.5971	0.5052
2460.0	-0.5989	-0.5971	0.5832
2475.0	-0.5989	-0.5972	0.5705
2490.0	-0.5991	-0.5970	0.5773
2505.0	-0.5991	-0.5919	0.7127
2520.0	-0.5992	-0.5922	0.8470
2535.0	-0.5990	-0.5873	0.9251
2550.0	-0.5986	-0.5836	0.9635
2565.0	-0.5986	-0.5835	1.0515
2580.0	-0.5984	-0.5835	1.2144
2595.0	-0.5983	-0.5886	1.2447
2610.0	-0.5981	-0.5888	1.2303
2625.0	-0.5981	-0.5889	1.2157
2640.0	-0.5983	-0.5934	1.2336
2655.0	-0.5988	-0.5924	1.1661
2670.0	-0.5987	-0.5924	1.1519
2685.0	-0.5981	-0.5881	1.1055
2700.0	-0.5981	-0.5883	1.0961
2715.0	-0.5981	-0.5881	1.0860
2730.0	-0.5984	-0.5881	1.0633
2745.0	-0.5986	-0.5929	1.0952
2760.0	-0.5986	-0.5930	1.0322
2775.0	-0.5986	-0.5932	1.0143
2790.0	-0.5986	-0.5978	1.0994
2805.0	-0.5986	-0.5978	1.1292
2820.0	-0.5985	-0.5980	1.1988
2835.0	-0.5983	-0.5977	1.3712
2850.0	-0.5983	-0.5969	1.5916
2865.0	-0.5983	-0.5952	1.7371
2880.0	-0.5983	-0.5937	1.8480
2895.0	-0.5984	-0.5921	1.9582
2910.0	-0.5986	-0.5903	2.0185
2925.0	-0.5987	-0.5888	1.9314
2940.0	-0.5987	-0.5876	1.7759
2955.0	-0.5983	-0.5822	1.6976
2970.0	-0.5984	-0.5827	1.5862
2985.0	-0.5984	-0.5830	1.4972


==> data_V2/cheetah-M1-crm.txt <==
15.0	-0.5812	-0.5778	-0.5683
30.0	-0.5831	-0.5795	-0.5468
45.0	-0.5811	-0.5590	-0.5227
60.0	-0.5643	-0.5552	-0.5376
75.0	-0.5669	-0.5554	-0.5443
90.0	-0.5695	-0.5371	-0.4815
105.0	-0.5686	-0.5351	-0.3606
120.0	-0.5440	-0.5115	-0.1959
135.0	-0.4642	-0.4404	0.0115
150.0	-0.4391	-0.2914	0.2764
165.0	-0.3857	-0.1473	0.6595
180.0	-0.3265	0.0636	0.9949
195.0	-0.1610	0.2500	1.2443
210.0	0.1426	0.5497	1.4686
225.0	0.4113	0.9782	1.7219
240.0	0.5940	1.3847	1.9023
255.0	1.1823	1.8425	2.0691
270.0	1.6712	2.1187	2.3245
285.0	2.0436	2.5358	2.7287
300.0	2.3644	2.8520	3.4656
315.0	2.5960	3.0155	4.1439
330.0	2.8684	3.1888	4.2819
345.0	3.1893	3.4044	4.4585
360.0	3.3178	3.7381	4.5779
375.0	3.3916	4.1266	4.6347
390.0	3.4927	4.4341	4.7289
405.0	3.5993	4.6601	4.9781
420.0	3.8775	4.7752	5.2059
435.0	4.0339	4.7449	5.3990
450.0	4.2249	4.7048	5.5380
465.0	4.5472	4.7998	5.7024
480.0	4.7208	4.9992	5.8440
495.0	4.8220	5.0085	6.0901
510.0	4.9069	5.0180	6.1725
525.0	4.8703	5.0284	6.3059
540.0	5.0035	5.2232	6.3937
555.0	5.0111	5.3430	6.4756
570.0	5.0827	5.4884	6.5298
585.0	5.2160	5.5287	6.5757
600.0	5.4204	5.6885	6.7141
615.0	5.5485	5.6973	6.7374
630.0	5.7473	5.8571	6.7800
645.0	5.8665	5.9631	6.8925
660.0	5.9044	6.0474	6.8520
675.0	5.9843	6.1664	6.8710
690.0	6.0908	6.2068	6.8770
705.0	6.1551	6.2721	6.8880
720.0	6.2166	6.2894	6.9144
735.0	6.2545	6.3546	7.0231
750.0	6.2541	6.4351	7.0342
765.0	6.2641	6.5254	7.1227
780.0	6.2794	6.6160	7.1239
795.0	6.2352	6.6224	7.1471
810.0	6.3465	6.6285	7.2183
825.0	6.2834	6.6846	7.1600
840.0	6.4080	6.6651	7.1968
855.0	6.6112	6.7112	7.2433
870.0	6.6007	6.7615	7.2424
885.0	6.4780	6.8772	7.2535
900.0	6.3974	6.9179	7.2971
915.0	6.4259	6.8632	7.3436
930.0	6.4151	6.8985	7.3742
945.0	6.3949	6.9337	7.4234
960.0	6.4668	6.9738	7.4168
975.0	6.6338	7.0039	7.5298
990.0	6.7123	7.0236	7.5505
1005.0	6.8125	7.0691	7.5434
1020.0	6.9097	7.1696	7.5569
1035.0	6.9872	7.1394	7.4822
1050.0	7.0522	7.1394	7.4816
1065.0	7.0041	7.1516	7.4739
1080.0	7.0091	7.1771	7.4763
1095.0	6.9819	7.1878	7.4745
1110.0	6.9820	7.1277	7.4544
1125.0	7.0685	7.1777	7.3730
1140.0	7.0186	7.2429	7.4610
1155.0	6.9898	7.1580	7.4791
1170.0	6.9758	7.1684	7.4566
1185.0	6.9460	7.1336	7.4942
1200.0	7.0013	7.1643	7.5416
1215.0	7.0070	7.2596	7.5361
1230.0	6.9944	7.2696	7.5088
1245.0	6.9813	7.2574	7.4636
1260.0	7.0471	7.3355	7.4997
1275.0	7.0963	7.4274	7.4996
1290.0	7.1799	7.4023	7.4948
1305.0	7.1371	7.4295	7.5565
1320.0	7.1751	7.4674	7.5705
1335.0	7.1840	7.4588	7.6375
1350.0	7.2543	7.5046	7.7153
1365.0	7.3453	7.5342	7.7312
1380.0	7.3807	7.5351	7.7947
1395.0	7.3896	7.5973	7.8220
1410.0	7.3202	7.5642	7.8155
1425.0	7.3206	7.5267	7.8436
1440.0	7.3585	7.6128	7.9472
1455.0	7.3656	7.6545	7.9600
1470.0	7.2521	7.6697	8.0104
1485.0	7.1574	7.6098	8.0347
1500.0	7.1879	7.6398	8.0490
1515.0	7.1707	7.7038	8.0368
1530.0	7.1643	7.6334	7.9977
1545.0	7.1495	7.5934	7.9605
1560.0	7.2379	7.5436	7.9361
1575.0	7.3350	7.5792	8.0124
1590.0	7.3568	7.6131	8.0265
1605.0	7.3434	7.6989	7.8666
1620.0	7.2728	7.6732	7.8228
1635.0	7.2557	7.7398	7.7724
1650.0	7.3612	7.7154	7.8881
1665.0	7.3405	7.7156	7.9788
1680.0	7.3956	7.7350	7.9995
1695.0	7.3374	7.7196	8.0782
1710.0	7.3727	7.7841	8.1751
1725.0	7.3650	7.8194	8.2406
1740.0	7.5328	7.7446	8.1728
1755.0	7.2241	7.7610	8.1629
1770.0	7.1123	7.6194	7.9004
1785.0	7.0647	7.6493	7.9491
1800.0	7.0245	7.6853	8.0245
1815.0	7.1225	7.6899	8.0571
1830.0	7.1121	7.6705	8.0725
1845.0	7.1173	7.8522	8.1517
1860.0	7.2357	8.0232	8.2681
1875.0	7.2434	7.9530	8.2002
1890.0	7.3814	7.9069	8.1714
1905.0	7.3690	7.9082	8.1704
1920.0	7.4269	7.9632	8.2197
1935.0	7.4116	7.9587	8.2842
1950.0	7.4418	7.9027	8.2738
1965.0	7.3465	7.9224	8.2712
1980.0	7.2614	7.9017	8.3033
1995.0	7.3141	7.9334	8.2756
2010.0	7.2491	7.9882	8.2962
2025.0	7.3410	7.9737	8.2761
2040.0	7.3865	7.9736	8.2762
2055.0	7.5116	8.0085	8.2962
2070.0	7.6757	8.0276	8.2968
2085.0	7.4577	8.0065	8.3397
2100.0	7.3977	8.0872	8.3902
2115.0	7.3802	8.0924	8.3293
2130.0	7.4780	8.1732	8.3341
2145.0	7.5233	8.1933	8.3601
2160.0	7.5105	8.2431	8.3599
2175.0	7.5600	8.3239	8.3671
2190.0	7.7139	8.3319	8.4470
2205.0	7.7848	8.3069	8.4712
2220.0	7.8757	8.2863	8.4214
2235.0	7.9853	8.2902	8.3808
2250.0	7.9380	8.2304	8.3683
2265.0	7.9040	8.2013	8.3549
2280.0	7.8999	8.1613	8.3376
2295.0	8.0190	8.1468	8.3578
2310.0	7.9419	8.1816	8.4107
2325.0	7.9347	8.1867	8.4382
2340.0	7.9197	8.1952	8.4864
2355.0	7.8811	8.2264	8.4966
2370.0	8.0865	8.2759	8.5118
2385.0	7.9533	8.3162	8.5111
2400.0	7.9090	8.2783	8.5024
2415.0	7.8505	8.3106	8.5190
2430.0	7.7719	8.3444	8.5302
2445.0	7.7268	8.3396	8.5479
2460.0	7.7064	8.4062	8.5697
2475.0	7.7560	8.4061	8.5630
2490.0	7.8500	8.3593	8.5385
2505.0	7.9730	8.2743	8.5139
2520.0	8.1849	8.2910	8.5191
2535.0	8.2316	8.3068	8.4856
2550.0	8.1696	8.3505	8.5081
2565.0	8.1396	8.3109	8.4112
2580.0	8.2502	8.3086	8.3422
2595.0	8.1980	8.3101	8.3535
2610.0	8.1854	8.2677	8.3182
2625.0	8.1750	8.2356	8.3287
2640.0	8.1743	8.2291	8.3384
2655.0	8.1809	8.2160	8.3103
2670.0	8.1524	8.2243	8.3436
2685.0	8.1885	8.2550	8.3414
2700.0	8.1686	8.3035	8.3868
2715.0	8.1391	8.3272	8.3465
2730.0	8.0713	8.3396	8.4471
2745.0	8.2704	8.3450	8.3852
2760.0	8.2886	8.3571	8.4131
2775.0	8.1709	8.3279	8.4236
2790.0	8.1163	8.3578	8.4951
2805.0	8.1361	8.3878	8.5386
2820.0	8.1355	8.3675	8.6479
2835.0	8.2243	8.3484	8.6425
2850.0	8.2011	8.3584	8.5673
2865.0	8.1991	8.3683	8.5728
2880.0	8.2295	8.3881	8.5557
2895.0	8.2294	8.3732	8.5349
2910.0	8.1211	8.3557	8.5219
2925.0	8.1015	8.3526	8.5073
2940.0	8.1693	8.3775	8.4946
2955.0	8.0683	8.2966	8.5274
2970.0	8.1038	8.3052	8.4640
2985.0	8.1116	8.2805	8.5171


==> data_V2/cheetah-M1-hrm-rs.txt <==
15.0	-0.5893	-0.5876	-0.5845
30.0	-0.5923	-0.5914	-0.5892
45.0	-0.5939	-0.5930	-0.5906
60.0	-0.5950	-0.5942	-0.5923
75.0	-0.5953	-0.5949	-0.5929
90.0	-0.5960	-0.5953	-0.5930
105.0	-0.5970	-0.5965	-0.5957
120.0	-0.5979	-0.5972	-0.5962
135.0	-0.5985	-0.5971	-0.5966
150.0	-0.5984	-0.5972	-0.5964
165.0	-0.5987	-0.5972	-0.5963
180.0	-0.5987	-0.5974	-0.5963
195.0	-0.5989	-0.5976	-0.5963
210.0	-0.5987	-0.5977	-0.5965
225.0	-0.5985	-0.5976	-0.5963
240.0	-0.5985	-0.5974	-0.5963
255.0	-0.5985	-0.5973	-0.5960
270.0	-0.5985	-0.5970	-0.5962
285.0	-0.5985	-0.5972	-0.5960
300.0	-0.5984	-0.5969	-0.5960
315.0	-0.5986	-0.5970	-0.5960
330.0	-0.5986	-0.5970	-0.5965
345.0	-0.5987	-0.5971	-0.5966
360.0	-0.5987	-0.5969	-0.5967
375.0	-0.5987	-0.5970	-0.5967
390.0	-0.5988	-0.5975	-0.5964
405.0	-0.5989	-0.5975	-0.5961
420.0	-0.5989	-0.5974	-0.5960
435.0	-0.5989	-0.5972	-0.5960
450.0	-0.5989	-0.5969	-0.5964
465.0	-0.5991	-0.5970	-0.5963
480.0	-0.5990	-0.5972	-0.5960
495.0	-0.5991	-0.5975	-0.5958
510.0	-0.5992	-0.5978	-0.5956
525.0	-0.5991	-0.5977	-0.5960
540.0	-0.5992	-0.5968	-0.5899
555.0	-0.5993	-0.5967	-0.5895
570.0	-0.5993	-0.5966	-0.5893
585.0	-0.5993	-0.5965	-0.5919
600.0	-0.5991	-0.5967	-0.5914
615.0	-0.5991	-0.5969	-0.5915
630.0	-0.5991	-0.5970	-0.5903
645.0	-0.5992	-0.5982	-0.5971
660.0	-0.5992	-0.5981	-0.5969
675.0	-0.5992	-0.5979	-0.5970
690.0	-0.5990	-0.5981	-0.5970
705.0	-0.5989	-0.5982	-0.5962
720.0	-0.5987	-0.5982	-0.5964
735.0	-0.5988	-0.5980	-0.5968
750.0	-0.5988	-0.5976	-0.5971
765.0	-0.5987	-0.5975	-0.5966
780.0	-0.5986	-0.5977	-0.5964
795.0	-0.5987	-0.5979	-0.5954
810.0	-0.5989	-0.5985	-0.5947
825.0	-0.5990	-0.5987	-0.5934
840.0	-0.5993	-0.5987	-0.5932
855.0	-0.5994	-0.5984	-0.5934
870.0	-0.5993	-0.5976	-0.5939
885.0	-0.5993	-0.5979	-0.5929
900.0	-0.5993	-0.5980	-0.5916
915.0	-0.5993	-0.5978	-0.5895
930.0	-0.5993	-0.5981	-0.5864
945.0	-0.5993	-0.5982	-0.5840
960.0	-0.5991	-0.5980	-0.5802
975.0	-0.5990	-0.5979	-0.5805
990.0	-0.5990	-0.5979	-0.5817
1005.0	-0.5990	-0.5977	-0.5837
1020.0	-0.5990	-0.5974	-0.5849
1035.0	-0.5990	-0.5973	-0.5846
1050.0	-0.5991	-0.5976	-0.5848
1065.0	-0.5990	-0.5979	-0.5860
1080.0	-0.5990	-0.5976	-0.5862
1095.0	-0.5992	-0.5974	-0.5862
1110.0	-0.5991	-0.5980	-0.5856
1125.0	-0.5991	-0.5980	-0.5852
1140.0	-0.5991	-0.5977	-0.5843
1155.0	-0.5990	-0.5973	-0.5831
1170.0	-0.5992	-0.5968	-0.5818
1185.0	-0.5991	-0.5960	-0.5822
1200.0	-0.5990	-0.5952	-0.5832
1215.0	-0.5990	-0.5945	-0.5802
1230.0	-0.5990	-0.5939	-0.5790
1245.0	-0.5990	-0.5935	-0.5811
1260.0	-0.5989	-0.5939	-0.5828
1275.0	-0.5989	-0.5936	-0.5829
1290.0	-0.5983	-0.5902	-0.5821
1305.0	-0.5983	-0.5902	-0.5815
1320.0	-0.5983	-0.5909	-0.5807
1335.0	-0.5981	-0.5915	-0.5790
1350.0	-0.5983	-0.5916	-0.5771
1365.0	-0.5956	-0.5893	-0.5748
1380.0	-0.5983	-0.5919	-0.5750
1395.0	-0.5982	-0.5918	-0.5738
1410.0	-0.5983	-0.5916	-0.5745
1425.0	-0.5979	-0.5919	-0.5752
1440.0	-0.5981	-0.5923	-0.5722
1455.0	-0.5991	-0.5954	-0.5736
1470.0	-0.5990	-0.5938	-0.5726
1485.0	-0.5991	-0.5949	-0.5709
1500.0	-0.5990	-0.5962	-0.5697
1515.0	-0.5990	-0.5963	-0.5708
1530.0	-0.5990	-0.5956	-0.5715
1545.0	-0.5990	-0.5938	-0.5727
1560.0	-0.5989	-0.5923	-0.5718
1575.0	-0.5990	-0.5922	-0.5711
1590.0	-0.5990	-0.5915	-0.5757
1605.0	-0.5989	-0.5913	-0.5777
1620.0	-0.5989	-0.5914	-0.5768
1635.0	-0.5988	-0.5921	-0.5759
1650.0	-0.5988	-0.5931	-0.5757
1665.0	-0.5989	-0.5932	-0.5753
1680.0	-0.5989	-0.5930	-0.5749
1695.0	-0.5973	-0.5912	-0.5742
1710.0	-0.5974	-0.5912	-0.5706
1725.0	-0.5975	-0.5910	-0.5698
1740.0	-0.5975	-0.5914	-0.5674
1755.0	-0.5976	-0.5918	-0.5673
1770.0	-0.5981	-0.5913	-0.5607
1785.0	-0.5991	-0.5948	-0.5608
1800.0	-0.5991	-0.5953	-0.5526
1815.0	-0.5991	-0.5959	-0.5367
1830.0	-0.5991	-0.5960	-0.5514
1845.0	-0.5991	-0.5963	-0.5521
1860.0	-0.5990	-0.5968	-0.5540
1875.0	-0.5989	-0.5971	-0.5574
1890.0	-0.5987	-0.5964	-0.5596
1905.0	-0.5987	-0.5955	-0.5556
1920.0	-0.5985	-0.5951	-0.5579
1935.0	-0.5984	-0.5938	-0.5586
1950.0	-0.5984	-0.5930	-0.5575
1965.0	-0.5985	-0.5918	-0.5575
1980.0	-0.5986	-0.5914	-0.5595
1995.0	-0.5986	-0.5922	-0.5682
2010.0	-0.5986	-0.5919	-0.5684
2025.0	-0.5987	-0.5921	-0.5678
2040.0	-0.5988	-0.5936	-0.5681
2055.0	-0.5988	-0.5951	-0.5675
2070.0	-0.5990	-0.5960	-0.5666
2085.0	-0.5990	-0.5961	-0.5658
2100.0	-0.5992	-0.5967	-0.5641
2115.0	-0.5992	-0.5976	-0.5626
2130.0	-0.5991	-0.5975	-0.5605
2145.0	-0.5991	-0.5971	-0.5611
2160.0	-0.5991	-0.5966	-0.5642
2175.0	-0.5991	-0.5963	-0.5661
2190.0	-0.5991	-0.5965	-0.5679
2205.0	-0.5990	-0.5964	-0.5702
2220.0	-0.5990	-0.5964	-0.5703
2235.0	-0.5990	-0.5963	-0.5715
2250.0	-0.5988	-0.5918	-0.5634
2265.0	-0.5990	-0.5920	-0.5646
2280.0	-0.5990	-0.5872	-0.5601
2295.0	-0.5991	-0.5871	-0.5608
2310.0	-0.5992	-0.5876	-0.5619
2325.0	-0.5993	-0.5876	-0.5602
2340.0	-0.5994	-0.5877	-0.5600
2355.0	-0.5994	-0.5929	-0.5641
2370.0	-0.5995	-0.5931	-0.5639
2385.0	-0.5995	-0.5981	-0.5674
2400.0	-0.5996	-0.5930	-0.5684
2415.0	-0.5998	-0.5931	-0.5684
2430.0	-0.5998	-0.5936	-0.5667
2445.0	-0.5998	-0.5936	-0.5680
2460.0	-0.5999	-0.5938	-0.5672
2475.0	-0.5999	-0.5940	-0.5662
2490.0	-0.5999	-0.5992	-0.5595
2505.0	-0.5999	-0.5993	-0.5537
2520.0	-0.5998	-0.5992	-0.5611
2535.0	-0.5999	-0.5992	-0.5692
2550.0	-0.5996	-0.5992	-0.5681
2565.0	-0.5996	-0.5990	-0.5668
2580.0	-0.5996	-0.5990	-0.5645
2595.0	-0.5995	-0.5990	-0.5643
2610.0	-0.5995	-0.5989	-0.5716
2625.0	-0.5995	-0.5989	-0.5707
2640.0	-0.5995	-0.5988	-0.5700
2655.0	-0.5996	-0.5989	-0.5684
2670.0	-0.5996	-0.5988	-0.5602
2685.0	-0.5996	-0.5987	-0.5685
2700.0	-0.5995	-0.5984	-0.5712
2715.0	-0.5995	-0.5983	-0.5716
2730.0	-0.5995	-0.5981	-0.5739
2745.0	-0.5996	-0.5978	-0.5732
2760.0	-0.5996	-0.5975	-0.5733
2775.0	-0.5995	-0.5971	-0.5720
2790.0	-0.5996	-0.5970	-0.5677
2805.0	-0.5995	-0.5970	-0.5622
2820.0	-0.5995	-0.5968	-0.5588
2835.0	-0.5996	-0.5970	-0.5609
2850.0	-0.5993	-0.5972	-0.5640
2865.0	-0.5992	-0.5973	-0.5644
2880.0	-0.5991	-0.5975	-0.5646
2895.0	-0.5989	-0.5976	-0.5634
2910.0	-0.5988	-0.5980	-0.5727
2925.0	-0.5989	-0.5982	-0.5767
2940.0	-0.5989	-0.5984	-0.5750
2955.0	-0.5990	-0.5984	-0.5734
2970.0	-0.5993	-0.5986	-0.5725
2985.0	-0.5993	-0.5987	-0.5731


==> data_V2/cheetah-M1-hrm.txt <==
15.0	-0.5849	-0.5789	-0.5709
30.0	-0.5837	-0.5680	-0.5479
45.0	-0.5827	-0.5524	-0.4970
60.0	-0.5537	-0.5296	-0.4644
75.0	-0.5555	-0.4905	-0.4515
90.0	-0.5510	-0.4509	-0.4112
105.0	-0.5347	-0.3685	-0.3141
120.0	-0.5089	-0.3100	-0.2449
135.0	-0.4474	-0.2829	-0.0897
150.0	-0.3942	-0.1194	0.0728
165.0	-0.3870	0.0268	0.2652
180.0	-0.2396	0.2004	0.3945
195.0	-0.1252	0.3607	0.5706
210.0	-0.0480	0.5633	0.7844
225.0	0.0814	0.7499	0.9992
240.0	0.2558	0.9508	1.2232
255.0	0.3745	1.1368	1.4515
270.0	0.6328	1.2827	1.6496
285.0	0.7532	1.5376	1.9657
300.0	0.9539	1.6419	2.2046
315.0	1.1068	1.6921	2.4099
330.0	1.1827	1.8827	2.4824
345.0	1.2794	1.8717	2.6181
360.0	1.3736	1.8569	2.7931
375.0	1.5137	1.9063	2.8351
390.0	1.6915	1.9458	2.9945
405.0	1.8549	2.0419	3.1643
420.0	1.8852	2.3569	3.3164
435.0	1.9513	2.6628	3.4120
450.0	2.1247	2.7180	3.4648
465.0	2.2033	2.8542	3.5445
480.0	2.2337	2.9156	3.6877
495.0	2.3839	3.0671	3.8180
510.0	2.3954	3.2291	3.8459
525.0	2.5729	3.3406	3.7783
540.0	2.5731	3.4509	3.8363
555.0	2.4861	3.6118	3.9163
570.0	2.4964	3.6821	3.9963
585.0	2.5554	3.7517	3.8994
600.0	2.6153	3.7610	3.9816
615.0	2.7199	3.7601	4.0345
630.0	2.7705	3.7941	4.1945
645.0	2.8110	3.8381	4.3296
660.0	2.8085	3.8576	4.3414
675.0	2.7662	3.7920	4.4264
690.0	2.8479	3.9625	4.5052
705.0	2.9247	3.9880	4.4306
720.0	2.9973	4.0785	4.5262
735.0	3.1550	4.1336	4.5503
750.0	3.3629	4.1681	4.6335
765.0	3.3734	4.2693	4.7196
780.0	3.4786	4.2690	4.7827
795.0	3.5807	4.3032	4.8883
810.0	3.7191	4.3825	4.9399
825.0	3.5817	4.4169	5.0043
840.0	3.6866	4.4465	4.9986
855.0	3.6646	4.4615	5.1213
870.0	3.8642	4.5315	5.1474
885.0	3.8536	4.5463	5.1726
900.0	3.9618	4.5665	5.2515
915.0	4.0370	4.5865	5.2717
930.0	4.1806	4.6317	5.2631
945.0	4.1325	4.6767	5.2410
960.0	4.2902	4.6865	5.2260
975.0	4.2499	4.7565	5.2539
990.0	4.3685	4.7264	5.3167
1005.0	4.3991	4.8163	5.3233
1020.0	4.3653	4.7911	5.3806
1035.0	4.4169	4.8360	5.4210
1050.0	4.4519	4.8915	5.4133
1065.0	4.5327	4.9316	5.4282
1080.0	4.5801	4.9918	5.4354
1095.0	4.5479	5.0425	5.4478
1110.0	4.5404	5.0628	5.5206
1125.0	4.5387	5.1067	5.5216
1140.0	4.5144	5.1337	5.4983
1155.0	4.5372	5.1441	5.5462
1170.0	4.5228	5.0745	5.5060
1185.0	4.4829	5.0694	5.4160
1200.0	4.4800	5.0194	5.3862
1215.0	4.4593	5.0297	5.2808
1230.0	4.4830	4.9996	5.2988
1245.0	4.4807	4.9596	5.3342
1260.0	4.5160	4.9043	5.3569
1275.0	4.5489	4.9692	5.3574
1290.0	4.5966	5.0102	5.4452
1305.0	4.7040	5.0453	5.5529
1320.0	4.7486	5.0051	5.6336
1335.0	4.8123	5.0355	5.6325
1350.0	4.7375	4.9840	5.5650
1365.0	4.8106	5.0493	5.5727
1380.0	4.8459	5.0589	5.6133
1395.0	4.8304	5.0793	5.5394
1410.0	4.8328	5.0597	5.4943
1425.0	4.7856	5.0047	5.5051
1440.0	4.8071	5.0119	5.4100
1455.0	4.9103	5.0756	5.4599
1470.0	4.9604	5.0911	5.4900
1485.0	4.9161	5.0630	5.4731
1500.0	4.9461	5.0789	5.5162
1515.0	5.0190	5.1018	5.5492
1530.0	4.9906	5.2121	5.5363
1545.0	4.9568	5.1569	5.5867
1560.0	4.9328	5.1110	5.6119
1575.0	4.8923	5.1516	5.5745
1590.0	4.8851	5.1315	5.4565
1605.0	4.7347	5.1409	5.4217
1620.0	4.7797	5.1611	5.4048
1635.0	4.7376	5.2013	5.4907
1650.0	4.7802	5.2366	5.5254
1665.0	4.7652	5.2492	5.5193
1680.0	4.7408	5.2947	5.5796
1695.0	4.6534	5.3251	5.5044
1710.0	4.6806	5.3502	5.5146
1725.0	4.6686	5.3100	5.5748
1740.0	4.5614	5.2953	5.6206
1755.0	4.5973	5.3108	5.6277
1770.0	4.6631	5.2957	5.6683
1785.0	4.6110	5.2356	5.6861
1800.0	4.6268	5.2155	5.6695
1815.0	4.6001	5.2658	5.6360
1830.0	4.6086	5.2410	5.5310
1845.0	4.6283	5.2281	5.5984
1860.0	4.5535	5.0973	5.6213
1875.0	4.6017	5.1377	5.5994
1890.0	4.6121	5.2029	5.5591
1905.0	4.6324	5.1424	5.4915
1920.0	4.6443	5.1128	5.4989
1935.0	4.5764	5.1437	5.5041
1950.0	4.5743	5.1339	5.4937
1965.0	4.5489	5.1345	5.5114
1980.0	4.4982	5.1326	5.4670
1995.0	4.4693	5.1324	5.5002
2010.0	4.5500	5.0107	5.5383
2025.0	4.6060	5.1647	5.5476
2040.0	4.6248	5.0493	5.5631
2055.0	4.6147	5.1101	5.5587
2070.0	4.4989	5.0999	5.5648
2085.0	4.4909	5.2354	5.5780
2100.0	4.3446	5.1582	5.6298
2115.0	4.1701	5.1757	5.5966
2130.0	4.0241	5.1257	5.5369
2145.0	3.8644	5.1322	5.6111
2160.0	3.7976	5.1181	5.6410
2175.0	3.9588	5.1136	5.6037
2190.0	3.8991	5.1390	5.5740
2205.0	4.0456	5.2398	5.5830
2220.0	4.2551	5.2296	5.5737
2235.0	4.1693	5.2590	5.6114
2250.0	4.0843	5.2536	5.5732
2265.0	4.1218	5.2028	5.6292
2280.0	4.1037	5.1254	5.6681
2295.0	3.9478	5.0401	5.6204
2310.0	3.7810	5.0158	5.5678
2325.0	3.7882	5.0307	5.5360
2340.0	3.6682	4.9912	5.5274
2355.0	3.5441	5.0414	5.5286
2370.0	3.6330	5.0823	5.5232
2385.0	3.6758	5.0924	5.5402
2400.0	3.6661	5.1020	5.5500
2415.0	3.8134	5.0617	5.5201
2430.0	3.8653	5.0660	5.4790
2445.0	3.9503	5.0914	5.5244
2460.0	4.1226	5.1159	5.4845
2475.0	4.1789	5.2562	5.4943
2490.0	4.1080	5.2257	5.5125
2505.0	4.1509	5.2651	5.5882
2520.0	4.1806	5.3454	5.5856
2535.0	4.1772	5.3508	5.5846
2550.0	4.1543	5.3253	5.5305
2565.0	3.9749	5.3400	5.5100
2580.0	3.9963	5.2750	5.4874
2595.0	3.8715	5.2364	5.4333
2610.0	3.8396	5.1969	5.4733
2625.0	3.9482	5.2068	5.4370
2640.0	3.9639	5.2199	5.4253
2655.0	3.9720	5.2144	5.4687
2670.0	3.9130	5.2792	5.5114
2685.0	4.0740	5.2586	5.5406
2700.0	4.1795	5.2035	5.5289
2715.0	4.0992	5.2083	5.5226
2730.0	4.1452	5.2036	5.4968
2745.0	4.1611	5.3373	5.5526
2760.0	4.1017	5.4736	5.5734
2775.0	4.1921	5.3907	5.5187
2790.0	4.1856	5.3133	5.5328
2805.0	4.2408	5.3551	5.5388
2820.0	4.2011	5.3398	5.5398
2835.0	4.1285	5.3407	5.5510
2850.0	4.2532	5.3983	5.5591
2865.0	4.2649	5.3230	5.5800
2880.0	4.1941	5.3785	5.4900
2895.0	4.2119	5.3749	5.6130
2910.0	4.3224	5.3796	5.5749
2925.0	4.3267	5.4760	5.6067
2940.0	4.3990	5.4545	5.5349
2955.0	4.4371	5.3805	5.4795
2970.0	4.4648	5.3756	5.4774
2985.0	4.5685	5.3909	5.5966


==> data_V2/cheetah-M1-ql-rs.txt <==
15.0	-0.5910	-0.5892	-0.5863
30.0	-0.5943	-0.5929	-0.5894
45.0	-0.5953	-0.5942	-0.5924
60.0	-0.5954	-0.5942	-0.5924
75.0	-0.5957	-0.5942	-0.5934
90.0	-0.5961	-0.5947	-0.5939
105.0	-0.5969	-0.5958	-0.5951
120.0	-0.5977	-0.5968	-0.5961
135.0	-0.5979	-0.5972	-0.5965
150.0	-0.5981	-0.5970	-0.5967
165.0	-0.5978	-0.5969	-0.5961
180.0	-0.5979	-0.5967	-0.5959
195.0	-0.5978	-0.5967	-0.5959
210.0	-0.5980	-0.5970	-0.5961
225.0	-0.5977	-0.5968	-0.5960
240.0	-0.5979	-0.5977	-0.5962
255.0	-0.5979	-0.5973	-0.5961
270.0	-0.5976	-0.5973	-0.5966
285.0	-0.5979	-0.5976	-0.5972
300.0	-0.5978	-0.5976	-0.5970
315.0	-0.5981	-0.5979	-0.5972
330.0	-0.5983	-0.5980	-0.5972
345.0	-0.5984	-0.5978	-0.5967
360.0	-0.5985	-0.5979	-0.5909
375.0	-0.5984	-0.5977	-0.5908
390.0	-0.5986	-0.5980	-0.5971
405.0	-0.5988	-0.5979	-0.5969
420.0	-0.5985	-0.5977	-0.5967
435.0	-0.5980	-0.5970	-0.5896
450.0	-0.5980	-0.5967	-0.5960
465.0	-0.5984	-0.5970	-0.5960
480.0	-0.5983	-0.5973	-0.5966
495.0	-0.5981	-0.5975	-0.5965
510.0	-0.5981	-0.5974	-0.5965
525.0	-0.5977	-0.5970	-0.5903
540.0	-0.5978	-0.5966	-0.5913
555.0	-0.5978	-0.5967	-0.5911
570.0	-0.5978	-0.5969	-0.5903
585.0	-0.5977	-0.5961	-0.5875
600.0	-0.5975	-0.5961	-0.5876
615.0	-0.5979	-0.5969	-0.5964
630.0	-0.5979	-0.5971	-0.5966
645.0	-0.5979	-0.5963	-0.5875
660.0	-0.5977	-0.5963	-0.5874
675.0	-0.5975	-0.5965	-0.5871
690.0	-0.5980	-0.5966	-0.5872
705.0	-0.5980	-0.5963	-0.5873
720.0	-0.5981	-0.5963	-0.5887
735.0	-0.5980	-0.5966	-0.5887
750.0	-0.5981	-0.5972	-0.5960
765.0	-0.5982	-0.5976	-0.5970
780.0	-0.5982	-0.5979	-0.5973
795.0	-0.5984	-0.5980	-0.5974
810.0	-0.5987	-0.5978	-0.5975
825.0	-0.5986	-0.5976	-0.5975
840.0	-0.5986	-0.5978	-0.5975
855.0	-0.5983	-0.5977	-0.5976
870.0	-0.5977	-0.5975	-0.5974
885.0	-0.5978	-0.5976	-0.5971
900.0	-0.5978	-0.5976	-0.5971
915.0	-0.5976	-0.5973	-0.5963
930.0	-0.5977	-0.5975	-0.5967
945.0	-0.5976	-0.5975	-0.5969
960.0	-0.5977	-0.5974	-0.5969
975.0	-0.5976	-0.5975	-0.5969
990.0	-0.5978	-0.5976	-0.5966
1005.0	-0.5981	-0.5978	-0.5968
1020.0	-0.5981	-0.5978	-0.5963
1035.0	-0.5979	-0.5969	-0.5904
1050.0	-0.5974	-0.5970	-0.5903
1065.0	-0.5975	-0.5974	-0.5880
1080.0	-0.5976	-0.5929	-0.5879
1095.0	-0.5973	-0.5928	-0.5877
1110.0	-0.5978	-0.5970	-0.5878
1125.0	-0.5982	-0.5974	-0.5873
1140.0	-0.5983	-0.5969	-0.5875
1155.0	-0.5983	-0.5971	-0.5866
1170.0	-0.5982	-0.5971	-0.5902
1185.0	-0.5982	-0.5980	-0.5958
1200.0	-0.5982	-0.5979	-0.5958
1215.0	-0.5981	-0.5978	-0.5960
1230.0	-0.5981	-0.5979	-0.5957
1245.0	-0.5979	-0.5976	-0.5960
1260.0	-0.5979	-0.5977	-0.5967
1275.0	-0.5980	-0.5974	-0.5961
1290.0	-0.5982	-0.5975	-0.5960
1305.0	-0.5984	-0.5975	-0.5958
1320.0	-0.5983	-0.5973	-0.5961
1335.0	-0.5979	-0.5972	-0.5963
1350.0	-0.5977	-0.5966	-0.5900
1365.0	-0.5978	-0.5970	-0.5902
1380.0	-0.5981	-0.5973	-0.5966
1395.0	-0.5980	-0.5974	-0.5968
1410.0	-0.5980	-0.5976	-0.5966
1425.0	-0.5980	-0.5976	-0.5970
1440.0	-0.5981	-0.5977	-0.5901
1455.0	-0.5983	-0.5978	-0.5974
1470.0	-0.5983	-0.5977	-0.5972
1485.0	-0.5984	-0.5978	-0.5973
1500.0	-0.5984	-0.5977	-0.5969
1515.0	-0.5981	-0.5975	-0.5916
1530.0	-0.5982	-0.5973	-0.5820
1545.0	-0.5980	-0.5971	-0.5864
1560.0	-0.5980	-0.5972	-0.5861
1575.0	-0.5982	-0.5970	-0.5861
1590.0	-0.5982	-0.5973	-0.5862
1605.0	-0.5983	-0.5971	-0.5916
1620.0	-0.5980	-0.5972	-0.5963
1635.0	-0.5983	-0.5977	-0.5972
1650.0	-0.5983	-0.5977	-0.5974
1665.0	-0.5984	-0.5980	-0.5973
1680.0	-0.5986	-0.5981	-0.5977
1695.0	-0.5987	-0.5982	-0.5976
1710.0	-0.5988	-0.5980	-0.5977
1725.0	-0.5985	-0.5982	-0.5976
1740.0	-0.5986	-0.5980	-0.5975
1755.0	-0.5984	-0.5980	-0.5977
1770.0	-0.5982	-0.5979	-0.5977
1785.0	-0.5981	-0.5978	-0.5974
1800.0	-0.5983	-0.5976	-0.5972
1815.0	-0.5981	-0.5974	-0.5969
1830.0	-0.5983	-0.5975	-0.5967
1845.0	-0.5983	-0.5976	-0.5966
1860.0	-0.5982	-0.5976	-0.5965
1875.0	-0.5982	-0.5978	-0.5968
1890.0	-0.5981	-0.5977	-0.5968
1905.0	-0.5982	-0.5973	-0.5966
1920.0	-0.5982	-0.5976	-0.5972
1935.0	-0.5982	-0.5978	-0.5972
1950.0	-0.5983	-0.5977	-0.5970
1965.0	-0.5985	-0.5979	-0.5971
1980.0	-0.5985	-0.5978	-0.5971
1995.0	-0.5986	-0.5977	-0.5973
2010.0	-0.5985	-0.5979	-0.5970
2025.0	-0.5985	-0.5980	-0.5972
2040.0	-0.5986	-0.5980	-0.5972
2055.0	-0.5986	-0.5981	-0.5972
2070.0	-0.5984	-0.5979	-0.5970
2085.0	-0.5984	-0.5976	-0.5971
2100.0	-0.5984	-0.5977	-0.5970
2115.0	-0.5981	-0.5979	-0.5974
2130.0	-0.5982	-0.5979	-0.5974
2145.0	-0.5982	-0.5978	-0.5973
2160.0	-0.5983	-0.5980	-0.5975
2175.0	-0.5984	-0.5979	-0.5975
2190.0	-0.5987	-0.5980	-0.5975
2205.0	-0.5988	-0.5979	-0.5975
2220.0	-0.5988	-0.5978	-0.5971
2235.0	-0.5987	-0.5975	-0.5968
2250.0	-0.5984	-0.5975	-0.5965
2265.0	-0.5985	-0.5973	-0.5962
2280.0	-0.5984	-0.5975	-0.5969
2295.0	-0.5982	-0.5974	-0.5969
2310.0	-0.5980	-0.5973	-0.5970
2325.0	-0.5985	-0.5977	-0.5973
2340.0	-0.5984	-0.5977	-0.5975
2355.0	-0.5986	-0.5978	-0.5975
2370.0	-0.5979	-0.5977	-0.5975
2385.0	-0.5980	-0.5977	-0.5951
2400.0	-0.5981	-0.5977	-0.5949
2415.0	-0.5979	-0.5978	-0.5951
2430.0	-0.5980	-0.5979	-0.5954
2445.0	-0.5983	-0.5979	-0.5959
2460.0	-0.5981	-0.5977	-0.5961
2475.0	-0.5982	-0.5978	-0.5973
2490.0	-0.5985	-0.5979	-0.5974
2505.0	-0.5984	-0.5978	-0.5968
2520.0	-0.5984	-0.5975	-0.5966
2535.0	-0.5983	-0.5976	-0.5961
2550.0	-0.5983	-0.5978	-0.5959
2565.0	-0.5988	-0.5978	-0.5966
2580.0	-0.5986	-0.5977	-0.5968
2595.0	-0.5988	-0.5982	-0.5972
2610.0	-0.5988	-0.5983	-0.5970
2625.0	-0.5986	-0.5984	-0.5976
2640.0	-0.5987	-0.5983	-0.5978
2655.0	-0.5987	-0.5983	-0.5978
2670.0	-0.5987	-0.5984	-0.5979
2685.0	-0.5984	-0.5980	-0.5974
2700.0	-0.5985	-0.5982	-0.5973
2715.0	-0.5983	-0.5979	-0.5973
2730.0	-0.5983	-0.5978	-0.5972
2745.0	-0.5981	-0.5979	-0.5970
2760.0	-0.5979	-0.5979	-0.5971
2775.0	-0.5980	-0.5975	-0.5902
2790.0	-0.5979	-0.5975	-0.5905
2805.0	-0.5976	-0.5976	-0.5901
2820.0	-0.5979	-0.5976	-0.5899
2835.0	-0.5979	-0.5976	-0.5900
2850.0	-0.5977	-0.5971	-0.5883
2865.0	-0.5977	-0.5973	-0.5881
2880.0	-0.5978	-0.5975	-0.5905
2895.0	-0.5979	-0.5976	-0.5904
2910.0	-0.5981	-0.5978	-0.5969
2925.0	-0.5979	-0.5976	-0.5970
2940.0	-0.5979	-0.5977	-0.5972
2955.0	-0.5981	-0.5977	-0.5975
2970.0	-0.5981	-0.5973	-0.5903
2985.0	-0.5981	-0.5977	-0.5904


==> data_V2/cheetah-M1-ql.txt <==
15.0	-0.5665	-0.5590	-0.5557
30.0	-0.5713	-0.5673	-0.5505
45.0	-0.5747	-0.5712	-0.5618
60.0	-0.5786	-0.5735	-0.5686
75.0	-0.5820	-0.5784	-0.5735
90.0	-0.5826	-0.5815	-0.5763
105.0	-0.5853	-0.5829	-0.5783
120.0	-0.5897	-0.5877	-0.5845
135.0	-0.5921	-0.5893	-0.5849
150.0	-0.5952	-0.5908	-0.5851
165.0	-0.5950	-0.5924	-0.5885
180.0	-0.5948	-0.5927	-0.5895
195.0	-0.5943	-0.5936	-0.5916
210.0	-0.5947	-0.5941	-0.5929
225.0	-0.5960	-0.5954	-0.5931
240.0	-0.5967	-0.5960	-0.5948
255.0	-0.5970	-0.5965	-0.5950
270.0	-0.5972	-0.5964	-0.5950
285.0	-0.5976	-0.5971	-0.5958
300.0	-0.5980	-0.5978	-0.5962
315.0	-0.5983	-0.5978	-0.5925
330.0	-0.5981	-0.5976	-0.5920
345.0	-0.5981	-0.5976	-0.5935
360.0	-0.5984	-0.5976	-0.5936
375.0	-0.5982	-0.5967	-0.5903
390.0	-0.5978	-0.5965	-0.5898
405.0	-0.5976	-0.5960	-0.5900
420.0	-0.5977	-0.5967	-0.5899
435.0	-0.5977	-0.5971	-0.5899
450.0	-0.5978	-0.5971	-0.5953
465.0	-0.5976	-0.5961	-0.5904
480.0	-0.5985	-0.5968	-0.5952
495.0	-0.5982	-0.5966	-0.5955
510.0	-0.5983	-0.5971	-0.5950
525.0	-0.5979	-0.5972	-0.5952
540.0	-0.5978	-0.5976	-0.5953
555.0	-0.5984	-0.5979	-0.5964
570.0	-0.5982	-0.5979	-0.5962
585.0	-0.5982	-0.5977	-0.5965
600.0	-0.5984	-0.5977	-0.5966
615.0	-0.5985	-0.5979	-0.5968
630.0	-0.5985	-0.5978	-0.5974
645.0	-0.5984	-0.5980	-0.5972
660.0	-0.5983	-0.5980	-0.5974
675.0	-0.5982	-0.5981	-0.5973
690.0	-0.5984	-0.5979	-0.5973
705.0	-0.5983	-0.5977	-0.5973
720.0	-0.5984	-0.5977	-0.5971
735.0	-0.5984	-0.5977	-0.5971
750.0	-0.5977	-0.5973	-0.5966
765.0	-0.5979	-0.5972	-0.5969
780.0	-0.5979	-0.5972	-0.5965
795.0	-0.5978	-0.5973	-0.5965
810.0	-0.5976	-0.5972	-0.5901
825.0	-0.5978	-0.5972	-0.5905
840.0	-0.5978	-0.5972	-0.5915
855.0	-0.5980	-0.5977	-0.5912
870.0	-0.5982	-0.5974	-0.5899
885.0	-0.5982	-0.5971	-0.5905
900.0	-0.5979	-0.5971	-0.5906
915.0	-0.5978	-0.5972	-0.5906
930.0	-0.5977	-0.5970	-0.5872
945.0	-0.5972	-0.5969	-0.5876
960.0	-0.5975	-0.5967	-0.5881
975.0	-0.5979	-0.5967	-0.5886
990.0	-0.5976	-0.5966	-0.5880
1005.0	-0.5975	-0.5971	-0.5904
1020.0	-0.5977	-0.5971	-0.5901
1035.0	-0.5988	-0.5977	-0.5966
1050.0	-0.5986	-0.5977	-0.5970
1065.0	-0.5985	-0.5977	-0.5971
1080.0	-0.5987	-0.5978	-0.5969
1095.0	-0.5986	-0.5980	-0.5969
1110.0	-0.5986	-0.5985	-0.5970
1125.0	-0.5984	-0.5982	-0.5968
1140.0	-0.5984	-0.5983	-0.5968
1155.0	-0.5985	-0.5979	-0.5969
1170.0	-0.5980	-0.5975	-0.5970
1185.0	-0.5979	-0.5977	-0.5971
1200.0	-0.5982	-0.5977	-0.5973
1215.0	-0.5981	-0.5976	-0.5970
1230.0	-0.5979	-0.5978	-0.5970
1245.0	-0.5982	-0.5975	-0.5973
1260.0	-0.5984	-0.5975	-0.5970
1275.0	-0.5984	-0.5976	-0.5969
1290.0	-0.5981	-0.5976	-0.5967
1305.0	-0.5985	-0.5977	-0.5966
1320.0	-0.5985	-0.5977	-0.5966
1335.0	-0.5986	-0.5977	-0.5968
1350.0	-0.5985	-0.5974	-0.5965
1365.0	-0.5983	-0.5975	-0.5968
1380.0	-0.5981	-0.5979	-0.5963
1395.0	-0.5984	-0.5980	-0.5966
1410.0	-0.5984	-0.5980	-0.5964
1425.0	-0.5984	-0.5979	-0.5965
1440.0	-0.5986	-0.5979	-0.5967
1455.0	-0.5985	-0.5977	-0.5969
1470.0	-0.5984	-0.5978	-0.5972
1485.0	-0.5981	-0.5979	-0.5975
1500.0	-0.5980	-0.5977	-0.5973
1515.0	-0.5980	-0.5975	-0.5969
1530.0	-0.5980	-0.5973	-0.5970
1545.0	-0.5979	-0.5974	-0.5970
1560.0	-0.5980	-0.5977	-0.5970
1575.0	-0.5982	-0.5976	-0.5970
1590.0	-0.5981	-0.5977	-0.5972
1605.0	-0.5982	-0.5977	-0.5974
1620.0	-0.5982	-0.5978	-0.5974
1635.0	-0.5984	-0.5979	-0.5974
1650.0	-0.5985	-0.5981	-0.5974
1665.0	-0.5982	-0.5978	-0.5970
1680.0	-0.5982	-0.5973	-0.5967
1695.0	-0.5984	-0.5976	-0.5966
1710.0	-0.5984	-0.5975	-0.5965
1725.0	-0.5983	-0.5974	-0.5962
1740.0	-0.5984	-0.5978	-0.5966
1755.0	-0.5984	-0.5977	-0.5967
1770.0	-0.5985	-0.5976	-0.5970
1785.0	-0.5986	-0.5981	-0.5968
1800.0	-0.5986	-0.5982	-0.5967
1815.0	-0.5984	-0.5983	-0.5965
1830.0	-0.5983	-0.5979	-0.5963
1845.0	-0.5982	-0.5979	-0.5963
1860.0	-0.5982	-0.5979	-0.5959
1875.0	-0.5980	-0.5976	-0.5955
1890.0	-0.5982	-0.5974	-0.5962
1905.0	-0.5983	-0.5972	-0.5965
1920.0	-0.5982	-0.5974	-0.5967
1935.0	-0.5981	-0.5974	-0.5895
1950.0	-0.5982	-0.5974	-0.5903
1965.0	-0.5983	-0.5976	-0.5893
1980.0	-0.5984	-0.5979	-0.5894
1995.0	-0.5984	-0.5978	-0.5910
2010.0	-0.5983	-0.5979	-0.5884
2025.0	-0.5986	-0.5981	-0.5884
2040.0	-0.5985	-0.5983	-0.5908
2055.0	-0.5985	-0.5978	-0.5910
2070.0	-0.5983	-0.5979	-0.5917
2085.0	-0.5984	-0.5979	-0.5915
2100.0	-0.5984	-0.5976	-0.5906
2115.0	-0.5981	-0.5979	-0.5969
2130.0	-0.5983	-0.5978	-0.5965
2145.0	-0.5983	-0.5975	-0.5967
2160.0	-0.5984	-0.5976	-0.5967
2175.0	-0.5985	-0.5975	-0.5962
2190.0	-0.5983	-0.5976	-0.5963
2205.0	-0.5983	-0.5975	-0.5969
2220.0	-0.5986	-0.5979	-0.5969
2235.0	-0.5985	-0.5978	-0.5970
2250.0	-0.5985	-0.5977	-0.5901
2265.0	-0.5983	-0.5977	-0.5897
2280.0	-0.5983	-0.5979	-0.5961
2295.0	-0.5984	-0.5979	-0.5957
2310.0	-0.5984	-0.5978	-0.5957
2325.0	-0.5984	-0.5980	-0.5959
2340.0	-0.5984	-0.5980	-0.5965
2355.0	-0.5986	-0.5980	-0.5968
2370.0	-0.5987	-0.5979	-0.5972
2385.0	-0.5986	-0.5978	-0.5974
2400.0	-0.5988	-0.5979	-0.5974
2415.0	-0.5988	-0.5976	-0.5973
2430.0	-0.5986	-0.5974	-0.5969
2445.0	-0.5983	-0.5972	-0.5969
2460.0	-0.5982	-0.5975	-0.5969
2475.0	-0.5981	-0.5974	-0.5962
2490.0	-0.5982	-0.5974	-0.5956
2505.0	-0.5982	-0.5973	-0.5960
2520.0	-0.5984	-0.5975	-0.5958
2535.0	-0.5986	-0.5975	-0.5957
2550.0	-0.5986	-0.5977	-0.5961
2565.0	-0.5988	-0.5980	-0.5968
2580.0	-0.5986	-0.5981	-0.5972
2595.0	-0.5986	-0.5978	-0.5973
2610.0	-0.5987	-0.5981	-0.5974
2625.0	-0.5985	-0.5980	-0.5973
2640.0	-0.5983	-0.5978	-0.5974
2655.0	-0.5986	-0.5979	-0.5968
2670.0	-0.5987	-0.5976	-0.5969
2685.0	-0.5986	-0.5976	-0.5968
2700.0	-0.5985	-0.5976	-0.5971
2715.0	-0.5985	-0.5978	-0.5969
2730.0	-0.5986	-0.5976	-0.5972
2745.0	-0.5985	-0.5981	-0.5974
2760.0	-0.5983	-0.5981	-0.5977
2775.0	-0.5983	-0.5977	-0.5971
2790.0	-0.5984	-0.5977	-0.5972
2805.0	-0.5985	-0.5976	-0.5968
2820.0	-0.5984	-0.5975	-0.5970
2835.0	-0.5985	-0.5973	-0.5967
2850.0	-0.5985	-0.5972	-0.5966
2865.0	-0.5985	-0.5974	-0.5966
2880.0	-0.5984	-0.5975	-0.5967
2895.0	-0.5983	-0.5977	-0.5902
2910.0	-0.5986	-0.5974	-0.5904
2925.0	-0.5986	-0.5976	-0.5901
2940.0	-0.5985	-0.5977	-0.5903
2955.0	-0.5985	-0.5981	-0.5905
2970.0	-0.5985	-0.5982	-0.5827
2985.0	-0.5987	-0.5983	-0.5891


==> data_V2/cheetah-M2-crm-rs.txt <==
15.0	-0.5899	-0.5872	-0.5856
30.0	-0.5933	-0.5926	-0.5909
45.0	-0.5945	-0.5925	-0.5425
60.0	-0.5953	-0.5932	-0.5568
75.0	-0.5960	-0.5833	-0.5582
90.0	-0.5965	-0.5856	-0.5536
105.0	-0.5972	-0.5886	-0.5737
120.0	-0.5979	-0.5894	-0.5744
135.0	-0.5979	-0.5892	-0.5751
150.0	-0.5989	-0.5897	-0.5565
165.0	-0.5990	-0.5901	-0.5631
180.0	-0.5990	-0.5897	-0.5631
195.0	-0.5990	-0.5963	-0.5482
210.0	-0.5990	-0.5962	-0.5582
225.0	-0.5988	-0.5966	-0.5583
240.0	-0.5987	-0.5969	-0.5471
255.0	-0.5988	-0.5967	-0.5792
270.0	-0.5989	-0.5970	-0.5797
285.0	-0.5983	-0.5907	-0.5764
300.0	-0.5984	-0.5907	-0.5695
315.0	-0.5985	-0.5758	-0.5693
330.0	-0.5986	-0.5874	-0.5737
345.0	-0.5988	-0.5973	-0.5787
360.0	-0.5988	-0.5974	-0.5759
375.0	-0.5987	-0.5931	-0.5832
390.0	-0.5984	-0.5860	-0.5703
405.0	-0.5965	-0.5807	-0.5705
420.0	-0.5993	-0.5807	-0.5704
435.0	-0.5993	-0.5808	-0.5609
450.0	-0.5993	-0.5809	-0.5593
465.0	-0.5993	-0.5880	-0.5590
480.0	-0.5992	-0.5889	-0.5559
495.0	-0.5991	-0.5972	-0.5662
510.0	-0.5992	-0.5972	-0.5699
525.0	-0.5992	-0.5972	-0.5532
540.0	-0.5991	-0.5973	-0.5538
555.0	-0.5990	-0.5901	-0.5802
570.0	-0.5990	-0.5899	-0.5805
585.0	-0.5990	-0.5898	-0.5804
600.0	-0.5991	-0.5896	-0.5692
615.0	-0.5991	-0.5964	-0.5730
630.0	-0.5991	-0.5967	-0.5726
645.0	-0.5992	-0.5966	-0.5726
660.0	-0.5993	-0.5965	-0.5479
675.0	-0.5993	-0.5968	-0.5534
690.0	-0.5994	-0.5761	-0.5476
705.0	-0.5994	-0.5813	-0.5570
720.0	-0.5994	-0.5886	-0.5568
735.0	-0.5995	-0.5796	-0.5487
750.0	-0.5994	-0.5828	-0.5486
765.0	-0.5994	-0.5837	-0.5723
780.0	-0.5993	-0.5917	-0.5833
795.0	-0.5995	-0.5918	-0.5833
810.0	-0.5995	-0.5918	-0.5833
825.0	-0.5995	-0.5972	-0.5854
840.0	-0.5994	-0.5975	-0.5851
855.0	-0.5995	-0.5982	-0.5724
870.0	-0.5995	-0.5981	-0.5825
885.0	-0.5996	-0.5977	-0.5771
900.0	-0.5996	-0.5970	-0.5772
915.0	-0.5996	-0.5963	-0.5769
930.0	-0.5997	-0.5961	-0.5671
945.0	-0.5995	-0.5971	-0.5813
960.0	-0.5996	-0.5962	-0.5774
975.0	-0.5994	-0.5966	-0.5815
990.0	-0.5994	-0.5966	-0.5816
1005.0	-0.5994	-0.5972	-0.5718
1020.0	-0.5994	-0.5975	-0.5720
1035.0	-0.5993	-0.5972	-0.5747
1050.0	-0.5995	-0.5918	-0.5744
1065.0	-0.5994	-0.5848	-0.5782
1080.0	-0.5996	-0.5900	-0.5508
1095.0	-0.5996	-0.5898	-0.5527
1110.0	-0.5996	-0.5829	-0.5609
1125.0	-0.5995	-0.5829	-0.5610
1140.0	-0.5956	-0.5818	-0.5494
1155.0	-0.5991	-0.5899	-0.5506
1170.0	-0.5989	-0.5897	-0.5809
1185.0	-0.5990	-0.5898	-0.5798
1200.0	-0.5989	-0.5898	-0.5791
1215.0	-0.5987	-0.5967	-0.5751
1230.0	-0.5993	-0.5916	-0.5733
1245.0	-0.5991	-0.5872	-0.5544
1260.0	-0.5991	-0.5927	-0.5730
1275.0	-0.5991	-0.5928	-0.5739
1290.0	-0.5957	-0.5845	-0.5676
1305.0	-0.5958	-0.5845	-0.5578
1320.0	-0.5960	-0.5844	-0.5579
1335.0	-0.5960	-0.5845	-0.5732
1350.0	-0.5988	-0.5843	-0.5735
1365.0	-0.5960	-0.5779	-0.5646
1380.0	-0.5986	-0.5778	-0.5088
1395.0	-0.5993	-0.5850	-0.5170
1410.0	-0.5991	-0.5855	-0.5157
1425.0	-0.5991	-0.5973	-0.5156
1440.0	-0.5992	-0.5971	-0.5145
1455.0	-0.5991	-0.5970	-0.5050
1470.0	-0.5993	-0.5972	-0.5360
1485.0	-0.5994	-0.5921	-0.5365
1500.0	-0.5995	-0.5924	-0.5377
1515.0	-0.5995	-0.5856	-0.5387
1530.0	-0.5996	-0.5858	-0.5368
1545.0	-0.5963	-0.5852	-0.5371
1560.0	-0.5993	-0.5866	-0.5428
1575.0	-0.5991	-0.5889	-0.5698
1590.0	-0.5990	-0.5934	-0.5697
1605.0	-0.5990	-0.5915	-0.5647
1620.0	-0.5989	-0.5916	-0.5697
1635.0	-0.5992	-0.5971	-0.5707
1650.0	-0.5993	-0.5972	-0.5720
1665.0	-0.5993	-0.5974	-0.5728
1680.0	-0.5992	-0.5975	-0.5772
1695.0	-0.5993	-0.5977	-0.5742
1710.0	-0.5992	-0.5976	-0.5832
1725.0	-0.5994	-0.5919	-0.5820
1740.0	-0.5994	-0.5907	-0.5693
1755.0	-0.5993	-0.5896	-0.5598
1770.0	-0.5993	-0.5895	-0.5490
1785.0	-0.5993	-0.5892	-0.5493
1800.0	-0.5993	-0.5975	-0.5502
1815.0	-0.5993	-0.5971	-0.5502
1830.0	-0.5992	-0.5973	-0.5600
1845.0	-0.5993	-0.5972	-0.5848
1860.0	-0.5995	-0.5935	-0.5843
1875.0	-0.5994	-0.5967	-0.5878
1890.0	-0.5993	-0.5933	-0.5864
1905.0	-0.5993	-0.5887	-0.5818
1920.0	-0.5993	-0.5887	-0.5820
1935.0	-0.5975	-0.5866	-0.5815
1950.0	-0.5975	-0.5866	-0.5701
1965.0	-0.5990	-0.5902	-0.5351
1980.0	-0.5990	-0.5956	-0.5097
1995.0	-0.5991	-0.5905	-0.4813
2010.0	-0.5991	-0.5904	-0.4931
2025.0	-0.5987	-0.5835	-0.4933
2040.0	-0.5995	-0.5835	-0.5046
2055.0	-0.5995	-0.5830	-0.5041
2070.0	-0.5994	-0.5832	-0.5215
2085.0	-0.5994	-0.5849	-0.5385
2100.0	-0.5994	-0.5942	-0.5499
2115.0	-0.5994	-0.5949	-0.5499
2130.0	-0.5994	-0.5888	-0.5525
2145.0	-0.5994	-0.5887	-0.5488
2160.0	-0.5993	-0.5812	-0.5484
2175.0	-0.5994	-0.5860	-0.5622
2190.0	-0.5993	-0.5857	-0.5620
2205.0	-0.5994	-0.5857	-0.5621
2220.0	-0.5994	-0.5775	-0.5588
2235.0	-0.5994	-0.5779	-0.5459
2250.0	-0.5993	-0.5712	-0.5400
2265.0	-0.5993	-0.5802	-0.3995
2280.0	-0.5991	-0.5895	-0.4012
2295.0	-0.5991	-0.5891	-0.2966
2310.0	-0.5990	-0.5907	0.5794
2325.0	-0.5988	-0.5967	1.2995
2340.0	-0.5990	-0.5966	5.1087
2355.0	-0.5991	-0.5963	5.0928
2370.0	-0.5992	-0.5965	5.3532
2385.0	-0.5991	-0.5968	5.1139
2400.0	-0.5991	-0.5972	4.7774
2415.0	-0.5993	-0.5974	4.9738
2430.0	-0.5992	-0.5784	4.3236
2445.0	-0.5991	-0.5849	3.2544
2460.0	-0.5990	-0.5630	4.1822
2475.0	-0.5990	-0.5626	4.5974
2490.0	-0.5991	-0.5621	4.9881
2505.0	-0.5992	-0.5561	4.7924
2520.0	-0.5992	-0.5508	4.6192
2535.0	-0.5993	-0.5720	4.2304
2550.0	-0.5994	-0.5664	4.4754
2565.0	-0.5995	-0.5803	4.3850
2580.0	-0.5994	-0.5805	4.3993
2595.0	-0.5994	-0.5811	3.9580
2610.0	-0.5993	-0.5850	4.4301
2625.0	-0.5993	-0.5924	4.3742
2640.0	-0.5992	-0.5825	3.6416
2655.0	-0.5993	-0.5878	3.9397
2670.0	-0.5993	-0.5801	4.9441
2685.0	-0.5953	-0.5736	4.8962
2700.0	-0.5953	-0.5737	4.7658
2715.0	-0.5953	-0.5737	4.7943
2730.0	-0.5953	-0.5737	4.9495
2745.0	-0.5952	-0.5712	4.9068
2760.0	-0.5951	-0.5713	4.9305
2775.0	-0.5984	-0.5862	4.7610
2790.0	-0.5982	-0.5892	4.8950
2805.0	-0.5982	-0.5889	5.0640
2820.0	-0.5982	-0.5803	5.0786
2835.0	-0.5984	-0.5803	4.8575
2850.0	-0.5993	-0.5893	4.8943
2865.0	-0.5993	-0.5893	5.0844
2880.0	-0.5994	-0.5895	4.9892
2895.0	-0.5993	-0.5897	5.2978
2910.0	-0.5994	-0.5790	5.3401
2925.0	-0.5990	-0.5760	5.3726
2940.0	-0.5991	-0.5761	5.4304
2955.0	-0.5989	-0.5760	5.3353
2970.0	-0.5988	-0.5758	5.1683
2985.0	-0.5987	-0.5757	5.0554


==> data_V2/cheetah-M2-crm.txt <==
15.0	-0.5619	-0.5497	-0.5018
30.0	-0.5218	-0.4987	-0.4760
45.0	-0.5142	-0.5048	-0.4786
60.0	-0.4868	-0.4547	-0.4064
75.0	-0.4719	-0.4386	-0.3568
90.0	-0.4566	-0.4251	-0.3649
105.0	-0.4448	-0.4150	-0.3655
120.0	-0.4249	-0.3821	-0.0757
135.0	-0.4159	-0.3760	0.4702
150.0	-0.4149	-0.3941	1.4106
165.0	-0.4368	-0.4125	2.2503
180.0	-0.4478	-0.4125	1.8596
195.0	-0.4234	-0.3964	1.9814
210.0	-0.4235	-0.3756	3.0084
225.0	-0.4259	-0.2428	5.3895
240.0	-0.4269	-0.2067	6.6390
255.0	-0.4293	-0.1908	6.9748
270.0	-0.4315	-0.1809	6.3607
285.0	-0.4308	-0.1583	6.0192
300.0	-0.4404	-0.0960	5.9616
315.0	-0.4482	0.1152	5.5047
330.0	-0.4590	0.5366	4.5392
345.0	-0.4669	0.8108	4.6722
360.0	-0.4709	0.7505	6.0706
375.0	-0.4679	0.5822	6.6198
390.0	-0.4668	0.4315	6.7838
405.0	-0.4611	0.2863	6.3432
420.0	-0.4658	0.1781	6.5237
435.0	-0.4751	0.2796	6.3371
450.0	-0.4638	0.9133	6.8102
465.0	-0.4393	1.3001	6.6503
480.0	-0.4541	1.4334	6.6461
495.0	-0.4696	1.5348	6.6110
510.0	-0.4746	1.4918	6.9080
525.0	-0.4771	1.4782	6.8290
540.0	-0.4830	1.6116	6.3213
555.0	-0.5009	1.6195	6.5342
570.0	-0.5215	1.6183	6.8788
585.0	-0.5427	1.7169	7.2033
600.0	-0.5373	1.7447	7.2209
615.0	-0.5050	1.8340	7.2623
630.0	-0.5047	1.7518	7.1372
645.0	-0.5199	1.6976	7.1722
660.0	-0.5194	1.6551	7.2700
675.0	-0.5189	1.5949	6.9904
690.0	-0.5184	1.6389	7.2285
705.0	-0.5285	1.7688	7.2200
720.0	-0.5516	1.8759	7.2104
735.0	-0.5516	1.9367	7.1259
750.0	-0.5434	1.7167	7.2318
765.0	-0.5444	1.6654	6.8940
780.0	-0.5346	1.7832	7.0494
795.0	-0.5340	1.7861	6.7870
810.0	-0.5347	1.7436	6.8648
825.0	-0.5341	1.7233	6.7905
840.0	-0.5343	1.6681	6.8263
855.0	-0.5420	1.5647	6.8065
870.0	-0.5421	1.4571	6.6975
885.0	-0.5347	1.4662	6.7372
900.0	-0.5264	1.5107	6.7155
915.0	-0.5088	1.5386	6.7169
930.0	-0.4959	1.4894	6.6993
945.0	-0.4948	1.4664	6.8203
960.0	-0.4937	1.5505	6.8723
975.0	-0.5033	1.8760	6.8218
990.0	-0.5128	1.9083	6.6265
1005.0	-0.5225	2.0038	6.6171
1020.0	-0.5441	1.9354	6.6417
1035.0	-0.5445	2.0618	6.6197
1050.0	-0.5329	2.1935	6.7448
1065.0	-0.5329	2.0740	6.5765
1080.0	-0.5239	2.0308	6.7009
1095.0	-0.5327	2.1189	6.7508
1110.0	-0.5223	2.0874	6.5705
1125.0	-0.5220	2.1434	6.5828
1140.0	-0.5347	2.1379	6.5291
1155.0	-0.5340	2.1268	6.4659
1170.0	-0.5262	2.1566	5.9238
1185.0	-0.5351	2.2134	6.5587
1200.0	-0.5417	2.2425	6.5740
1215.0	-0.5332	2.2080	6.5441
1230.0	-0.5340	2.1725	6.4187
1245.0	-0.5339	2.2153	6.6270
1260.0	-0.5341	2.2311	6.0287
1275.0	-0.5420	2.1315	5.6946
1290.0	-0.5426	1.9721	6.6918
1305.0	-0.5426	2.1279	6.4639
1320.0	-0.5449	1.8356	6.4821
1335.0	-0.5341	1.8272	6.4945
1350.0	-0.5327	1.8286	6.6269
1365.0	-0.5334	1.8502	6.6548
1380.0	-0.5335	2.0082	6.4382
1395.0	-0.5215	2.0144	6.8026
1410.0	-0.5309	2.0671	6.8407
1425.0	-0.5219	1.9623	6.6442
1440.0	-0.5009	1.7465	6.6971
1455.0	-0.4922	1.7248	6.6171
1470.0	-0.4918	1.9985	6.7639
1485.0	-0.5030	2.1230	6.8207
1500.0	-0.5038	2.0421	6.6126
1515.0	-0.5223	1.9048	6.4450
1530.0	-0.5344	1.8630	6.3536
1545.0	-0.5433	1.7991	6.5982
1560.0	-0.5523	1.8898	6.5868
1575.0	-0.5522	2.1123	6.5678
1590.0	-0.5519	2.1588	6.7586
1605.0	-0.5522	2.0465	6.7911
1620.0	-0.5421	2.0044	6.8301
1635.0	-0.5332	2.0617	6.9582
1650.0	-0.5245	2.0998	7.0676
1665.0	-0.5169	2.0075	6.9547
1680.0	-0.5170	1.9461	6.9608
1695.0	-0.5166	1.9874	7.1672
1710.0	-0.5163	1.9234	7.3435
1725.0	-0.5078	1.7555	7.5208
1740.0	-0.5172	2.0364	8.2504
1755.0	-0.5054	2.4024	8.1554
1770.0	-0.5050	2.4248	8.3498
1785.0	-0.4945	2.0687	8.5591
1800.0	-0.4943	2.0218	8.1131
1815.0	-0.4953	1.9812	7.3958
1830.0	-0.5135	2.4476	7.1213
1845.0	-0.5126	2.1106	6.7977
1860.0	-0.5335	2.1139	6.8243
1875.0	-0.5185	2.4129	7.0255
1890.0	-0.5290	2.4773	7.3849
1905.0	-0.5197	2.6230	7.9637
1920.0	-0.5191	2.6199	8.1332
1935.0	-0.5205	2.5504	8.0983
1950.0	-0.5206	2.4064	8.1634
1965.0	-0.5045	2.4510	8.3903
1980.0	-0.5203	2.4793	8.5716
1995.0	-0.5192	2.4136	8.1004
2010.0	-0.5215	2.2416	8.0195
2025.0	-0.5137	2.1605	8.2364
2040.0	-0.5125	2.2274	8.2745
2055.0	-0.5210	2.2777	8.4450
2070.0	-0.5301	2.6013	8.3330
2085.0	-0.5202	2.6327	7.5380
2100.0	-0.5104	2.4503	8.5437
2115.0	-0.5178	2.6164	8.5314
2130.0	-0.5265	2.3954	8.0722
2145.0	-0.5258	2.3260	8.1704
2160.0	-0.5261	2.2798	8.2830
2175.0	-0.5277	1.9707	8.4036
2190.0	-0.5281	2.0145	8.2772
2205.0	-0.5344	2.1701	8.4275
2220.0	-0.5354	2.3596	8.1790
2235.0	-0.5112	2.4927	8.4222
2250.0	-0.5109	2.4783	8.8289
2265.0	-0.5018	2.5605	8.9903
2280.0	-0.4993	2.5467	8.9273
2295.0	-0.4990	2.4887	8.4010
2310.0	-0.5112	2.4741	9.6400
2325.0	-0.5119	2.3760	9.6026
2340.0	-0.5373	2.3426	9.4701
2355.0	-0.5456	2.3774	9.2752
2370.0	-0.5469	2.5507	9.3591
2385.0	-0.5564	2.4578	9.6201
2400.0	-0.5562	2.3906	9.5477
2415.0	-0.5473	2.3998	9.8861
2430.0	-0.5352	2.3516	9.9180
2445.0	-0.5356	2.1604	10.1206
2460.0	-0.5354	2.1948	10.0304
2475.0	-0.5346	2.2669	10.1410
2490.0	-0.5260	2.1144	10.1836
2505.0	-0.5264	2.0075	9.9785
2520.0	-0.5364	2.1297	9.8043
2535.0	-0.5376	2.0632	9.9153
2550.0	-0.5377	1.9664	9.9258
2565.0	-0.5382	1.9837	9.7060
2580.0	-0.5475	1.9378	9.8980
2595.0	-0.5373	1.9743	9.9718
2610.0	-0.5301	2.0043	9.7044
2625.0	-0.5300	2.0378	9.8462
2640.0	-0.5389	2.1679	10.1218
2655.0	-0.5393	2.1982	10.0806
2670.0	-0.5385	2.2343	10.1724
2685.0	-0.5374	2.3443	10.1754
2700.0	-0.5352	2.2671	9.9630
2715.0	-0.5345	2.4892	10.1423
2730.0	-0.5357	2.7043	10.2806
2745.0	-0.5358	2.7783	10.2731
2760.0	-0.5354	2.7371	10.3503
2775.0	-0.5358	2.6041	10.2176
2790.0	-0.5385	2.3449	10.0200
2805.0	-0.5483	2.3441	10.2272
2820.0	-0.5464	2.4308	10.4290
2835.0	-0.5374	2.3685	10.3478
2850.0	-0.5376	2.2618	10.2995
2865.0	-0.5379	2.1067	10.3619
2880.0	-0.5459	1.9871	10.3450
2895.0	-0.5156	1.9137	10.4073
2910.0	-0.5151	1.9930	10.2546
2925.0	-0.5168	1.9541	10.3323
2940.0	-0.5182	2.0526	10.3597
2955.0	-0.5076	1.9862	10.3338
2970.0	-0.5074	1.9458	10.4664
2985.0	-0.5095	2.0648	10.2444


==> data_V2/cheetah-M2-hrm-rs.txt <==
15.0	-0.5892	-0.5859	-0.5351
30.0	-0.5921	-0.5880	-0.5569
45.0	-0.5929	-0.5898	-0.5699
60.0	-0.5933	-0.5765	-0.5624
75.0	-0.5942	-0.5780	-0.5636
90.0	-0.5945	-0.5813	-0.5693
105.0	-0.5875	-0.5682	-0.5619
120.0	-0.5904	-0.5705	-0.5631
135.0	-0.5778	-0.5692	-0.5647
150.0	-0.5831	-0.5711	-0.5652
165.0	-0.5845	-0.5705	-0.5633
180.0	-0.5840	-0.5675	-0.5504
195.0	-0.5812	-0.5676	-0.5505
210.0	-0.5928	-0.5783	-0.5517
225.0	-0.5927	-0.5782	-0.5512
240.0	-0.5967	-0.5840	-0.5526
255.0	-0.5862	-0.5759	-0.5500
270.0	-0.5925	-0.5789	-0.5647
285.0	-0.5927	-0.5740	-0.5577
300.0	-0.5956	-0.5694	-0.5574
315.0	-0.5954	-0.5745	-0.5586
330.0	-0.5954	-0.5740	-0.5566
345.0	-0.5954	-0.5798	-0.5728
360.0	-0.5962	-0.5733	-0.5643
375.0	-0.5734	-0.5649	-0.5414
390.0	-0.5843	-0.5689	-0.5511
405.0	-0.5841	-0.5687	-0.5505
420.0	-0.5731	-0.5559	-0.5321
435.0	-0.5735	-0.5682	-0.5399
450.0	-0.5795	-0.5685	-0.5347
465.0	-0.5838	-0.5820	-0.5405
480.0	-0.5838	-0.5817	-0.5596
495.0	-0.5841	-0.5768	-0.5537
510.0	-0.5843	-0.5771	-0.5539
525.0	-0.5936	-0.5830	-0.5715
540.0	-0.5975	-0.5839	-0.5564
555.0	-0.5969	-0.5764	-0.5533
570.0	-0.5847	-0.5703	-0.5532
585.0	-0.5840	-0.5682	-0.5509
600.0	-0.5819	-0.5706	-0.5509
615.0	-0.5763	-0.5690	-0.5380
630.0	-0.5766	-0.5691	-0.5306
645.0	-0.5900	-0.5716	-0.5446
660.0	-0.5956	-0.5757	-0.5502
675.0	-0.5852	-0.5756	-0.5483
690.0	-0.5963	-0.5760	-0.5483
705.0	-0.5970	-0.5762	-0.5549
720.0	-0.5972	-0.5731	-0.5675
735.0	-0.5970	-0.5658	-0.5533
750.0	-0.5963	-0.5556	-0.5403
765.0	-0.5968	-0.5540	-0.5403
780.0	-0.5965	-0.5612	-0.5489
795.0	-0.5913	-0.5670	-0.5490
810.0	-0.5914	-0.5721	-0.5495
825.0	-0.5916	-0.5781	-0.5703
840.0	-0.5929	-0.5797	-0.5708
855.0	-0.5928	-0.5809	-0.5714
870.0	-0.5921	-0.5810	-0.5770
885.0	-0.5920	-0.5808	-0.5774
900.0	-0.5961	-0.5816	-0.5773
915.0	-0.5959	-0.5812	-0.5700
930.0	-0.5917	-0.5804	-0.5724
945.0	-0.5962	-0.5786	-0.5693
960.0	-0.5820	-0.5731	-0.5694
975.0	-0.5826	-0.5726	-0.5580
990.0	-0.5846	-0.5737	-0.5548
1005.0	-0.5833	-0.5740	-0.5542
1020.0	-0.5805	-0.5725	-0.5578
1035.0	-0.5807	-0.5675	-0.5557
1050.0	-0.5771	-0.5680	-0.5491
1065.0	-0.5838	-0.5760	-0.5526
1080.0	-0.5827	-0.5694	-0.5479
1095.0	-0.5861	-0.5745	-0.5477
1110.0	-0.5773	-0.5553	-0.5475
1125.0	-0.5828	-0.5625	-0.5510
1140.0	-0.5918	-0.5622	-0.5508
1155.0	-0.5839	-0.5617	-0.5513
1170.0	-0.5840	-0.5678	-0.5541
1185.0	-0.5932	-0.5670	-0.5512
1200.0	-0.5905	-0.5674	-0.5436
1215.0	-0.5966	-0.5765	-0.5655
1230.0	-0.5966	-0.5762	-0.5655
1245.0	-0.5847	-0.5722	-0.5639
1260.0	-0.5780	-0.5610	-0.5219
1275.0	-0.5648	-0.5588	-0.5172
1290.0	-0.5646	-0.5607	-0.5106
1305.0	-0.5698	-0.5625	-0.5104
1320.0	-0.5694	-0.5624	-0.5106
1335.0	-0.5646	-0.5582	-0.4950
1350.0	-0.5791	-0.5635	-0.5030
1365.0	-0.5788	-0.5527	-0.5170
1380.0	-0.5825	-0.5618	-0.5167
1395.0	-0.5847	-0.5617	-0.5168
1410.0	-0.5812	-0.5615	-0.4983
1425.0	-0.5784	-0.5616	-0.5226
1440.0	-0.5835	-0.5642	-0.4885
1455.0	-0.5863	-0.5833	-0.5247
1470.0	-0.5962	-0.5810	-0.5388
1485.0	-0.5960	-0.5806	-0.5386
1500.0	-0.5924	-0.5790	-0.5392
1515.0	-0.5927	-0.5738	-0.5507
1530.0	-0.5939	-0.5798	-0.5505
1545.0	-0.5945	-0.5828	-0.5572
1560.0	-0.5939	-0.5828	-0.5597
1575.0	-0.5932	-0.5829	-0.5689
1590.0	-0.5870	-0.5809	-0.5561
1605.0	-0.5865	-0.5673	-0.5498
1620.0	-0.5852	-0.5696	-0.5496
1635.0	-0.5858	-0.5612	-0.5496
1650.0	-0.5855	-0.5751	-0.5532
1665.0	-0.5850	-0.5751	-0.5539
1680.0	-0.5932	-0.5690	-0.5413
1695.0	-0.5909	-0.5655	-0.5449
1710.0	-0.5910	-0.5649	-0.5364
1725.0	-0.5837	-0.5636	-0.5502
1740.0	-0.5834	-0.5639	-0.5492
1755.0	-0.5836	-0.5638	-0.5492
1770.0	-0.5939	-0.5636	-0.5405
1785.0	-0.5943	-0.5821	-0.5446
1800.0	-0.5939	-0.5822	-0.5537
1815.0	-0.5967	-0.5822	-0.5691
1830.0	-0.5938	-0.5814	-0.5686
1845.0	-0.5936	-0.5823	-0.5637
1860.0	-0.5934	-0.5748	-0.5653
1875.0	-0.5924	-0.5746	-0.5661
1890.0	-0.5930	-0.5805	-0.5679
1905.0	-0.5814	-0.5707	-0.5659
1920.0	-0.5821	-0.5763	-0.5546
1935.0	-0.5817	-0.5753	-0.5551
1950.0	-0.5810	-0.5743	-0.5661
1965.0	-0.5858	-0.5794	-0.5682
1980.0	-0.5893	-0.5764	-0.5521
1995.0	-0.5949	-0.5834	-0.5524
2010.0	-0.5927	-0.5725	-0.5526
2025.0	-0.5926	-0.5678	-0.5587
2040.0	-0.5681	-0.5597	-0.5288
2055.0	-0.5799	-0.5629	-0.5530
2070.0	-0.5783	-0.5566	-0.5380
2085.0	-0.5690	-0.5600	-0.5327
2100.0	-0.5688	-0.5602	-0.5024
2115.0	-0.5827	-0.5646	-0.4160
2130.0	-0.5903	-0.5647	-0.3251
2145.0	-0.5949	-0.5745	-0.3021
2160.0	-0.5947	-0.5758	-0.1647
2175.0	-0.5932	-0.5797	-0.0634
2190.0	-0.5822	-0.5760	0.7726
2205.0	-0.5823	-0.5758	1.2029
2220.0	-0.5817	-0.5759	1.2203
2235.0	-0.5816	-0.5761	1.0279
2250.0	-0.5831	-0.5760	0.5043
2265.0	-0.5835	-0.5757	0.1726
2280.0	-0.5933	-0.5792	0.1643
2295.0	-0.5928	-0.5771	0.1294
2310.0	-0.5930	-0.5769	-0.0757
2325.0	-0.5864	-0.5764	-0.3608
2340.0	-0.5765	-0.5655	-0.4033
2355.0	-0.5769	-0.5550	-0.4118
2370.0	-0.5740	-0.5445	-0.4123
2385.0	-0.5887	-0.5438	-0.4100
2400.0	-0.5781	-0.5357	-0.3380
2415.0	-0.5780	-0.5478	-0.3433
2430.0	-0.5783	-0.5599	-0.5329
2445.0	-0.5824	-0.5602	-0.5302
2460.0	-0.5843	-0.5601	-0.5043
2475.0	-0.5873	-0.5725	-0.5072
2490.0	-0.5901	-0.5813	-0.5511
2505.0	-0.5899	-0.5853	-0.5650
2520.0	-0.5930	-0.5861	-0.5665
2535.0	-0.5901	-0.5847	-0.5740
2550.0	-0.5931	-0.5794	-0.5709
2565.0	-0.5929	-0.5827	-0.5691
2580.0	-0.5928	-0.5828	-0.5678
2595.0	-0.5963	-0.5840	-0.5665
2610.0	-0.5964	-0.5797	-0.5571
2625.0	-0.5934	-0.5791	-0.5411
2640.0	-0.5852	-0.5716	-0.5269
2655.0	-0.5844	-0.5801	-0.5312
2670.0	-0.5839	-0.5803	-0.5316
2685.0	-0.5839	-0.5798	-0.5312
2700.0	-0.5839	-0.5807	-0.5190
2715.0	-0.5827	-0.5780	-0.5175
2730.0	-0.5845	-0.5804	-0.5670
2745.0	-0.5924	-0.5750	-0.5611
2760.0	-0.5935	-0.5754	-0.5610
2775.0	-0.5901	-0.5754	-0.5607
2790.0	-0.5928	-0.5809	-0.5630
2805.0	-0.5921	-0.5788	-0.5723
2820.0	-0.5863	-0.5778	-0.5717
2835.0	-0.5932	-0.5842	-0.5665
2850.0	-0.5901	-0.5767	-0.5662
2865.0	-0.5904	-0.5761	-0.5662
2880.0	-0.5900	-0.5766	-0.5707
2895.0	-0.5901	-0.5765	-0.5597
2910.0	-0.5906	-0.5768	-0.5696
2925.0	-0.5911	-0.5758	-0.5226
2940.0	-0.5947	-0.5753	-0.5022
2955.0	-0.5948	-0.5868	-0.4816
2970.0	-0.5958	-0.5942	-0.4876
2985.0	-0.5950	-0.5844	-0.4901


==> data_V2/cheetah-M2-hrm.txt <==
15.0	-0.5659	-0.5639	-0.5219
30.0	-0.5704	-0.5343	-0.4446
45.0	-0.5495	-0.5208	-0.1714
60.0	-0.5103	-0.4719	-0.0184
75.0	-0.4522	-0.2049	0.3165
90.0	-0.3064	0.2324	1.5978
105.0	-0.0284	1.0268	3.2711
120.0	0.4314	2.3834	4.0514
135.0	0.7279	3.2477	4.1825
150.0	0.8969	3.4946	4.5744
165.0	1.0268	3.8108	4.8542
180.0	1.3578	4.0546	5.4327
195.0	1.4762	4.2338	5.5936
210.0	1.7496	4.3400	5.7581
225.0	2.1568	4.3836	6.0099
240.0	2.8036	4.2779	5.9954
255.0	3.4032	4.2653	6.1914
270.0	3.7124	4.4255	5.7812
285.0	3.9793	4.5286	6.2203
300.0	4.1492	4.8163	6.3329
315.0	4.1707	5.0716	6.4459
330.0	4.2789	5.1083	6.9718
345.0	4.3713	5.1589	6.9827
360.0	4.5263	5.1048	6.8986
375.0	4.4850	5.1081	6.5714
390.0	4.7183	5.2157	6.1396
405.0	4.3891	5.0645	5.9166
420.0	3.5563	5.1599	5.8882
435.0	3.3211	4.9642	6.1419
450.0	4.8825	5.2601	6.9252
465.0	4.8814	5.2734	7.1688
480.0	4.8559	5.2072	7.6781
495.0	4.8636	5.2428	7.7543
510.0	4.8741	5.3446	7.6060
525.0	4.6750	5.4790	7.6992
540.0	4.8097	5.5694	7.9702
555.0	4.6914	5.5997	8.0259
570.0	4.9263	5.4742	7.8545
585.0	4.8586	5.3524	7.9944
600.0	4.7709	5.4181	8.1228
615.0	4.7750	5.5369	7.9647
630.0	4.9725	5.5023	7.9784
645.0	5.1455	5.5350	8.0448
660.0	5.1819	5.5060	7.8815
675.0	5.0459	5.4864	7.8108
690.0	5.2546	5.5914	7.7700
705.0	5.1899	5.5549	7.8718
720.0	5.3150	5.7734	8.2395
735.0	5.2606	6.1952	8.3978
750.0	5.0387	6.1769	8.0385
765.0	5.0210	5.8132	8.3809
780.0	5.0289	5.7499	8.6527
795.0	4.9785	5.8970	8.5125
810.0	4.9153	5.6302	8.3888
825.0	4.6124	5.6681	8.6682
840.0	4.7404	5.8032	8.3115
855.0	4.8490	5.8445	8.5631
870.0	4.7395	5.9953	8.7724
885.0	4.5473	5.9658	8.7158
900.0	4.4729	5.6055	8.6953
915.0	4.4096	5.9463	8.5338
930.0	4.4700	5.9571	8.7669
945.0	4.7966	5.8219	8.8541
960.0	4.8349	5.7820	8.5178
975.0	4.9316	6.0752	8.8396
990.0	4.7918	5.8501	8.6011
1005.0	5.0333	6.2776	8.9066
1020.0	5.0351	6.0159	9.0397
1035.0	5.2519	6.1110	8.8881
1050.0	5.0086	5.7825	8.9065
1065.0	5.1068	5.8881	8.9570
1080.0	5.1915	5.9541	8.9770
1095.0	5.1985	6.1548	9.0032
1110.0	5.1829	5.9985	8.9807
1125.0	5.2549	5.8508	8.9733
1140.0	5.4575	5.8847	9.0207
1155.0	5.3659	5.9786	9.3415
1170.0	5.3107	6.1236	9.4146
1185.0	5.3181	6.2951	9.2762
1200.0	5.1948	6.1895	9.4224
1215.0	5.2208	6.1836	9.2071
1230.0	5.2418	6.1133	9.3985
1245.0	5.2021	6.0790	9.7548
1260.0	5.2465	5.9967	9.4600
1275.0	5.3509	6.1435	9.4507
1290.0	5.4045	6.0990	9.3753
1305.0	5.3452	5.9313	9.5178
1320.0	5.4093	5.8837	9.3246
1335.0	5.4812	6.0429	9.3465
1350.0	5.4815	6.1220	9.1984
1365.0	5.4536	6.0942	9.2692
1380.0	5.4451	6.0035	9.4442
1395.0	5.4660	6.0726	9.7349
1410.0	5.4412	6.2336	9.3153
1425.0	5.5458	6.2382	9.4742
1440.0	5.3783	6.0953	9.1198
1455.0	5.3453	5.9313	9.3960
1470.0	5.5549	5.9860	9.6657
1485.0	5.3273	5.9315	9.6396
1500.0	5.4721	6.1569	9.8303
1515.0	5.3925	6.2294	9.9126
1530.0	5.4303	6.1630	9.7726
1545.0	5.4691	6.3430	9.8978
1560.0	5.6057	6.4933	9.6303
1575.0	5.5461	6.1475	9.9430
1590.0	5.5464	6.4145	9.8178
1605.0	5.5497	6.4557	9.5426
1620.0	5.5779	6.5115	9.8440
1635.0	5.6915	7.0297	9.8389
1650.0	5.5617	6.8635	9.9146
1665.0	5.6157	6.8096	9.8677
1680.0	5.6626	6.8961	10.1583
1695.0	5.7092	7.1547	9.6748
1710.0	5.6297	7.2804	9.8697
1725.0	5.5691	7.4716	9.9794
1740.0	5.6372	7.4500	10.0067
1755.0	5.5910	7.4545	10.1290
1770.0	5.6904	7.4079	10.0135
1785.0	5.6373	7.3758	9.6225
1800.0	5.7390	7.5428	10.2275
1815.0	5.7058	7.4494	10.1939
1830.0	5.8481	7.8008	10.1668
1845.0	5.8721	7.7693	10.4413
1860.0	5.9388	7.8456	9.9856
1875.0	5.8845	8.0080	10.3248
1890.0	5.9786	8.1407	9.8682
1905.0	6.0060	8.1667	10.4447
1920.0	5.9327	8.2933	10.2028
1935.0	6.0635	8.5641	10.1991
1950.0	6.0482	8.3564	10.4966
1965.0	6.1004	8.3915	10.3393
1980.0	6.1283	8.5875	10.6709
1995.0	6.1654	8.6853	10.3337
2010.0	6.1786	8.5877	10.5870
2025.0	6.1065	9.1304	10.4438
2040.0	6.0690	8.9232	10.5991
2055.0	6.0876	8.6448	10.5125
2070.0	6.1493	7.9915	10.2058
2085.0	6.0459	7.1472	10.0983
2100.0	5.6075	7.3473	10.2181
2115.0	5.6237	7.2461	10.1087
2130.0	5.6084	7.0260	10.3147
2145.0	6.1071	8.5249	10.3586
2160.0	6.1106	8.5627	10.1014
2175.0	6.1749	8.7693	10.2281
2190.0	6.1310	8.9234	10.4627
2205.0	6.1380	9.0551	10.2030
2220.0	6.0395	9.0461	10.6250
2235.0	6.0632	9.2368	10.6886
2250.0	6.0785	8.8028	10.5346
2265.0	5.9400	9.1413	10.7374
2280.0	6.1756	8.9911	10.6589
2295.0	6.0397	9.1402	10.7888
2310.0	6.2057	8.6094	10.9074
2325.0	6.2962	7.8340	10.7455
2340.0	5.8250	7.2746	10.8262
2355.0	5.5833	7.4597	10.6982
2370.0	5.5580	7.4465	10.6246
2385.0	5.7026	7.5056	10.3720
2400.0	5.7373	7.5854	10.7340
2415.0	5.7130	7.6272	10.7688
2430.0	5.7268	7.6090	10.5657
2445.0	5.6467	7.5034	10.9154
2460.0	5.6730	7.6211	10.8079
2475.0	5.6351	7.5809	11.0000
2490.0	5.6580	7.6386	10.9202
2505.0	5.6277	7.5860	10.6119
2520.0	5.6295	7.6550	10.5348
2535.0	5.6157	7.5564	10.6940
2550.0	5.6828	7.3365	10.5236
2565.0	5.6635	7.6680	10.8108
2580.0	5.6376	7.5866	10.6240
2595.0	5.5636	7.5577	10.8057
2610.0	5.6516	7.3811	10.4183
2625.0	5.5804	7.5755	10.9319
2640.0	5.4982	7.8567	10.6494
2655.0	5.6331	7.5675	10.6733
2670.0	5.5448	7.4252	10.7847
2685.0	5.5676	7.6621	10.9833
2700.0	5.6496	7.6385	10.8811
2715.0	5.6038	7.5609	10.6163
2730.0	5.5837	7.5424	10.8653
2745.0	5.6059	7.8131	10.9082
2760.0	5.6657	7.6813	10.6124
2775.0	5.5393	7.8055	10.6232
2790.0	5.6592	7.7799	11.0864
2805.0	5.6343	7.8174	10.9889
2820.0	5.5448	7.7623	11.0461
2835.0	5.6619	7.8410	11.0211
2850.0	5.5132	7.6659	10.7636
2865.0	5.4802	7.6705	11.3150
2880.0	5.5451	7.9088	10.9461
2895.0	5.6889	7.9125	11.0517
2910.0	5.6305	7.9096	10.8969
2925.0	5.6385	7.7936	11.3295
2940.0	5.5690	7.8449	10.9469
2955.0	5.6916	7.8238	10.8700
2970.0	5.6859	7.8548	11.2809
2985.0	5.5892	7.9020	11.1315


==> data_V2/cheetah-M2-ql-rs.txt <==
15.0	-0.5906	-0.5867	-0.5132
30.0	-0.5921	-0.5908	-0.5536
45.0	-0.5938	-0.5926	-0.5673
60.0	-0.5935	-0.5673	-0.5471
75.0	-0.5940	-0.5671	-0.5559
90.0	-0.5887	-0.5683	-0.5321
105.0	-0.5903	-0.5721	-0.5517
120.0	-0.5952	-0.5728	-0.5520
135.0	-0.5823	-0.5629	-0.5489
150.0	-0.5651	-0.5504	-0.5332
165.0	-0.5769	-0.5120	-0.4126
180.0	-0.5858	-0.5118	-0.2306
195.0	-0.5756	-0.5309	-0.0042
210.0	-0.5759	-0.5307	0.1099
225.0	-0.5758	-0.5309	0.3935
240.0	-0.5909	-0.5515	0.5257
255.0	-0.5908	-0.5589	0.5350
270.0	-0.5935	-0.5577	0.5335
285.0	-0.5863	-0.5578	0.5458
300.0	-0.5939	-0.5443	0.5372
315.0	-0.5939	-0.5439	0.6307
330.0	-0.5978	-0.5341	0.6790
345.0	-0.5929	-0.5202	0.7953
360.0	-0.5929	-0.5203	0.9530
375.0	-0.5930	-0.5489	1.1323
390.0	-0.5930	-0.5637	1.3023
405.0	-0.5932	-0.5730	1.3110
420.0	-0.5931	-0.5733	1.2584
435.0	-0.5966	-0.5617	1.4042
450.0	-0.5944	-0.5656	1.9281
465.0	-0.5940	-0.5656	2.0920
480.0	-0.5942	-0.5406	2.0466
495.0	-0.5881	-0.5374	2.0816
510.0	-0.5883	-0.5371	2.1356
525.0	-0.5881	-0.5301	2.1193
540.0	-0.5661	-0.5258	2.1383
555.0	-0.5629	-0.5378	2.1471
570.0	-0.5596	-0.5414	2.1092
585.0	-0.5598	-0.5413	2.0638
600.0	-0.5598	-0.5471	2.1008
615.0	-0.5600	-0.5145	2.1446
630.0	-0.5739	-0.5275	2.1257
645.0	-0.5914	-0.5423	2.0270
660.0	-0.5981	-0.5547	2.0140
675.0	-0.5982	-0.5544	2.0876
690.0	-0.5941	-0.5430	2.1361
705.0	-0.5946	-0.5758	2.0981
720.0	-0.5949	-0.5539	2.0507
735.0	-0.5945	-0.5540	2.0537
750.0	-0.5837	-0.5062	2.1535
765.0	-0.5841	-0.5059	2.1692
780.0	-0.5943	-0.4885	2.2205
795.0	-0.5924	-0.4902	2.2309
810.0	-0.5763	-0.5026	2.1662
825.0	-0.5763	-0.5020	2.1724
840.0	-0.5763	-0.4322	2.1789
855.0	-0.5766	-0.4627	2.1513
870.0	-0.5762	-0.4528	2.1699
885.0	-0.5775	-0.4067	2.1704
900.0	-0.5941	-0.3487	2.1714
915.0	-0.5973	0.2127	2.2106
930.0	-0.5972	0.2293	2.5192
945.0	-0.5979	0.2552	2.8010
960.0	-0.5942	0.2901	2.4716
975.0	-0.5932	0.3049	2.3000
990.0	-0.5936	0.3065	2.1460
1005.0	-0.5662	0.2858	1.9182
1020.0	-0.5571	0.2873	2.2363
1035.0	-0.5569	0.3121	2.7696
1050.0	-0.5531	0.3538	2.8983
1065.0	-0.5745	0.4048	2.8975
1080.0	-0.5810	0.3980	2.7431
1095.0	-0.5810	0.4234	2.6511
1110.0	-0.5862	0.3761	2.5101
1125.0	-0.5875	0.3552	2.8325
1140.0	-0.5919	0.3523	3.1790
1155.0	-0.5912	0.3609	3.1132
1170.0	-0.5912	0.3236	3.0964
1185.0	-0.5794	0.3093	3.1679
1200.0	-0.5793	0.3030	3.1681
1215.0	-0.5639	0.2853	3.1541
1230.0	-0.5637	0.3224	3.1646
1245.0	-0.5645	0.3506	2.9421
1260.0	-0.5861	0.3449	2.7959
1275.0	-0.5897	0.3607	2.6947
1290.0	-0.5784	0.3241	2.6888
1305.0	-0.5811	0.3243	2.9948
1320.0	-0.5937	0.3808	3.1055
1335.0	-0.5935	0.3770	3.1913
1350.0	-0.5815	0.3982	3.2190
1365.0	-0.5777	0.3413	3.2005
1380.0	-0.5903	0.3020	3.1820
1395.0	-0.5936	0.3478	3.1737
1410.0	-0.5932	0.3935	3.1083
1425.0	-0.5933	0.4296	3.1016
1440.0	-0.5866	0.4350	3.1129
1455.0	-0.5942	0.3619	3.1575
1470.0	-0.5939	0.3636	3.2195
1485.0	-0.5844	0.3778	3.1380
1500.0	-0.5876	0.4227	3.1663
1515.0	-0.5877	0.4437	3.1969
1530.0	-0.5850	0.4552	3.1774
1545.0	-0.5849	0.4365	3.1126
1560.0	-0.5853	0.4630	3.1104
1575.0	-0.5926	0.4422	3.1263
1590.0	-0.5972	0.4542	3.1426
1605.0	-0.5937	0.4711	3.1983
1620.0	-0.5937	0.5061	3.2223
1635.0	-0.5809	0.5185	3.1791
1650.0	-0.5808	0.5352	3.1014
1665.0	-0.5763	0.4973	3.0321
1680.0	-0.5762	0.5200	2.9439
1695.0	-0.5833	0.6027	3.0269
1710.0	-0.5831	0.6363	3.1222
1725.0	-0.5828	0.6955	2.9556
1740.0	-0.5863	0.7535	2.9499
1755.0	-0.5972	0.9265	3.1158
1770.0	-0.5970	0.9338	3.0202
1785.0	-0.5969	0.9230	2.9088
1800.0	-0.5974	0.9029	2.9654
1815.0	-0.5937	0.8885	3.0569
1830.0	-0.5780	0.8901	2.9744
1845.0	-0.5781	0.8753	3.1219
1860.0	-0.5812	0.9085	3.1219
1875.0	-0.5923	0.9260	3.0257
1890.0	-0.5925	0.9074	2.9757
1905.0	-0.5822	0.8740	3.1478
1920.0	-0.5820	0.8734	3.2387
1935.0	-0.5818	0.8647	2.9424
1950.0	-0.5818	0.8529	2.7974
1965.0	-0.5928	0.8801	2.8309
1980.0	-0.5886	0.8877	2.8675
1995.0	-0.5847	0.8635	2.6397
2010.0	-0.5848	0.8365	2.5825
2025.0	-0.5745	0.8551	2.8471
2040.0	-0.5612	0.9057	2.9876
2055.0	-0.5452	0.8963	2.9645
2070.0	-0.5734	0.8944	2.9749
2085.0	-0.5776	0.8990	3.0239
2100.0	-0.5612	0.8777	2.9600
2115.0	-0.5646	0.8265	3.0170
2130.0	-0.5815	0.8483	2.9870
2145.0	-0.5816	0.8846	2.9533
2160.0	-0.5937	0.8994	2.9302
2175.0	-0.5756	0.9410	2.9650
2190.0	-0.5928	0.9377	3.0054
2205.0	-0.5930	0.9259	2.9566
2220.0	-0.5931	0.9620	2.9431
2235.0	-0.5903	0.9638	2.9427
2250.0	-0.5900	0.9098	2.9813
2265.0	-0.5898	0.9091	3.0007
2280.0	-0.5968	0.9459	2.8990
2295.0	-0.5969	0.9820	2.9059
2310.0	-0.5971	0.9893	2.9752
2325.0	-0.5971	0.9703	2.9549
2340.0	-0.5970	0.9699	2.9707
2355.0	-0.5973	0.9725	2.9519
2370.0	-0.5945	0.9745	2.9252
2385.0	-0.5945	0.9801	2.8942
2400.0	-0.5985	0.9798	2.9402
2415.0	-0.5984	0.9810	3.0013
2430.0	-0.5949	1.0078	3.1034
2445.0	-0.5951	1.0392	3.1542
2460.0	-0.5948	1.0624	3.1780
2475.0	-0.5819	1.0734	3.0596
2490.0	-0.5820	1.0984	3.0487
2505.0	-0.5821	1.0890	3.0747
2520.0	-0.5654	1.0828	3.3536
2535.0	-0.5484	1.1282	3.5578
2550.0	-0.5597	1.1039	3.4758
2565.0	-0.5731	1.1176	3.5741
2580.0	-0.5679	1.1411	3.5567
2595.0	-0.5678	1.1476	3.6082
2610.0	-0.5430	1.1519	3.7442
2625.0	-0.5585	1.1179	3.7667
2640.0	-0.5584	1.0920	3.7843
2655.0	-0.5582	0.9640	3.6800
2670.0	-0.5646	0.7827	3.7685
2685.0	-0.5648	0.7075	3.6621
2700.0	-0.5651	0.9713	3.7667
2715.0	-0.5772	1.1198	3.7520
2730.0	-0.5977	1.0991	3.7093
2745.0	-0.5939	1.0574	3.6835
2760.0	-0.5939	1.0630	3.7553
2775.0	-0.5974	1.0461	3.7836
2790.0	-0.5973	1.0722	3.7153
2805.0	-0.5940	1.0938	3.7325
2820.0	-0.5853	1.0229	3.7087
2835.0	-0.5943	0.9755	3.8193
2850.0	-0.5942	1.0184	3.9040
2865.0	-0.5938	1.0211	3.7622
2880.0	-0.5855	0.9339	3.8222
2895.0	-0.5856	0.9435	3.7586
2910.0	-0.5688	0.9887	3.8913
2925.0	-0.5685	0.9855	3.8831
2940.0	-0.5681	1.0363	3.8936
2955.0	-0.5682	1.0214	3.9644
2970.0	-0.5623	0.9705	3.9436
2985.0	-0.5865	0.9684	3.8801


==> data_V2/cheetah-M2-ql.txt <==
15.0	-0.5521	-0.4997	-0.3622
30.0	-0.5571	-0.5174	-0.3079
45.0	-0.5480	-0.4579	-0.2755
60.0	-0.5580	-0.4572	-0.3122
75.0	-0.5655	-0.4518	-0.3194
90.0	-0.5694	-0.4735	-0.2251
105.0	-0.5803	-0.4829	0.4200
120.0	-0.5907	-0.5057	1.2210
135.0	-0.5927	-0.5287	1.5373
150.0	-0.5837	-0.5323	0.9348
165.0	-0.5904	-0.1034	1.0832
180.0	-0.5945	-0.2192	2.3557
195.0	-0.5953	-0.2244	3.2161
210.0	-0.5963	-0.3396	3.5141
225.0	-0.5960	-0.5535	4.0636
240.0	-0.5958	-0.5145	4.3378
255.0	-0.5963	-0.5056	4.5978
270.0	-0.5968	-0.2930	5.3861
285.0	-0.5970	-0.2974	5.0916
300.0	-0.5975	-0.2755	4.7015
315.0	-0.5976	-0.2444	4.8963
330.0	-0.5978	-0.2517	5.9239
345.0	-0.5977	-0.2602	5.8645
360.0	-0.5975	-0.4609	5.7481
375.0	-0.5977	-0.4592	5.7076
390.0	-0.5981	-0.4550	5.7192
405.0	-0.5978	-0.4624	5.7043
420.0	-0.5974	-0.5073	5.7436
435.0	-0.5925	-0.5069	5.6139
450.0	-0.5927	-0.5077	5.5632
465.0	-0.5926	-0.5266	5.8657
480.0	-0.5785	-0.5363	6.2804
495.0	-0.5918	-0.5451	6.0713
510.0	-0.5910	-0.5365	6.1818
525.0	-0.5911	-0.5227	6.2381
540.0	-0.5909	-0.5720	6.4524
555.0	-0.5900	-0.5722	6.2182
570.0	-0.5899	-0.5719	6.3795
585.0	-0.5967	-0.5730	6.1600
600.0	-0.5970	-0.5728	6.4463
615.0	-0.5974	-0.5728	6.4644
630.0	-0.5980	-0.5860	6.5830
645.0	-0.5980	-0.5863	6.5095
660.0	-0.5983	-0.5866	6.5702
675.0	-0.5986	-0.5868	6.6834
690.0	-0.5985	-0.5868	6.5082
705.0	-0.5983	-0.5867	6.5706
720.0	-0.5981	-0.5977	7.0270
735.0	-0.5981	-0.5974	6.8615
750.0	-0.5980	-0.5972	6.7227
765.0	-0.5977	-0.5972	6.9145
780.0	-0.5976	-0.5831	6.7894
795.0	-0.5974	-0.5726	6.8012
810.0	-0.5977	-0.5580	7.1638
825.0	-0.5977	-0.5582	7.0068
840.0	-0.5976	-0.5583	7.1898
855.0	-0.5976	-0.5583	6.9776
870.0	-0.5975	-0.5725	6.8043
885.0	-0.5971	-0.5724	7.1993
900.0	-0.5975	-0.5828	6.8680
915.0	-0.5975	-0.5970	6.8348
930.0	-0.5975	-0.5966	7.2903
945.0	-0.5979	-0.5964	6.8031
960.0	-0.5971	-0.5913	7.2125
975.0	-0.5974	-0.5915	7.0901
990.0	-0.5978	-0.5914	6.9397
1005.0	-0.5978	-0.5912	7.0692
1020.0	-0.5979	-0.5913	7.2106
1035.0	-0.5980	-0.5914	7.1445
1050.0	-0.5979	-0.5915	6.8818
1065.0	-0.5979	-0.5974	6.7804
1080.0	-0.5980	-0.5971	7.2590
1095.0	-0.5980	-0.5967	7.0569
1110.0	-0.5980	-0.5968	7.4919
1125.0	-0.5979	-0.5814	6.9827
1140.0	-0.5974	-0.5758	6.9608
1155.0	-0.5975	-0.5756	7.4946
1170.0	-0.5976	-0.5753	7.1023
1185.0	-0.5977	-0.5754	7.1536
1200.0	-0.5978	-0.5753	7.1120
1215.0	-0.5950	-0.5662	7.4446
1230.0	-0.5978	-0.5822	7.2840
1245.0	-0.5978	-0.5823	7.1628
1260.0	-0.5977	-0.5826	7.4249
1275.0	-0.5980	-0.5824	7.2975
1290.0	-0.5974	-0.5534	7.1689
1305.0	-0.5973	-0.5624	7.3570
1320.0	-0.5980	-0.5681	7.3285
1335.0	-0.5981	-0.5684	7.3947
1350.0	-0.5973	-0.5588	7.4755
1365.0	-0.5928	-0.5402	7.1717
1380.0	-0.5924	-0.5604	7.3662
1395.0	-0.5924	-0.5694	7.5260
1410.0	-0.5925	-0.5357	7.2506
1425.0	-0.5927	-0.5121	7.4698
1440.0	-0.5922	-0.5031	7.0481
1455.0	-0.5976	-0.5313	6.3166
1470.0	-0.5980	-0.5310	6.5508
1485.0	-0.5979	-0.5311	7.2108
1500.0	-0.5974	-0.5312	6.9830
1515.0	-0.5972	-0.5644	6.7208
1530.0	-0.5971	-0.5826	6.2543
1545.0	-0.5973	-0.5823	6.2993
1560.0	-0.5973	-0.5823	6.2593
1575.0	-0.5973	-0.5824	6.4436
1590.0	-0.5962	-0.5739	6.0275
1605.0	-0.5961	-0.5742	6.7913
1620.0	-0.5961	-0.5741	6.3706
1635.0	-0.5981	-0.5871	6.7324
1650.0	-0.5981	-0.5871	7.1419
1665.0	-0.5977	-0.5869	6.7114
1680.0	-0.5982	-0.5869	6.7324
1695.0	-0.5984	-0.5962	6.7849
1710.0	-0.5983	-0.5960	6.7943
1725.0	-0.5980	-0.5961	6.7839
1740.0	-0.5979	-0.5961	6.8300
1755.0	-0.5977	-0.5960	6.5968
1770.0	-0.5969	-0.5726	6.6202
1785.0	-0.5966	-0.5729	6.9830
1800.0	-0.5970	-0.5728	7.0138
1815.0	-0.5968	-0.5727	6.9708
1830.0	-0.5965	-0.5725	6.8592
1845.0	-0.5968	-0.5725	6.7046
1860.0	-0.5967	-0.5808	6.6735
1875.0	-0.5975	-0.5964	6.8599
1890.0	-0.5978	-0.5853	7.2274
1905.0	-0.5982	-0.5854	6.7842
1920.0	-0.5982	-0.5850	6.6029
1935.0	-0.5989	-0.5846	6.4291
1950.0	-0.5985	-0.5847	6.0767
1965.0	-0.5985	-0.5849	6.3702
1980.0	-0.5983	-0.5851	5.7457
1995.0	-0.5977	-0.5852	7.0681
2010.0	-0.5973	-0.5851	7.0773
2025.0	-0.5976	-0.5850	7.2409
2040.0	-0.5977	-0.5851	7.3186
2055.0	-0.5978	-0.5848	7.1991
2070.0	-0.5977	-0.5848	7.1822
2085.0	-0.5978	-0.5848	7.5299
2100.0	-0.5980	-0.5960	7.3318
2115.0	-0.5982	-0.5880	7.2093
2130.0	-0.5976	-0.5547	7.1397
2145.0	-0.5974	-0.5548	7.3459
2160.0	-0.5975	-0.5545	7.4906
2175.0	-0.5974	-0.5545	7.6928
2190.0	-0.5976	-0.5545	7.7021
2205.0	-0.5976	-0.5550	7.6380
2220.0	-0.5976	-0.5631	7.6748
2235.0	-0.5984	-0.5698	7.5962
2250.0	-0.5985	-0.5699	7.6226
2265.0	-0.5983	-0.5702	7.2254
2280.0	-0.5981	-0.5703	7.4252
2295.0	-0.5968	-0.5558	7.5777
2310.0	-0.5965	-0.5560	7.2436
2325.0	-0.5965	-0.5467	7.6784
2340.0	-0.5968	-0.5725	7.4165
2355.0	-0.5970	-0.5726	7.3813
2370.0	-0.5922	-0.5668	7.7910
2385.0	-0.5922	-0.5666	7.7033
2400.0	-0.5972	-0.5711	7.6406
2415.0	-0.5972	-0.5710	7.8819
2430.0	-0.5972	-0.5801	7.7652
2445.0	-0.5973	-0.5797	7.8333
2460.0	-0.5970	-0.5787	7.6559
2475.0	-0.5975	-0.5898	7.7421
2490.0	-0.5974	-0.5673	7.9402
2505.0	-0.5973	-0.5671	7.7553
2520.0	-0.5971	-0.5671	7.9354
2535.0	-0.5970	-0.5671	7.9356
2550.0	-0.5979	-0.5676	7.9762
2565.0	-0.5978	-0.5676	7.8116
2580.0	-0.5976	-0.5385	8.0013
2595.0	-0.5974	-0.5666	7.9691
2610.0	-0.5974	-0.5668	8.1452
2625.0	-0.5972	-0.5668	7.9306
2640.0	-0.5965	-0.5578	7.9163
2655.0	-0.5967	-0.5579	7.8898
2670.0	-0.5970	-0.5748	8.1156
2685.0	-0.5969	-0.5751	7.9588
2700.0	-0.5966	-0.5750	8.2000
2715.0	-0.5905	-0.5713	8.2706
2730.0	-0.5900	-0.5639	8.1050
2745.0	-0.5913	-0.5716	8.2816
2760.0	-0.5974	-0.5742	8.1769
2775.0	-0.5975	-0.5740	8.4260
2790.0	-0.5976	-0.5739	8.3415
2805.0	-0.5978	-0.5743	8.3015
2820.0	-0.5933	-0.5854	8.3171
2835.0	-0.5932	-0.5855	8.3835
2850.0	-0.5933	-0.5855	8.4536
2865.0	-0.5931	-0.5857	8.4261
2880.0	-0.5931	-0.5856	8.1304
2895.0	-0.5931	-0.5749	8.3781
2910.0	-0.5934	-0.5749	8.1602
2925.0	-0.5977	-0.5855	8.1904
2940.0	-0.5970	-0.5673	8.2002
2955.0	-0.5969	-0.5579	8.1293
2970.0	-0.5970	-0.5579	8.2593
2985.0	-0.5972	-0.5592	8.2240


==> data_V2/craft-crm-rs.txt <==
10.0	0.0000	0.0047	0.0100
20.0	0.0036	0.0065	0.0124
30.0	0.0030	0.0066	0.0109
40.0	0.0041	0.0086	0.0160
50.0	0.0055	0.0088	0.0232
60.0	0.0064	0.0105	0.0395
70.0	0.0107	0.0194	0.0429
80.0	0.0162	0.0248	0.0559
90.0	0.0189	0.0318	0.0757
100.0	0.0223	0.0399	0.0892
110.0	0.0372	0.0598	0.0981
120.0	0.0428	0.0653	0.1141
130.0	0.0516	0.0844	0.1244
140.0	0.0615	0.0899	0.1446
150.0	0.0713	0.1075	0.1519
160.0	0.0832	0.1212	0.1729
170.0	0.0952	0.1352	0.1886
180.0	0.1165	0.1531	0.2010
190.0	0.1210	0.1705	0.2199
200.0	0.1378	0.1889	0.2371
210.0	0.1589	0.2019	0.2538
220.0	0.1771	0.2186	0.2710
230.0	0.1951	0.2411	0.2880
240.0	0.2148	0.2566	0.3052
250.0	0.2397	0.2800	0.3235
260.0	0.2605	0.2943	0.3330
270.0	0.2869	0.3163	0.3447
280.0	0.3105	0.3358	0.3589
290.0	0.3271	0.3528	0.3788
300.0	0.3418	0.3670	0.4022
310.0	0.3582	0.3812	0.4234
320.0	0.3731	0.3949	0.4424
330.0	0.3883	0.4086	0.4596
340.0	0.3961	0.4200	0.4773
350.0	0.4030	0.4371	0.4973
360.0	0.4172	0.4510	0.5115
370.0	0.4248	0.4666	0.5241
380.0	0.4415	0.4826	0.5379
390.0	0.4527	0.4972	0.5483
400.0	0.4621	0.5118	0.5597
410.0	0.4718	0.5261	0.6088
420.0	0.4813	0.5391	0.6540
430.0	0.4939	0.5584	0.7012
440.0	0.5089	0.5962	0.7353
450.0	0.5304	0.6343	0.7675
460.0	0.5574	0.6715	0.7838
470.0	0.5999	0.7058	0.8034
480.0	0.6484	0.7294	0.8212
490.0	0.6892	0.7574	0.8349
500.0	0.7228	0.7820	0.8424
510.0	0.7616	0.7994	0.8540
520.0	0.7764	0.8205	0.8751
530.0	0.7881	0.8381	0.8933
540.0	0.8120	0.8597	0.8988
550.0	0.8498	0.8761	0.9061
560.0	0.8774	0.8910	0.9120
570.0	0.8890	0.9117	0.9218
580.0	0.8953	0.9194	0.9403
590.0	0.9016	0.9266	0.9499
600.0	0.9052	0.9305	0.9622
610.0	0.9048	0.9342	0.9741
620.0	0.9056	0.9382	0.9868
630.0	0.9051	0.9421	0.9914
640.0	0.9063	0.9457	0.9943
650.0	0.9150	0.9517	0.9966
660.0	0.9234	0.9560	0.9984
670.0	0.9281	0.9626	0.9995
680.0	0.9315	0.9701	0.9982
690.0	0.9330	0.9783	0.9987
700.0	0.9365	0.9801	0.9993
710.0	0.9371	0.9812	0.9990
720.0	0.9395	0.9826	0.9973
730.0	0.9426	0.9866	0.9975
740.0	0.9443	0.9875	0.9996
750.0	0.9474	0.9919	0.9993
760.0	0.9514	0.9965	0.9995
770.0	0.9577	0.9971	1.0005
780.0	0.9683	0.9951	1.0006
790.0	0.9752	0.9969	1.0017
800.0	0.9803	0.9981	1.0021
810.0	0.9852	0.9979	1.0016
820.0	0.9901	0.9992	1.0013
830.0	0.9912	0.9989	1.0020
840.0	0.9941	0.9993	1.0008
850.0	0.9953	0.9983	1.0017
860.0	0.9952	0.9991	1.0017
870.0	0.9960	1.0000	1.0025
880.0	0.9955	0.9995	1.0031
890.0	0.9964	1.0006	1.0030
900.0	0.9960	0.9999	1.0030
910.0	0.9952	0.9992	1.0021
920.0	0.9954	0.9997	1.0034
930.0	0.9944	0.9995	1.0041
940.0	0.9939	1.0007	1.0019
950.0	0.9944	1.0012	1.0044
960.0	0.9942	1.0003	1.0033
970.0	0.9967	1.0004	1.0035
980.0	0.9965	1.0007	1.0030
990.0	0.9943	0.9993	1.0019
1000.0	0.9959	1.0003	1.0036
1010.0	0.9972	0.9996	1.0034
1020.0	0.9971	1.0003	1.0025
1030.0	0.9967	1.0001	1.0023
1040.0	0.9963	1.0003	1.0031
1050.0	0.9969	0.9998	1.0031
1060.0	0.9983	1.0003	1.0030
1070.0	0.9980	1.0001	1.0037
1080.0	0.9967	1.0002	1.0039
1090.0	0.9970	1.0003	1.0047
1100.0	0.9959	1.0002	1.0044
1110.0	0.9949	1.0012	1.0048
1120.0	0.9960	1.0003	1.0047
1130.0	0.9970	0.9999	1.0029
1140.0	0.9986	1.0004	1.0047
1150.0	0.9985	1.0001	1.0057
1160.0	0.9978	1.0021	1.0052
1170.0	0.9979	1.0013	1.0058
1180.0	0.9976	1.0012	1.0046
1190.0	0.9987	1.0013	1.0039
1200.0	0.9992	1.0025	1.0038
1210.0	0.9993	1.0022	1.0034
1220.0	0.9991	1.0016	1.0049
1230.0	0.9986	1.0022	1.0049
1240.0	0.9977	1.0010	1.0044
1250.0	0.9977	1.0012	1.0046
1260.0	0.9983	1.0008	1.0043
1270.0	0.9980	1.0034	1.0050
1280.0	0.9979	1.0032	1.0059
1290.0	0.9993	1.0029	1.0064
1300.0	0.9984	1.0030	1.0051
1310.0	0.9994	1.0027	1.0052
1320.0	0.9991	1.0012	1.0046
1330.0	0.9985	1.0018	1.0044
1340.0	1.0001	1.0020	1.0052
1350.0	1.0001	1.0015	1.0051
1360.0	0.9990	1.0015	1.0045
1370.0	0.9988	1.0014	1.0043
1380.0	0.9981	1.0019	1.0048
1390.0	0.9988	1.0008	1.0050
1400.0	0.9991	1.0009	1.0039
1410.0	1.0004	1.0018	1.0038
1420.0	0.9996	1.0016	1.0033
1430.0	0.9993	1.0020	1.0036
1440.0	0.9994	1.0018	1.0044
1450.0	1.0001	1.0029	1.0049
1460.0	0.9989	1.0023	1.0058
1470.0	0.9997	1.0016	1.0059
1480.0	0.9996	1.0017	1.0059
1490.0	1.0000	1.0015	1.0057
1500.0	0.9990	1.0028	1.0053
1510.0	0.9997	1.0026	1.0051
1520.0	1.0003	1.0027	1.0051
1530.0	0.9993	1.0022	1.0049
1540.0	0.9998	1.0028	1.0042
1550.0	1.0005	1.0026	1.0054
1560.0	1.0008	1.0026	1.0055
1570.0	1.0001	1.0027	1.0049
1580.0	1.0009	1.0024	1.0047
1590.0	1.0005	1.0019	1.0049
1600.0	0.9990	1.0020	1.0036
1610.0	0.9986	1.0018	1.0050
1620.0	0.9981	1.0011	1.0047
1630.0	0.9982	1.0008	1.0054
1640.0	0.9986	1.0002	1.0041
1650.0	0.9985	1.0007	1.0035
1660.0	0.9983	1.0012	1.0035
1670.0	0.9990	1.0019	1.0039
1680.0	0.9998	1.0020	1.0043
1690.0	0.9993	1.0030	1.0044
1700.0	0.9998	1.0009	1.0038
1710.0	0.9989	1.0004	1.0034
1720.0	0.9997	1.0013	1.0035
1730.0	1.0001	1.0023	1.0039
1740.0	0.9999	1.0020	1.0043
1750.0	0.9997	1.0018	1.0045
1760.0	0.9985	1.0004	1.0029
1770.0	0.9979	1.0007	1.0029
1780.0	0.9988	1.0010	1.0032
1790.0	1.0005	1.0024	1.0039
1800.0	1.0006	1.0022	1.0042
1810.0	0.9996	1.0027	1.0048
1820.0	1.0004	1.0016	1.0042
1830.0	0.9994	1.0022	1.0054
1840.0	0.9991	1.0028	1.0051
1850.0	0.9987	1.0025	1.0049
1860.0	0.9996	1.0018	1.0049
1870.0	0.9994	1.0012	1.0058
1880.0	0.9988	1.0012	1.0057
1890.0	0.9996	1.0022	1.0065
1900.0	0.9999	1.0026	1.0058
1910.0	0.9992	1.0028	1.0054
1920.0	0.9999	1.0012	1.0050
1930.0	0.9993	1.0008	1.0055
1940.0	0.9989	0.9999	1.0037
1950.0	0.9983	1.0008	1.0037
1960.0	0.9980	1.0011	1.0023
1970.0	0.9988	1.0010	1.0031
1980.0	0.9998	1.0019	1.0035
1990.0	1.0000	1.0020	1.0035


==> data_V2/craft-crm.txt <==
10.0	0.0000	0.0026	0.0065
20.0	0.0039	0.0075	0.0110
30.0	0.0054	0.0116	0.0162
40.0	0.0074	0.0136	0.0163
50.0	0.0113	0.0143	0.0162
60.0	0.0134	0.0152	0.0174
70.0	0.0139	0.0174	0.0210
80.0	0.0144	0.0183	0.0238
90.0	0.0164	0.0198	0.0283
100.0	0.0167	0.0228	0.0349
110.0	0.0187	0.0272	0.0403
120.0	0.0211	0.0310	0.0438
130.0	0.0251	0.0363	0.0482
140.0	0.0272	0.0401	0.0657
150.0	0.0289	0.0447	0.0728
160.0	0.0348	0.0492	0.0845
170.0	0.0364	0.0539	0.0925
180.0	0.0387	0.0616	0.1047
190.0	0.0429	0.0687	0.1141
200.0	0.0467	0.0771	0.1232
210.0	0.0512	0.0821	0.1279
220.0	0.0589	0.0911	0.1394
230.0	0.0646	0.1010	0.1521
240.0	0.0763	0.1127	0.1661
250.0	0.0838	0.1207	0.1759
260.0	0.0927	0.1339	0.1869
270.0	0.0991	0.1462	0.1978
280.0	0.1062	0.1548	0.2078
290.0	0.1163	0.1700	0.2196
300.0	0.1253	0.1815	0.2337
310.0	0.1351	0.1923	0.2442
320.0	0.1471	0.2068	0.2567
330.0	0.1576	0.2196	0.2752
340.0	0.1658	0.2332	0.2884
350.0	0.1775	0.2492	0.2999
360.0	0.1883	0.2651	0.3095
370.0	0.1978	0.2814	0.3239
380.0	0.2136	0.2964	0.3341
390.0	0.2267	0.3071	0.3426
400.0	0.2417	0.3211	0.3547
410.0	0.2556	0.3343	0.3668
420.0	0.2713	0.3485	0.3796
430.0	0.2873	0.3653	0.3947
440.0	0.3018	0.3769	0.4067
450.0	0.3179	0.3896	0.4274
460.0	0.3305	0.4089	0.4715
470.0	0.3441	0.4199	0.5069
480.0	0.3557	0.4373	0.5489
490.0	0.3688	0.4569	0.5855
500.0	0.3821	0.4743	0.6194
510.0	0.4041	0.5018	0.6521
520.0	0.4340	0.5321	0.6875
530.0	0.4689	0.5674	0.7122
540.0	0.5003	0.5932	0.7465
550.0	0.5429	0.6238	0.7649
560.0	0.5768	0.6474	0.7826
570.0	0.6055	0.6732	0.7977
580.0	0.6375	0.6923	0.8131
590.0	0.6660	0.7151	0.8278
600.0	0.6966	0.7368	0.8392
610.0	0.7199	0.7569	0.8486
620.0	0.7437	0.7758	0.8586
630.0	0.7625	0.7921	0.8668
640.0	0.7811	0.8071	0.8735
650.0	0.7931	0.8244	0.8810
660.0	0.8121	0.8397	0.8907
670.0	0.8361	0.8582	0.9041
680.0	0.8509	0.8799	0.9094
690.0	0.8624	0.9044	0.9160
700.0	0.8722	0.9123	0.9243
710.0	0.8819	0.9192	0.9313
720.0	0.8907	0.9219	0.9435
730.0	0.8973	0.9249	0.9496
740.0	0.9003	0.9302	0.9537
750.0	0.9028	0.9418	0.9623
760.0	0.9064	0.9467	0.9710
770.0	0.9135	0.9488	0.9818
780.0	0.9203	0.9526	0.9878
790.0	0.9223	0.9628	0.9920
800.0	0.9249	0.9701	0.9944
810.0	0.9258	0.9756	0.9940
820.0	0.9289	0.9810	0.9970
830.0	0.9305	0.9829	0.9984
840.0	0.9306	0.9885	0.9982
850.0	0.9314	0.9914	0.9985
860.0	0.9339	0.9930	0.9996
870.0	0.9345	0.9960	1.0004
880.0	0.9352	0.9950	1.0002
890.0	0.9386	0.9947	0.9990
900.0	0.9426	0.9944	0.9980
910.0	0.9425	0.9955	0.9980
920.0	0.9438	0.9954	0.9992
930.0	0.9461	0.9970	0.9994
940.0	0.9504	0.9951	1.0002
950.0	0.9541	0.9961	1.0009
960.0	0.9589	0.9962	1.0006
970.0	0.9654	0.9967	1.0020
980.0	0.9750	0.9968	1.0015
990.0	0.9813	0.9983	1.0024
1000.0	0.9890	0.9976	1.0009
1010.0	0.9928	0.9978	1.0007
1020.0	0.9928	0.9979	1.0011
1030.0	0.9954	0.9987	1.0017
1040.0	0.9942	0.9990	1.0027
1050.0	0.9933	0.9998	1.0039
1060.0	0.9920	0.9998	1.0045
1070.0	0.9927	0.9992	1.0029
1080.0	0.9913	0.9995	1.0025
1090.0	0.9913	0.9989	1.0019
1100.0	0.9914	0.9981	1.0019
1110.0	0.9907	0.9975	1.0033
1120.0	0.9909	0.9977	1.0028
1130.0	0.9926	0.9990	1.0031
1140.0	0.9922	0.9994	1.0028
1150.0	0.9923	0.9993	1.0035
1160.0	0.9935	0.9997	1.0034
1170.0	0.9944	1.0005	1.0025
1180.0	0.9947	0.9989	1.0018
1190.0	0.9962	0.9992	1.0016
1200.0	0.9957	0.9996	1.0024
1210.0	0.9958	0.9985	1.0010
1220.0	0.9966	0.9985	1.0019
1230.0	0.9972	0.9997	1.0025
1240.0	0.9970	0.9997	1.0023
1250.0	0.9977	0.9996	1.0023
1260.0	0.9974	1.0008	1.0039
1270.0	0.9966	1.0017	1.0037
1280.0	0.9966	1.0018	1.0047
1290.0	0.9977	1.0018	1.0053
1300.0	0.9981	1.0009	1.0039
1310.0	0.9982	0.9994	1.0033
1320.0	0.9969	0.9998	1.0021
1330.0	0.9973	1.0009	1.0043
1340.0	0.9972	1.0002	1.0047
1350.0	0.9984	1.0010	1.0037
1360.0	0.9985	1.0015	1.0040
1370.0	0.9985	1.0020	1.0041
1380.0	0.9980	1.0023	1.0047
1390.0	0.9980	1.0005	1.0048
1400.0	0.9986	1.0004	1.0040
1410.0	0.9973	1.0015	1.0038
1420.0	0.9980	1.0016	1.0037
1430.0	0.9980	0.9997	1.0032
1440.0	0.9977	1.0015	1.0035
1450.0	0.9980	1.0004	1.0030
1460.0	0.9987	1.0001	1.0029
1470.0	0.9978	1.0012	1.0037
1480.0	0.9981	1.0007	1.0029
1490.0	0.9971	1.0021	1.0038
1500.0	0.9975	1.0015	1.0038
1510.0	0.9978	1.0008	1.0040
1520.0	0.9975	1.0011	1.0034
1530.0	0.9970	1.0006	1.0033
1540.0	0.9988	1.0012	1.0035
1550.0	0.9994	1.0010	1.0037
1560.0	0.9998	1.0013	1.0038
1570.0	0.9990	1.0016	1.0040
1580.0	0.9995	1.0015	1.0052
1590.0	0.9996	1.0009	1.0047
1600.0	0.9992	1.0016	1.0041
1610.0	0.9988	1.0017	1.0051
1620.0	0.9983	1.0010	1.0041
1630.0	0.9987	1.0006	1.0033
1640.0	0.9994	1.0008	1.0028
1650.0	0.9986	1.0008	1.0039
1660.0	0.9986	1.0017	1.0038
1670.0	0.9978	1.0015	1.0048
1680.0	0.9979	1.0009	1.0052
1690.0	0.9985	1.0016	1.0045
1700.0	0.9983	1.0012	1.0037
1710.0	0.9988	1.0009	1.0028
1720.0	0.9982	1.0013	1.0033
1730.0	0.9979	1.0007	1.0030
1740.0	0.9980	1.0000	1.0040
1750.0	0.9976	1.0006	1.0045
1760.0	0.9985	1.0020	1.0049
1770.0	1.0000	1.0016	1.0049
1780.0	1.0000	1.0017	1.0052
1790.0	0.9994	1.0022	1.0039
1800.0	0.9989	1.0021	1.0038
1810.0	0.9986	1.0010	1.0039
1820.0	0.9980	1.0024	1.0049
1830.0	0.9988	1.0019	1.0053
1840.0	0.9985	1.0014	1.0050
1850.0	0.9983	1.0010	1.0059
1860.0	0.9983	1.0008	1.0039
1870.0	0.9992	1.0013	1.0035
1880.0	0.9981	1.0013	1.0048
1890.0	0.9989	1.0004	1.0032
1900.0	0.9990	1.0002	1.0039
1910.0	0.9985	1.0000	1.0026
1920.0	0.9993	1.0010	1.0031
1930.0	0.9986	1.0010	1.0033
1940.0	0.9994	1.0016	1.0033
1950.0	0.9993	1.0010	1.0030
1960.0	0.9993	1.0004	1.0037
1970.0	0.9989	1.0013	1.0054
1980.0	0.9984	1.0015	1.0043
1990.0	0.9976	1.0000	1.0043


==> data_V2/craft-hrm-rs.txt <==
10.0	0.0000	0.0043	0.0140
20.0	0.0078	0.0147	0.0232
30.0	0.0097	0.0219	0.0356
40.0	0.0234	0.0331	0.0515
50.0	0.0303	0.0514	0.0866
60.0	0.0757	0.0816	0.1152
70.0	0.0761	0.1074	0.1691
80.0	0.0947	0.1404	0.2142
90.0	0.1287	0.1841	0.2520
100.0	0.1619	0.2122	0.2896
110.0	0.2024	0.2449	0.3286
120.0	0.2373	0.2925	0.3630
130.0	0.2812	0.3422	0.4000
140.0	0.3155	0.3875	0.4334
150.0	0.3618	0.4339	0.4768
160.0	0.3951	0.4741	0.5032
170.0	0.4424	0.5112	0.5457
180.0	0.4735	0.5487	0.5853
190.0	0.5019	0.5737	0.6284
200.0	0.5381	0.6038	0.6789
210.0	0.5564	0.6378	0.7576
220.0	0.5753	0.7014	0.7956
230.0	0.6436	0.7600	0.8268
240.0	0.6816	0.8040	0.8457
250.0	0.7112	0.8195	0.8577
260.0	0.7332	0.8298	0.8707
270.0	0.7482	0.8362	0.8857
280.0	0.7627	0.8412	0.8908
290.0	0.7746	0.8463	0.8943
300.0	0.7818	0.8509	0.9038
310.0	0.7895	0.8579	0.9095
320.0	0.7945	0.8606	0.9170
330.0	0.7973	0.8610	0.9147
340.0	0.8004	0.8615	0.9201
350.0	0.8006	0.8650	0.9229
360.0	0.8046	0.8644	0.9229
370.0	0.8056	0.8678	0.9204
380.0	0.8076	0.8675	0.9213
390.0	0.8085	0.8719	0.9196
400.0	0.8096	0.8753	0.9185
410.0	0.8117	0.8741	0.9194
420.0	0.8148	0.8754	0.9238
430.0	0.8150	0.8800	0.9248
440.0	0.8163	0.8792	0.9244
450.0	0.8180	0.8778	0.9249
460.0	0.8174	0.8785	0.9268
470.0	0.8197	0.8786	0.9257
480.0	0.8183	0.8763	0.9235
490.0	0.8188	0.8754	0.9243
500.0	0.8237	0.8755	0.9275
510.0	0.8227	0.8752	0.9272
520.0	0.8248	0.8791	0.9268
530.0	0.8228	0.8766	0.9309
540.0	0.8267	0.8770	0.9284
550.0	0.8286	0.8803	0.9307
560.0	0.8280	0.8781	0.9330
570.0	0.8301	0.8796	0.9345
580.0	0.8335	0.8795	0.9340
590.0	0.8324	0.8790	0.9330
600.0	0.8304	0.8808	0.9302
610.0	0.8310	0.8798	0.9306
620.0	0.8287	0.8794	0.9294
630.0	0.8258	0.8810	0.9291
640.0	0.8263	0.8824	0.9295
650.0	0.8261	0.8797	0.9306
660.0	0.8263	0.8809	0.9299
670.0	0.8277	0.8805	0.9307
680.0	0.8289	0.8804	0.9314
690.0	0.8287	0.8795	0.9324
700.0	0.8307	0.8795	0.9336
710.0	0.8304	0.8786	0.9327
720.0	0.8308	0.8774	0.9318
730.0	0.8322	0.8763	0.9321
740.0	0.8336	0.8769	0.9326
750.0	0.8341	0.8794	0.9340
760.0	0.8336	0.8789	0.9334
770.0	0.8323	0.8791	0.9333
780.0	0.8330	0.8801	0.9329
790.0	0.8327	0.8781	0.9328
800.0	0.8319	0.8809	0.9326
810.0	0.8320	0.8818	0.9318
820.0	0.8328	0.8811	0.9309
830.0	0.8325	0.8823	0.9308
840.0	0.8333	0.8807	0.9309
850.0	0.8334	0.8800	0.9305
860.0	0.8349	0.8797	0.9316
870.0	0.8341	0.8808	0.9320
880.0	0.8346	0.8795	0.9309
890.0	0.8333	0.8786	0.9304
900.0	0.8335	0.8783	0.9318
910.0	0.8330	0.8778	0.9321
920.0	0.8322	0.8755	0.9308
930.0	0.8349	0.8766	0.9338
940.0	0.8348	0.8773	0.9345
950.0	0.8354	0.8789	0.9346
960.0	0.8348	0.8792	0.9348
970.0	0.8357	0.8824	0.9349
980.0	0.8353	0.8809	0.9348
990.0	0.8358	0.8819	0.9340
1000.0	0.8357	0.8825	0.9351
1010.0	0.8365	0.8824	0.9336
1020.0	0.8367	0.8817	0.9327
1030.0	0.8344	0.8808	0.9314
1040.0	0.8336	0.8812	0.9328
1050.0	0.8323	0.8805	0.9346
1060.0	0.8324	0.8802	0.9353
1070.0	0.8320	0.8780	0.9349
1080.0	0.8318	0.8788	0.9332
1090.0	0.8341	0.8797	0.9341
1100.0	0.8346	0.8793	0.9345
1110.0	0.8353	0.8812	0.9356
1120.0	0.8326	0.8808	0.9351
1130.0	0.8333	0.8795	0.9356
1140.0	0.8326	0.8788	0.9344
1150.0	0.8328	0.8780	0.9338
1160.0	0.8320	0.8772	0.9322
1170.0	0.8338	0.8788	0.9315
1180.0	0.8337	0.8793	0.9313
1190.0	0.8329	0.8777	0.9310
1200.0	0.8332	0.8781	0.9313
1210.0	0.8337	0.8799	0.9323
1220.0	0.8343	0.8807	0.9333
1230.0	0.8347	0.8812	0.9344
1240.0	0.8340	0.8802	0.9335
1250.0	0.8337	0.8799	0.9326
1260.0	0.8327	0.8817	0.9332
1270.0	0.8336	0.8799	0.9332
1280.0	0.8330	0.8795	0.9337
1290.0	0.8345	0.8796	0.9335
1300.0	0.8337	0.8780	0.9352
1310.0	0.8355	0.8785	0.9341
1320.0	0.8360	0.8802	0.9330
1330.0	0.8350	0.8809	0.9325
1340.0	0.8344	0.8812	0.9339
1350.0	0.8356	0.8811	0.9344
1360.0	0.8338	0.8811	0.9346
1370.0	0.8320	0.8825	0.9357
1380.0	0.8321	0.8812	0.9347
1390.0	0.8322	0.8827	0.9346
1400.0	0.8325	0.8820	0.9364
1410.0	0.8329	0.8823	0.9355
1420.0	0.8344	0.8832	0.9360
1430.0	0.8342	0.8822	0.9347
1440.0	0.8347	0.8831	0.9363
1450.0	0.8329	0.8830	0.9368
1460.0	0.8338	0.8821	0.9351
1470.0	0.8346	0.8806	0.9331
1480.0	0.8328	0.8825	0.9329
1490.0	0.8337	0.8843	0.9338
1500.0	0.8345	0.8827	0.9333
1510.0	0.8338	0.8827	0.9341
1520.0	0.8334	0.8809	0.9350
1530.0	0.8343	0.8796	0.9359
1540.0	0.8325	0.8797	0.9351
1550.0	0.8315	0.8793	0.9348
1560.0	0.8321	0.8806	0.9351
1570.0	0.8332	0.8809	0.9359
1580.0	0.8325	0.8807	0.9341
1590.0	0.8314	0.8801	0.9352
1600.0	0.8330	0.8800	0.9330
1610.0	0.8318	0.8805	0.9313
1620.0	0.8337	0.8803	0.9323
1630.0	0.8337	0.8793	0.9330
1640.0	0.8341	0.8802	0.9340
1650.0	0.8345	0.8802	0.9351
1660.0	0.8343	0.8816	0.9331
1670.0	0.8342	0.8833	0.9327
1680.0	0.8339	0.8820	0.9302
1690.0	0.8343	0.8827	0.9323
1700.0	0.8346	0.8821	0.9300
1710.0	0.8341	0.8809	0.9330
1720.0	0.8333	0.8824	0.9348
1730.0	0.8332	0.8840	0.9361
1740.0	0.8336	0.8834	0.9360
1750.0	0.8345	0.8831	0.9364
1760.0	0.8340	0.8831	0.9343
1770.0	0.8355	0.8814	0.9347
1780.0	0.8352	0.8824	0.9347
1790.0	0.8345	0.8818	0.9358
1800.0	0.8332	0.8816	0.9353
1810.0	0.8354	0.8812	0.9365
1820.0	0.8343	0.8805	0.9382
1830.0	0.8358	0.8801	0.9374
1840.0	0.8354	0.8811	0.9368
1850.0	0.8350	0.8824	0.9371
1860.0	0.8338	0.8819	0.9369
1870.0	0.8333	0.8821	0.9362
1880.0	0.8336	0.8802	0.9367
1890.0	0.8322	0.8797	0.9376
1900.0	0.8320	0.8801	0.9386
1910.0	0.8323	0.8804	0.9387
1920.0	0.8342	0.8809	0.9361
1930.0	0.8353	0.8815	0.9341
1940.0	0.8353	0.8808	0.9338
1950.0	0.8353	0.8817	0.9335
1960.0	0.8366	0.8829	0.9347
1970.0	0.8365	0.8831	0.9342
1980.0	0.8342	0.8829	0.9327
1990.0	0.8351	0.8808	0.9320


==> data_V2/craft-hrm.txt <==
10.0	0.0004	0.0063	0.0124
20.0	0.0056	0.0132	0.0187
30.0	0.0132	0.0198	0.0319
40.0	0.0180	0.0275	0.0351
50.0	0.0261	0.0344	0.0433
60.0	0.0314	0.0413	0.0611
70.0	0.0434	0.0540	0.0849
80.0	0.0492	0.0789	0.1119
90.0	0.0582	0.0995	0.1341
100.0	0.0734	0.1219	0.1474
110.0	0.0948	0.1505	0.1720
120.0	0.1110	0.1751	0.2017
130.0	0.1355	0.2111	0.2291
140.0	0.1638	0.2468	0.2674
150.0	0.1977	0.2774	0.3148
160.0	0.2493	0.3133	0.3868
170.0	0.2844	0.3436	0.4503
180.0	0.3375	0.3788	0.5101
190.0	0.3669	0.4216	0.5528
200.0	0.4054	0.4681	0.5900
210.0	0.4306	0.5039	0.6223
220.0	0.4572	0.5375	0.6883
230.0	0.4850	0.5728	0.7665
240.0	0.5158	0.6134	0.8162
250.0	0.5454	0.6950	0.8318
260.0	0.6371	0.7606	0.8560
270.0	0.6950	0.8025	0.8694
280.0	0.7280	0.8186	0.8820
290.0	0.7568	0.8305	0.8955
300.0	0.7744	0.8379	0.8993
310.0	0.7819	0.8409	0.9079
320.0	0.7888	0.8444	0.9124
330.0	0.7918	0.8470	0.9166
340.0	0.7973	0.8542	0.9188
350.0	0.7998	0.8585	0.9205
360.0	0.8024	0.8622	0.9212
370.0	0.8064	0.8673	0.9221
380.0	0.8061	0.8658	0.9216
390.0	0.8094	0.8662	0.9251
400.0	0.8093	0.8684	0.9244
410.0	0.8092	0.8689	0.9242
420.0	0.8104	0.8688	0.9231
430.0	0.8148	0.8733	0.9282
440.0	0.8170	0.8745	0.9277
450.0	0.8166	0.8730	0.9262
460.0	0.8169	0.8751	0.9274
470.0	0.8184	0.8749	0.9272
480.0	0.8207	0.8729	0.9263
490.0	0.8198	0.8746	0.9259
500.0	0.8215	0.8744	0.9287
510.0	0.8242	0.8752	0.9259
520.0	0.8255	0.8750	0.9281
530.0	0.8261	0.8750	0.9293
540.0	0.8262	0.8754	0.9294
550.0	0.8276	0.8771	0.9287
560.0	0.8269	0.8806	0.9290
570.0	0.8275	0.8775	0.9282
580.0	0.8265	0.8781	0.9317
590.0	0.8275	0.8796	0.9309
600.0	0.8281	0.8795	0.9327
610.0	0.8281	0.8792	0.9306
620.0	0.8284	0.8788	0.9314
630.0	0.8301	0.8777	0.9288
640.0	0.8287	0.8763	0.9321
650.0	0.8311	0.8755	0.9328
660.0	0.8303	0.8753	0.9319
670.0	0.8302	0.8773	0.9326
680.0	0.8326	0.8782	0.9321
690.0	0.8342	0.8773	0.9300
700.0	0.8334	0.8783	0.9324
710.0	0.8342	0.8806	0.9313
720.0	0.8359	0.8819	0.9340
730.0	0.8359	0.8821	0.9345
740.0	0.8344	0.8813	0.9331
750.0	0.8359	0.8805	0.9343
760.0	0.8355	0.8804	0.9354
770.0	0.8347	0.8799	0.9341
780.0	0.8329	0.8781	0.9309
790.0	0.8327	0.8759	0.9326
800.0	0.8328	0.8778	0.9315
810.0	0.8315	0.8780	0.9325
820.0	0.8313	0.8779	0.9314
830.0	0.8304	0.8782	0.9341
840.0	0.8311	0.8788	0.9339
850.0	0.8311	0.8800	0.9323
860.0	0.8313	0.8802	0.9332
870.0	0.8309	0.8801	0.9332
880.0	0.8322	0.8798	0.9317
890.0	0.8318	0.8808	0.9300
900.0	0.8322	0.8810	0.9302
910.0	0.8323	0.8775	0.9326
920.0	0.8324	0.8784	0.9321
930.0	0.8345	0.8769	0.9334
940.0	0.8352	0.8750	0.9327
950.0	0.8359	0.8746	0.9355
960.0	0.8342	0.8758	0.9346
970.0	0.8336	0.8756	0.9349
980.0	0.8323	0.8763	0.9358
990.0	0.8335	0.8789	0.9352
1000.0	0.8345	0.8805	0.9332
1010.0	0.8342	0.8798	0.9332
1020.0	0.8341	0.8806	0.9319
1030.0	0.8337	0.8808	0.9315
1040.0	0.8339	0.8809	0.9314
1050.0	0.8322	0.8807	0.9321
1060.0	0.8331	0.8800	0.9318
1070.0	0.8328	0.8801	0.9321
1080.0	0.8331	0.8802	0.9323
1090.0	0.8328	0.8794	0.9322
1100.0	0.8329	0.8798	0.9315
1110.0	0.8339	0.8797	0.9314
1120.0	0.8325	0.8801	0.9324
1130.0	0.8330	0.8798	0.9336
1140.0	0.8352	0.8798	0.9352
1150.0	0.8341	0.8804	0.9355
1160.0	0.8347	0.8799	0.9364
1170.0	0.8344	0.8783	0.9352
1180.0	0.8345	0.8802	0.9335
1190.0	0.8344	0.8815	0.9324
1200.0	0.8340	0.8812	0.9321
1210.0	0.8328	0.8822	0.9322
1220.0	0.8332	0.8812	0.9324
1230.0	0.8341	0.8782	0.9316
1240.0	0.8341	0.8792	0.9320
1250.0	0.8328	0.8781	0.9318
1260.0	0.8325	0.8793	0.9322
1270.0	0.8322	0.8804	0.9331
1280.0	0.8317	0.8810	0.9334
1290.0	0.8326	0.8817	0.9339
1300.0	0.8318	0.8819	0.9341
1310.0	0.8312	0.8807	0.9337
1320.0	0.8328	0.8807	0.9352
1330.0	0.8346	0.8802	0.9345
1340.0	0.8349	0.8790	0.9338
1350.0	0.8337	0.8789	0.9338
1360.0	0.8340	0.8806	0.9331
1370.0	0.8350	0.8801	0.9319
1380.0	0.8364	0.8790	0.9319
1390.0	0.8366	0.8785	0.9321
1400.0	0.8360	0.8796	0.9312
1410.0	0.8376	0.8787	0.9325
1420.0	0.8370	0.8782	0.9323
1430.0	0.8361	0.8794	0.9342
1440.0	0.8362	0.8784	0.9355
1450.0	0.8370	0.8803	0.9359
1460.0	0.8359	0.8799	0.9352
1470.0	0.8363	0.8810	0.9361
1480.0	0.8377	0.8825	0.9349
1490.0	0.8362	0.8841	0.9336
1500.0	0.8360	0.8849	0.9330
1510.0	0.8352	0.8834	0.9340
1520.0	0.8351	0.8816	0.9336
1530.0	0.8337	0.8813	0.9324
1540.0	0.8343	0.8806	0.9360
1550.0	0.8347	0.8799	0.9370
1560.0	0.8339	0.8805	0.9373
1570.0	0.8340	0.8825	0.9356
1580.0	0.8345	0.8826	0.9342
1590.0	0.8344	0.8809	0.9326
1600.0	0.8338	0.8809	0.9327
1610.0	0.8348	0.8802	0.9315
1620.0	0.8362	0.8810	0.9356
1630.0	0.8361	0.8797	0.9341
1640.0	0.8352	0.8811	0.9348
1650.0	0.8362	0.8812	0.9353
1660.0	0.8361	0.8815	0.9357
1670.0	0.8367	0.8813	0.9342
1680.0	0.8358	0.8802	0.9355
1690.0	0.8340	0.8810	0.9328
1700.0	0.8348	0.8807	0.9332
1710.0	0.8355	0.8810	0.9343
1720.0	0.8345	0.8821	0.9346
1730.0	0.8344	0.8827	0.9343
1740.0	0.8361	0.8831	0.9347
1750.0	0.8358	0.8835	0.9349
1760.0	0.8350	0.8826	0.9361
1770.0	0.8341	0.8815	0.9355
1780.0	0.8342	0.8817	0.9355
1790.0	0.8353	0.8819	0.9338
1800.0	0.8333	0.8816	0.9348
1810.0	0.8342	0.8833	0.9355
1820.0	0.8352	0.8831	0.9328
1830.0	0.8337	0.8829	0.9343
1840.0	0.8342	0.8835	0.9361
1850.0	0.8352	0.8843	0.9364
1860.0	0.8344	0.8828	0.9355
1870.0	0.8337	0.8814	0.9364
1880.0	0.8339	0.8822	0.9363
1890.0	0.8340	0.8810	0.9379
1900.0	0.8349	0.8822	0.9374
1910.0	0.8366	0.8816	0.9370
1920.0	0.8362	0.8818	0.9355
1930.0	0.8361	0.8831	0.9348
1940.0	0.8363	0.8822	0.9337
1950.0	0.8374	0.8826	0.9334
1960.0	0.8360	0.8830	0.9320
1970.0	0.8344	0.8813	0.9332
1980.0	0.8334	0.8810	0.9329
1990.0	0.8347	0.8822	0.9332


==> data_V2/craft-ql-rs.txt <==
10.0	0.0021	0.0045	0.0091
20.0	0.0025	0.0056	0.0087
30.0	0.0042	0.0068	0.0093
40.0	0.0045	0.0062	0.0082
50.0	0.0042	0.0058	0.0080
60.0	0.0042	0.0056	0.0079
70.0	0.0045	0.0063	0.0085
80.0	0.0044	0.0060	0.0082
90.0	0.0041	0.0059	0.0083
100.0	0.0048	0.0055	0.0079
110.0	0.0053	0.0070	0.0081
120.0	0.0056	0.0067	0.0081
130.0	0.0055	0.0066	0.0080
140.0	0.0055	0.0064	0.0080
150.0	0.0053	0.0064	0.0083
160.0	0.0051	0.0066	0.0086
170.0	0.0053	0.0069	0.0092
180.0	0.0051	0.0067	0.0088
190.0	0.0052	0.0070	0.0086
200.0	0.0054	0.0070	0.0084
210.0	0.0055	0.0071	0.0084
220.0	0.0056	0.0070	0.0084
230.0	0.0054	0.0067	0.0084
240.0	0.0054	0.0064	0.0082
250.0	0.0054	0.0063	0.0081
260.0	0.0055	0.0063	0.0081
270.0	0.0055	0.0065	0.0080
280.0	0.0053	0.0063	0.0082
290.0	0.0053	0.0067	0.0081
300.0	0.0053	0.0065	0.0081
310.0	0.0052	0.0063	0.0081
320.0	0.0052	0.0065	0.0082
330.0	0.0051	0.0064	0.0081
340.0	0.0050	0.0062	0.0081
350.0	0.0051	0.0061	0.0080
360.0	0.0049	0.0061	0.0078
370.0	0.0048	0.0060	0.0076
380.0	0.0048	0.0058	0.0076
390.0	0.0047	0.0059	0.0076
400.0	0.0046	0.0057	0.0075
410.0	0.0046	0.0056	0.0075
420.0	0.0045	0.0055	0.0076
430.0	0.0045	0.0054	0.0075
440.0	0.0045	0.0053	0.0073
450.0	0.0045	0.0052	0.0075
460.0	0.0044	0.0052	0.0074
470.0	0.0044	0.0051	0.0073
480.0	0.0044	0.0051	0.0072
490.0	0.0043	0.0050	0.0072
500.0	0.0043	0.0049	0.0071
510.0	0.0042	0.0048	0.0069
520.0	0.0041	0.0048	0.0069
530.0	0.0040	0.0048	0.0068
540.0	0.0040	0.0047	0.0067
550.0	0.0040	0.0046	0.0067
560.0	0.0040	0.0045	0.0066
570.0	0.0040	0.0046	0.0065
580.0	0.0040	0.0046	0.0064
590.0	0.0040	0.0045	0.0067
600.0	0.0039	0.0044	0.0066
610.0	0.0039	0.0044	0.0066
620.0	0.0039	0.0044	0.0065
630.0	0.0039	0.0043	0.0065
640.0	0.0039	0.0044	0.0064
650.0	0.0038	0.0044	0.0064
660.0	0.0038	0.0043	0.0063
670.0	0.0037	0.0043	0.0062
680.0	0.0037	0.0044	0.0062
690.0	0.0036	0.0044	0.0061
700.0	0.0036	0.0043	0.0061
710.0	0.0036	0.0043	0.0063
720.0	0.0035	0.0043	0.0063
730.0	0.0035	0.0043	0.0062
740.0	0.0035	0.0042	0.0062
750.0	0.0035	0.0043	0.0061
760.0	0.0035	0.0043	0.0061
770.0	0.0034	0.0042	0.0060
780.0	0.0034	0.0042	0.0060
790.0	0.0034	0.0041	0.0060
800.0	0.0034	0.0042	0.0060
810.0	0.0033	0.0042	0.0059
820.0	0.0033	0.0041	0.0059
830.0	0.0033	0.0041	0.0058
840.0	0.0033	0.0041	0.0057
850.0	0.0033	0.0042	0.0057
860.0	0.0033	0.0042	0.0056
870.0	0.0033	0.0042	0.0056
880.0	0.0032	0.0042	0.0056
890.0	0.0032	0.0042	0.0055
900.0	0.0032	0.0042	0.0055
910.0	0.0032	0.0042	0.0055
920.0	0.0032	0.0042	0.0056
930.0	0.0033	0.0042	0.0056
940.0	0.0032	0.0042	0.0056
950.0	0.0033	0.0042	0.0056
960.0	0.0033	0.0041	0.0058
970.0	0.0033	0.0042	0.0057
980.0	0.0033	0.0041	0.0058
990.0	0.0032	0.0040	0.0058
1000.0	0.0032	0.0039	0.0058
1010.0	0.0032	0.0038	0.0060
1020.0	0.0032	0.0039	0.0060
1030.0	0.0032	0.0039	0.0060
1040.0	0.0032	0.0040	0.0061
1050.0	0.0031	0.0040	0.0062
1060.0	0.0032	0.0040	0.0062
1070.0	0.0031	0.0041	0.0062
1080.0	0.0032	0.0042	0.0062
1090.0	0.0032	0.0042	0.0063
1100.0	0.0033	0.0041	0.0065
1110.0	0.0033	0.0040	0.0066
1120.0	0.0033	0.0039	0.0066
1130.0	0.0032	0.0039	0.0067
1140.0	0.0031	0.0039	0.0068
1150.0	0.0032	0.0038	0.0068
1160.0	0.0032	0.0039	0.0069
1170.0	0.0031	0.0039	0.0068
1180.0	0.0031	0.0038	0.0069
1190.0	0.0031	0.0037	0.0069
1200.0	0.0031	0.0038	0.0069
1210.0	0.0032	0.0038	0.0072
1220.0	0.0032	0.0038	0.0072
1230.0	0.0032	0.0038	0.0072
1240.0	0.0032	0.0037	0.0072
1250.0	0.0032	0.0036	0.0072
1260.0	0.0033	0.0037	0.0071
1270.0	0.0032	0.0036	0.0071
1280.0	0.0032	0.0035	0.0074
1290.0	0.0032	0.0036	0.0073
1300.0	0.0032	0.0037	0.0074
1310.0	0.0032	0.0037	0.0075
1320.0	0.0032	0.0036	0.0075
1330.0	0.0032	0.0036	0.0075
1340.0	0.0031	0.0036	0.0077
1350.0	0.0032	0.0037	0.0079
1360.0	0.0032	0.0038	0.0079
1370.0	0.0032	0.0038	0.0080
1380.0	0.0031	0.0038	0.0080
1390.0	0.0032	0.0038	0.0081
1400.0	0.0033	0.0037	0.0083
1410.0	0.0033	0.0037	0.0083
1420.0	0.0033	0.0037	0.0085
1430.0	0.0034	0.0038	0.0085
1440.0	0.0034	0.0038	0.0087
1450.0	0.0035	0.0038	0.0088
1460.0	0.0035	0.0039	0.0092
1470.0	0.0034	0.0039	0.0096
1480.0	0.0035	0.0039	0.0099
1490.0	0.0036	0.0039	0.0099
1500.0	0.0035	0.0039	0.0099
1510.0	0.0035	0.0040	0.0100
1520.0	0.0035	0.0041	0.0103
1530.0	0.0036	0.0041	0.0105
1540.0	0.0036	0.0042	0.0107
1550.0	0.0035	0.0044	0.0109
1560.0	0.0035	0.0044	0.0112
1570.0	0.0034	0.0044	0.0112
1580.0	0.0035	0.0045	0.0114
1590.0	0.0036	0.0045	0.0112
1600.0	0.0036	0.0045	0.0111
1610.0	0.0035	0.0047	0.0114
1620.0	0.0034	0.0048	0.0115
1630.0	0.0034	0.0050	0.0118
1640.0	0.0034	0.0050	0.0120
1650.0	0.0034	0.0050	0.0120
1660.0	0.0034	0.0052	0.0121
1670.0	0.0034	0.0053	0.0123
1680.0	0.0035	0.0054	0.0123
1690.0	0.0035	0.0056	0.0125
1700.0	0.0035	0.0057	0.0125
1710.0	0.0035	0.0058	0.0125
1720.0	0.0034	0.0058	0.0126
1730.0	0.0034	0.0060	0.0128
1740.0	0.0034	0.0061	0.0129
1750.0	0.0034	0.0062	0.0133
1760.0	0.0034	0.0063	0.0136
1770.0	0.0034	0.0065	0.0142
1780.0	0.0034	0.0065	0.0144
1790.0	0.0034	0.0065	0.0147
1800.0	0.0033	0.0065	0.0149
1810.0	0.0033	0.0068	0.0150
1820.0	0.0034	0.0070	0.0154
1830.0	0.0034	0.0070	0.0154
1840.0	0.0034	0.0072	0.0156
1850.0	0.0034	0.0074	0.0161
1860.0	0.0034	0.0076	0.0161
1870.0	0.0034	0.0079	0.0162
1880.0	0.0034	0.0080	0.0168
1890.0	0.0034	0.0080	0.0172
1900.0	0.0035	0.0080	0.0173
1910.0	0.0035	0.0080	0.0174
1920.0	0.0036	0.0082	0.0181
1930.0	0.0037	0.0085	0.0184
1940.0	0.0036	0.0089	0.0188
1950.0	0.0035	0.0088	0.0189
1960.0	0.0036	0.0095	0.0189
1970.0	0.0036	0.0098	0.0193
1980.0	0.0041	0.0100	0.0192
1990.0	0.0041	0.0100	0.0197


==> data_V2/craft-ql.txt <==
10.0	0.0000	0.0034	0.0083
20.0	0.0030	0.0054	0.0089
30.0	0.0031	0.0052	0.0081
40.0	0.0043	0.0065	0.0083
50.0	0.0043	0.0068	0.0084
60.0	0.0043	0.0064	0.0078
70.0	0.0044	0.0062	0.0078
80.0	0.0050	0.0059	0.0085
90.0	0.0049	0.0060	0.0084
100.0	0.0048	0.0062	0.0080
110.0	0.0051	0.0066	0.0078
120.0	0.0057	0.0067	0.0081
130.0	0.0056	0.0066	0.0079
140.0	0.0056	0.0064	0.0079
150.0	0.0060	0.0071	0.0086
160.0	0.0059	0.0069	0.0090
170.0	0.0061	0.0077	0.0088
180.0	0.0062	0.0074	0.0096
190.0	0.0063	0.0076	0.0093
200.0	0.0062	0.0077	0.0094
210.0	0.0064	0.0080	0.0092
220.0	0.0065	0.0080	0.0094
230.0	0.0067	0.0081	0.0091
240.0	0.0067	0.0081	0.0094
250.0	0.0067	0.0084	0.0092
260.0	0.0071	0.0085	0.0097
270.0	0.0071	0.0086	0.0103
280.0	0.0073	0.0089	0.0102
290.0	0.0074	0.0088	0.0102
300.0	0.0078	0.0089	0.0102
310.0	0.0078	0.0091	0.0103
320.0	0.0078	0.0092	0.0107
330.0	0.0078	0.0094	0.0109
340.0	0.0080	0.0097	0.0109
350.0	0.0080	0.0097	0.0114
360.0	0.0079	0.0099	0.0112
370.0	0.0078	0.0100	0.0116
380.0	0.0083	0.0100	0.0117
390.0	0.0083	0.0101	0.0118
400.0	0.0083	0.0101	0.0119
410.0	0.0086	0.0100	0.0119
420.0	0.0086	0.0101	0.0120
430.0	0.0086	0.0104	0.0121
440.0	0.0090	0.0105	0.0123
450.0	0.0090	0.0105	0.0123
460.0	0.0095	0.0106	0.0123
470.0	0.0095	0.0107	0.0123
480.0	0.0094	0.0108	0.0125
490.0	0.0096	0.0111	0.0125
500.0	0.0096	0.0114	0.0127
510.0	0.0098	0.0115	0.0128
520.0	0.0100	0.0118	0.0132
530.0	0.0099	0.0119	0.0132
540.0	0.0100	0.0117	0.0132
550.0	0.0104	0.0118	0.0133
560.0	0.0105	0.0118	0.0135
570.0	0.0108	0.0119	0.0139
580.0	0.0109	0.0123	0.0142
590.0	0.0109	0.0125	0.0142
600.0	0.0110	0.0125	0.0143
610.0	0.0111	0.0126	0.0146
620.0	0.0113	0.0127	0.0148
630.0	0.0117	0.0128	0.0149
640.0	0.0117	0.0128	0.0150
650.0	0.0121	0.0127	0.0152
660.0	0.0123	0.0129	0.0152
670.0	0.0124	0.0130	0.0153
680.0	0.0126	0.0130	0.0155
690.0	0.0126	0.0131	0.0154
700.0	0.0125	0.0133	0.0158
710.0	0.0124	0.0133	0.0156
720.0	0.0127	0.0133	0.0155
730.0	0.0129	0.0135	0.0155
740.0	0.0130	0.0136	0.0157
750.0	0.0132	0.0137	0.0158
760.0	0.0133	0.0138	0.0157
770.0	0.0134	0.0141	0.0160
780.0	0.0134	0.0141	0.0159
790.0	0.0135	0.0142	0.0162
800.0	0.0137	0.0143	0.0165
810.0	0.0138	0.0143	0.0165
820.0	0.0141	0.0144	0.0166
830.0	0.0142	0.0146	0.0166
840.0	0.0141	0.0147	0.0173
850.0	0.0142	0.0150	0.0172
860.0	0.0143	0.0151	0.0172
870.0	0.0144	0.0153	0.0173
880.0	0.0146	0.0155	0.0173
890.0	0.0145	0.0156	0.0176
900.0	0.0149	0.0157	0.0178
910.0	0.0148	0.0157	0.0180
920.0	0.0151	0.0160	0.0183
930.0	0.0154	0.0163	0.0187
940.0	0.0155	0.0165	0.0190
950.0	0.0158	0.0167	0.0192
960.0	0.0160	0.0170	0.0194
970.0	0.0163	0.0172	0.0195
980.0	0.0163	0.0175	0.0198
990.0	0.0168	0.0176	0.0202
1000.0	0.0171	0.0178	0.0200
1010.0	0.0174	0.0180	0.0205
1020.0	0.0175	0.0183	0.0209
1030.0	0.0175	0.0185	0.0210
1040.0	0.0179	0.0190	0.0215
1050.0	0.0180	0.0192	0.0216
1060.0	0.0181	0.0193	0.0216
1070.0	0.0185	0.0196	0.0219
1080.0	0.0186	0.0199	0.0225
1090.0	0.0190	0.0201	0.0226
1100.0	0.0192	0.0204	0.0230
1110.0	0.0192	0.0207	0.0236
1120.0	0.0193	0.0212	0.0235
1130.0	0.0195	0.0212	0.0239
1140.0	0.0202	0.0214	0.0248
1150.0	0.0204	0.0218	0.0248
1160.0	0.0207	0.0219	0.0248
1170.0	0.0210	0.0221	0.0250
1180.0	0.0210	0.0225	0.0259
1190.0	0.0211	0.0227	0.0261
1200.0	0.0214	0.0228	0.0262
1210.0	0.0216	0.0231	0.0267
1220.0	0.0216	0.0233	0.0270
1230.0	0.0218	0.0235	0.0272
1240.0	0.0221	0.0237	0.0270
1250.0	0.0225	0.0239	0.0273
1260.0	0.0226	0.0242	0.0278
1270.0	0.0227	0.0243	0.0285
1280.0	0.0232	0.0250	0.0286
1290.0	0.0236	0.0251	0.0288
1300.0	0.0238	0.0254	0.0291
1310.0	0.0241	0.0255	0.0295
1320.0	0.0244	0.0260	0.0301
1330.0	0.0248	0.0264	0.0303
1340.0	0.0255	0.0265	0.0304
1350.0	0.0260	0.0270	0.0306
1360.0	0.0264	0.0273	0.0306
1370.0	0.0264	0.0277	0.0308
1380.0	0.0267	0.0276	0.0313
1390.0	0.0270	0.0277	0.0318
1400.0	0.0273	0.0282	0.0318
1410.0	0.0274	0.0288	0.0321
1420.0	0.0273	0.0289	0.0324
1430.0	0.0274	0.0293	0.0327
1440.0	0.0280	0.0298	0.0329
1450.0	0.0282	0.0298	0.0330
1460.0	0.0285	0.0304	0.0334
1470.0	0.0287	0.0307	0.0336
1480.0	0.0289	0.0311	0.0340
1490.0	0.0292	0.0313	0.0346
1500.0	0.0294	0.0316	0.0349
1510.0	0.0295	0.0321	0.0350
1520.0	0.0300	0.0322	0.0360
1530.0	0.0303	0.0327	0.0364
1540.0	0.0305	0.0331	0.0364
1550.0	0.0304	0.0334	0.0366
1560.0	0.0307	0.0337	0.0369
1570.0	0.0313	0.0338	0.0375
1580.0	0.0316	0.0344	0.0377
1590.0	0.0319	0.0346	0.0383
1600.0	0.0318	0.0353	0.0385
1610.0	0.0323	0.0355	0.0386
1620.0	0.0325	0.0361	0.0389
1630.0	0.0329	0.0365	0.0391
1640.0	0.0332	0.0365	0.0391
1650.0	0.0333	0.0365	0.0402
1660.0	0.0341	0.0364	0.0403
1670.0	0.0341	0.0366	0.0404
1680.0	0.0346	0.0371	0.0412
1690.0	0.0348	0.0372	0.0418
1700.0	0.0347	0.0375	0.0423
1710.0	0.0355	0.0379	0.0433
1720.0	0.0354	0.0386	0.0440
1730.0	0.0360	0.0390	0.0440
1740.0	0.0362	0.0395	0.0446
1750.0	0.0364	0.0397	0.0455
1760.0	0.0365	0.0397	0.0457
1770.0	0.0367	0.0397	0.0460
1780.0	0.0372	0.0401	0.0470
1790.0	0.0376	0.0404	0.0478
1800.0	0.0379	0.0408	0.0475
1810.0	0.0383	0.0413	0.0491
1820.0	0.0387	0.0416	0.0491
1830.0	0.0394	0.0415	0.0490
1840.0	0.0394	0.0418	0.0495
1850.0	0.0396	0.0421	0.0504
1860.0	0.0397	0.0425	0.0511
1870.0	0.0399	0.0427	0.0513
1880.0	0.0405	0.0428	0.0519
1890.0	0.0407	0.0435	0.0521
1900.0	0.0407	0.0436	0.0526
1910.0	0.0408	0.0437	0.0531
1920.0	0.0412	0.0447	0.0538
1930.0	0.0412	0.0447	0.0541
1940.0	0.0416	0.0448	0.0550
1950.0	0.0418	0.0456	0.0549
1960.0	0.0427	0.0456	0.0556
1970.0	0.0426	0.0459	0.0561
1980.0	0.0427	0.0463	0.0575
1990.0	0.0433	0.0469	0.0573


==> data_V2/craft-single-crm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0006
260.0	0.0000	0.0000	0.0006
270.0	0.0000	0.0000	0.0009
280.0	0.0000	0.0000	0.0012
290.0	0.0000	0.0000	0.0016
300.0	0.0000	0.0004	0.0018
310.0	0.0000	0.0004	0.0024
320.0	0.0000	0.0009	0.0035
330.0	0.0000	0.0014	0.0044
340.0	0.0000	0.0014	0.0046
350.0	0.0000	0.0022	0.0077
360.0	0.0008	0.0034	0.0134
370.0	0.0008	0.0040	0.0214
380.0	0.0009	0.0062	0.0323
390.0	0.0011	0.0084	0.0494
400.0	0.0013	0.0104	0.0627
410.0	0.0027	0.0172	0.0879
420.0	0.0036	0.0239	0.1216
430.0	0.0044	0.0303	0.1480
440.0	0.0051	0.0443	0.1739
450.0	0.0081	0.0605	0.2149
460.0	0.0075	0.0828	0.2797
470.0	0.0083	0.1258	0.3303
480.0	0.0132	0.1754	0.3901
490.0	0.0159	0.2338	0.4326
500.0	0.0268	0.3169	0.5098
510.0	0.0549	0.4546	0.5895
520.0	0.0668	0.5398	0.7348
530.0	0.1163	0.7145	0.9809
540.0	0.1968	0.8774	0.9762
550.0	0.2792	0.9581	0.9815
560.0	0.4202	0.9740	0.9906
570.0	0.5369	0.9679	0.9764
580.0	0.6931	0.9731	0.9903
590.0	0.7654	0.9825	0.9936
600.0	0.8929	0.9822	0.9966
610.0	0.9814	0.9966	1.0026
620.0	0.9760	0.9888	1.0001
630.0	0.9806	0.9971	1.0026
640.0	0.9805	0.9979	1.0060
650.0	0.9823	0.9965	1.0060
660.0	0.9829	0.9918	1.0049
670.0	0.9847	0.9994	1.0070
680.0	0.9790	0.9952	1.0025
690.0	0.9920	1.0006	1.0072
700.0	0.9846	0.9985	1.0046
710.0	0.9860	0.9942	1.0050
720.0	0.9895	0.9998	1.0068
730.0	0.9868	0.9955	1.0065
740.0	0.9891	0.9939	1.0033
750.0	0.9885	1.0028	1.0087
760.0	0.9900	0.9994	1.0067
770.0	0.9854	0.9978	1.0049
780.0	0.9866	1.0004	1.0053
790.0	0.9940	1.0001	1.0049
800.0	0.9907	0.9996	1.0036
810.0	0.9803	0.9968	1.0066
820.0	0.9897	0.9997	1.0055
830.0	0.9871	1.0009	1.0096
840.0	0.9875	0.9968	1.0029
850.0	0.9809	0.9987	1.0074
860.0	0.9820	1.0003	1.0069
870.0	0.9910	0.9980	1.0081
880.0	0.9909	0.9971	1.0066
890.0	0.9932	1.0022	1.0099
900.0	0.9915	1.0001	1.0057
910.0	0.9922	1.0002	1.0062
920.0	0.9955	1.0034	1.0102
930.0	0.9935	0.9987	1.0097
940.0	0.9940	1.0023	1.0074
950.0	0.9949	1.0003	1.0058
960.0	0.9932	0.9994	1.0071
970.0	0.9975	1.0032	1.0065
980.0	0.9964	1.0035	1.0092
990.0	0.9960	1.0028	1.0080
1000.0	0.9965	1.0047	1.0072
1010.0	0.9926	1.0033	1.0056
1020.0	0.9951	0.9993	1.0072
1030.0	0.9965	1.0021	1.0089
1040.0	1.0001	1.0063	1.0096
1050.0	0.9966	1.0026	1.0076
1060.0	0.9997	1.0040	1.0093
1070.0	1.0003	1.0072	1.0129
1080.0	0.9962	1.0054	1.0081
1090.0	0.9968	1.0013	1.0062
1100.0	0.9956	1.0044	1.0079
1110.0	0.9950	1.0027	1.0083
1120.0	0.9999	1.0049	1.0075
1130.0	0.9952	1.0013	1.0060
1140.0	1.0003	1.0050	1.0081
1150.0	0.9981	1.0014	1.0072
1160.0	0.9953	1.0046	1.0104
1170.0	0.9976	1.0035	1.0053
1180.0	0.9983	1.0034	1.0110
1190.0	0.9970	1.0018	1.0083
1200.0	0.9957	1.0037	1.0096
1210.0	0.9942	1.0030	1.0097
1220.0	0.9922	1.0018	1.0039
1230.0	0.9995	1.0047	1.0080
1240.0	0.9993	1.0049	1.0102
1250.0	0.9938	1.0025	1.0073
1260.0	0.9986	1.0023	1.0083
1270.0	0.9973	1.0024	1.0072
1280.0	0.9942	1.0005	1.0063
1290.0	0.9961	1.0006	1.0070
1300.0	0.9951	1.0047	1.0087
1310.0	0.9984	1.0010	1.0073
1320.0	0.9971	1.0008	1.0066
1330.0	0.9980	1.0015	1.0075
1340.0	1.0000	1.0017	1.0057
1350.0	0.9990	1.0025	1.0095
1360.0	0.9930	0.9999	1.0083
1370.0	0.9939	1.0020	1.0089
1380.0	0.9976	1.0040	1.0074
1390.0	0.9967	1.0007	1.0061
1400.0	0.9946	1.0023	1.0095
1410.0	0.9980	1.0021	1.0071
1420.0	0.9953	1.0012	1.0048
1430.0	0.9984	1.0028	1.0059
1440.0	0.9964	1.0019	1.0092
1450.0	0.9986	1.0009	1.0067
1460.0	0.9983	1.0033	1.0072
1470.0	0.9970	1.0038	1.0089
1480.0	0.9990	1.0016	1.0077
1490.0	1.0011	1.0041	1.0078
1500.0	0.9991	1.0037	1.0063
1510.0	0.9923	1.0003	1.0074
1520.0	0.9990	1.0041	1.0080
1530.0	0.9992	1.0036	1.0082
1540.0	0.9939	1.0019	1.0104
1550.0	0.9960	1.0017	1.0088
1560.0	0.9950	1.0010	1.0060
1570.0	0.9991	1.0038	1.0137
1580.0	0.9944	1.0006	1.0075
1590.0	0.9969	1.0009	1.0080
1600.0	0.9947	1.0016	1.0084
1610.0	0.9966	1.0017	1.0080
1620.0	0.9960	1.0034	1.0098
1630.0	0.9965	1.0004	1.0062
1640.0	0.9972	1.0019	1.0102
1650.0	0.9956	1.0017	1.0070
1660.0	0.9944	1.0017	1.0064
1670.0	0.9945	1.0015	1.0044
1680.0	1.0023	1.0046	1.0100
1690.0	0.9943	1.0021	1.0097
1700.0	1.0004	1.0052	1.0105
1710.0	0.9995	1.0046	1.0076
1720.0	0.9989	1.0034	1.0089
1730.0	0.9984	1.0027	1.0079
1740.0	1.0004	1.0047	1.0075
1750.0	0.9971	1.0023	1.0078
1760.0	0.9963	1.0026	1.0075
1770.0	0.9973	1.0036	1.0107
1780.0	0.9970	1.0018	1.0058
1790.0	0.9943	0.9974	1.0087
1800.0	1.0004	1.0042	1.0110
1810.0	0.9925	1.0014	1.0073
1820.0	0.9950	1.0034	1.0106
1830.0	0.9969	0.9999	1.0102
1840.0	0.9961	1.0019	1.0090
1850.0	0.9988	1.0029	1.0063
1860.0	0.9984	1.0034	1.0086
1870.0	0.9930	1.0011	1.0077
1880.0	0.9986	1.0041	1.0093
1890.0	0.9980	1.0041	1.0115
1900.0	0.9931	1.0039	1.0118
1910.0	0.9962	1.0021	1.0091
1920.0	0.9946	1.0029	1.0086
1930.0	0.9935	1.0018	1.0099
1940.0	0.9975	1.0031	1.0086
1950.0	0.9947	1.0040	1.0103
1960.0	0.9953	1.0031	1.0096
1970.0	0.9944	1.0007	1.0081
1980.0	0.9985	1.0032	1.0100
1990.0	0.9971	1.0005	1.0092


==> data_V2/craft-single-crm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0010
60.0	0.0000	0.0000	0.0013
70.0	0.0000	0.0000	0.0014
80.0	0.0000	0.0000	0.0015
90.0	0.0000	0.0008	0.0020
100.0	0.0000	0.0008	0.0019
110.0	0.0000	0.0008	0.0023
120.0	0.0000	0.0008	0.0023
130.0	0.0000	0.0008	0.0025
140.0	0.0000	0.0008	0.0027
150.0	0.0000	0.0009	0.0036
160.0	0.0002	0.0015	0.0035
170.0	0.0007	0.0015	0.0042
180.0	0.0009	0.0024	0.0048
190.0	0.0008	0.0024	0.0045
200.0	0.0008	0.0024	0.0053
210.0	0.0016	0.0031	0.0059
220.0	0.0017	0.0039	0.0061
230.0	0.0017	0.0042	0.0079
240.0	0.0033	0.0048	0.0093
250.0	0.0026	0.0055	0.0103
260.0	0.0019	0.0062	0.0114
270.0	0.0026	0.0063	0.0119
280.0	0.0024	0.0073	0.0147
290.0	0.0032	0.0093	0.0153
300.0	0.0032	0.0101	0.0175
310.0	0.0043	0.0118	0.0193
320.0	0.0051	0.0131	0.0241
330.0	0.0060	0.0147	0.0263
340.0	0.0069	0.0175	0.0271
350.0	0.0099	0.0194	0.0301
360.0	0.0106	0.0229	0.0337
370.0	0.0122	0.0245	0.0376
380.0	0.0125	0.0258	0.0468
390.0	0.0132	0.0343	0.0494
400.0	0.0157	0.0342	0.0579
410.0	0.0189	0.0381	0.0651
420.0	0.0209	0.0439	0.0765
430.0	0.0222	0.0498	0.0827
440.0	0.0224	0.0513	0.0866
450.0	0.0258	0.0527	0.0968
460.0	0.0313	0.0673	0.1055
470.0	0.0343	0.0720	0.1237
480.0	0.0388	0.0774	0.1417
490.0	0.0435	0.0871	0.1474
500.0	0.0451	0.0987	0.1719
510.0	0.0487	0.1164	0.2021
520.0	0.0648	0.1361	0.2128
530.0	0.0722	0.1568	0.2308
540.0	0.0852	0.1832	0.2673
550.0	0.0935	0.2164	0.2943
560.0	0.1024	0.2507	0.3221
570.0	0.1209	0.2800	0.3537
580.0	0.1359	0.2899	0.3659
590.0	0.1546	0.3166	0.4021
600.0	0.1675	0.3643	0.4193
610.0	0.2034	0.4065	0.4666
620.0	0.2447	0.4815	0.5005
630.0	0.2889	0.5397	0.6162
640.0	0.4131	0.6009	0.7379
650.0	0.4530	0.6718	0.9555
660.0	0.5296	0.7691	0.9657
670.0	0.5545	0.8956	0.9744
680.0	0.6461	0.9573	0.9852
690.0	0.6924	0.9618	0.9880
700.0	0.7189	0.9750	0.9869
710.0	0.7682	0.9551	0.9886
720.0	0.8537	0.9814	0.9991
730.0	0.9726	0.9876	0.9986
740.0	0.9756	0.9915	1.0014
750.0	0.9602	0.9870	1.0005
760.0	0.9666	0.9908	0.9982
770.0	0.9689	0.9876	1.0046
780.0	0.9828	0.9954	0.9997
790.0	0.9772	0.9922	1.0035
800.0	0.9717	0.9898	0.9998
810.0	0.9781	0.9930	1.0047
820.0	0.9850	0.9955	1.0014
830.0	0.9820	0.9947	1.0012
840.0	0.9878	0.9961	1.0049
850.0	0.9856	0.9958	1.0070
860.0	0.9859	0.9933	1.0041
870.0	0.9815	0.9984	1.0060
880.0	0.9845	0.9942	1.0022
890.0	0.9866	0.9961	1.0021
900.0	0.9906	0.9956	1.0033
910.0	0.9834	0.9933	0.9998
920.0	0.9865	0.9997	1.0053
930.0	0.9853	0.9983	1.0069
940.0	0.9816	0.9952	1.0028
950.0	0.9844	0.9949	1.0019
960.0	0.9801	0.9944	0.9995
970.0	0.9769	0.9971	1.0069
980.0	0.9845	0.9980	1.0074
990.0	0.9888	0.9978	1.0052
1000.0	0.9790	0.9965	1.0037
1010.0	0.9906	0.9970	1.0045
1020.0	0.9881	0.9980	1.0036
1030.0	0.9903	0.9952	1.0089
1040.0	0.9921	0.9980	1.0039
1050.0	0.9910	1.0011	1.0080
1060.0	0.9922	0.9991	1.0054
1070.0	0.9956	0.9985	1.0035
1080.0	0.9974	1.0023	1.0072
1090.0	0.9967	1.0029	1.0064
1100.0	0.9886	0.9992	1.0053
1110.0	0.9917	0.9969	1.0058
1120.0	0.9938	0.9985	1.0072
1130.0	0.9934	0.9996	1.0051
1140.0	0.9931	0.9992	1.0057
1150.0	0.9948	1.0013	1.0088
1160.0	0.9926	1.0023	1.0077
1170.0	0.9970	1.0009	1.0047
1180.0	0.9932	0.9983	1.0037
1190.0	0.9948	1.0001	1.0065
1200.0	0.9951	1.0010	1.0050
1210.0	0.9978	1.0025	1.0057
1220.0	0.9929	1.0022	1.0073
1230.0	0.9925	0.9991	1.0080
1240.0	0.9936	1.0000	1.0073
1250.0	0.9966	1.0040	1.0091
1260.0	0.9927	0.9980	1.0063
1270.0	0.9921	1.0022	1.0068
1280.0	0.9953	1.0007	1.0061
1290.0	0.9967	1.0009	1.0075
1300.0	0.9910	1.0011	1.0064
1310.0	0.9948	1.0043	1.0087
1320.0	0.9967	1.0016	1.0069
1330.0	0.9934	0.9996	1.0071
1340.0	0.9966	1.0018	1.0061
1350.0	0.9960	1.0026	1.0068
1360.0	0.9913	0.9996	1.0068
1370.0	0.9947	1.0027	1.0094
1380.0	0.9956	1.0014	1.0070
1390.0	0.9951	1.0047	1.0080
1400.0	0.9923	1.0001	1.0062
1410.0	0.9974	1.0017	1.0087
1420.0	0.9892	0.9996	1.0112
1430.0	0.9967	1.0019	1.0060
1440.0	0.9970	1.0027	1.0085
1450.0	0.9944	1.0009	1.0071
1460.0	0.9905	1.0000	1.0076
1470.0	0.9953	0.9991	1.0085
1480.0	0.9964	0.9998	1.0065
1490.0	0.9943	1.0038	1.0109
1500.0	0.9946	1.0017	1.0116
1510.0	0.9939	0.9989	1.0057
1520.0	0.9924	1.0001	1.0054
1530.0	0.9946	0.9995	1.0060
1540.0	0.9929	1.0010	1.0100
1550.0	0.9903	1.0007	1.0044
1560.0	0.9917	0.9997	1.0062
1570.0	0.9938	1.0033	1.0080
1580.0	0.9959	1.0039	1.0108
1590.0	0.9964	1.0006	1.0045
1600.0	0.9941	1.0009	1.0059
1610.0	0.9938	1.0024	1.0048
1620.0	0.9926	1.0040	1.0077
1630.0	0.9942	1.0021	1.0068
1640.0	0.9962	1.0011	1.0048
1650.0	0.9938	0.9999	1.0059
1660.0	0.9975	1.0015	1.0094
1670.0	0.9941	1.0006	1.0055
1680.0	0.9952	1.0008	1.0055
1690.0	0.9972	1.0011	1.0063
1700.0	0.9960	1.0018	1.0083
1710.0	0.9947	1.0006	1.0078
1720.0	0.9961	1.0047	1.0069
1730.0	0.9941	1.0025	1.0102
1740.0	0.9935	1.0017	1.0092
1750.0	0.9948	0.9970	1.0009
1760.0	0.9939	1.0031	1.0077
1770.0	0.9924	1.0005	1.0107
1780.0	0.9954	1.0033	1.0089
1790.0	0.9923	1.0047	1.0103
1800.0	0.9964	1.0020	1.0085
1810.0	0.9958	1.0007	1.0074
1820.0	0.9971	1.0021	1.0084
1830.0	0.9961	1.0029	1.0105
1840.0	0.9955	1.0018	1.0074
1850.0	0.9923	0.9977	1.0052
1860.0	0.9952	1.0031	1.0079
1870.0	0.9975	1.0029	1.0099
1880.0	0.9960	0.9997	1.0053
1890.0	0.9921	1.0013	1.0066
1900.0	0.9963	1.0038	1.0072
1910.0	0.9998	1.0034	1.0066
1920.0	0.9934	1.0034	1.0092
1930.0	0.9962	1.0015	1.0080
1940.0	0.9957	1.0006	1.0117
1950.0	0.9943	1.0026	1.0094
1960.0	0.9950	1.0014	1.0069
1970.0	0.9941	1.0003	1.0096
1980.0	0.9948	1.0005	1.0069
1990.0	0.9970	1.0035	1.0067


==> data_V2/craft-single-hrm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0036
30.0	0.0000	0.0024	0.0061
40.0	0.0042	0.0062	0.0092
50.0	0.0056	0.0095	0.0143
60.0	0.0092	0.0149	0.0211
70.0	0.0151	0.0206	0.0277
80.0	0.0195	0.0275	0.0369
90.0	0.0303	0.0346	0.0485
100.0	0.0392	0.0559	0.0775
110.0	0.0618	0.0768	0.1041
120.0	0.0861	0.1174	0.1368
130.0	0.1191	0.1686	0.2308
140.0	0.1738	0.2304	0.2887
150.0	0.2428	0.3282	0.4432
160.0	0.2765	0.3869	0.5995
170.0	0.3149	0.4806	0.6676
180.0	0.3258	0.5792	0.7281
190.0	0.3634	0.6469	0.7878
200.0	0.4188	0.6598	0.8497
210.0	0.4916	0.8065	0.8801
220.0	0.5268	0.8528	0.9000
230.0	0.5683	0.8515	0.9188
240.0	0.6313	0.8528	0.9180
250.0	0.6647	0.8799	0.9206
260.0	0.6674	0.8834	0.9385
270.0	0.6889	0.8789	0.9267
280.0	0.7253	0.8927	0.9527
290.0	0.7336	0.8956	0.9381
300.0	0.7357	0.9027	0.9517
310.0	0.7457	0.9047	0.9425
320.0	0.7368	0.8983	0.9484
330.0	0.7356	0.9102	0.9472
340.0	0.7550	0.9056	0.9626
350.0	0.7459	0.9048	0.9597
360.0	0.7383	0.9009	0.9625
370.0	0.7510	0.9035	0.9535
380.0	0.7472	0.9055	0.9559
390.0	0.7516	0.9069	0.9612
400.0	0.7688	0.9095	0.9672
410.0	0.7445	0.9006	0.9568
420.0	0.7500	0.9038	0.9634
430.0	0.7608	0.9098	0.9649
440.0	0.7522	0.8998	0.9587
450.0	0.7510	0.9083	0.9647
460.0	0.7546	0.9028	0.9664
470.0	0.7508	0.9155	0.9627
480.0	0.7709	0.9046	0.9606
490.0	0.7522	0.9071	0.9605
500.0	0.7661	0.9085	0.9602
510.0	0.7656	0.9015	0.9573
520.0	0.7613	0.9043	0.9688
530.0	0.7499	0.9159	0.9590
540.0	0.7659	0.9101	0.9613
550.0	0.7615	0.9030	0.9629
560.0	0.7742	0.9100	0.9606
570.0	0.7640	0.9160	0.9673
580.0	0.7705	0.9122	0.9610
590.0	0.7641	0.9063	0.9637
600.0	0.7582	0.9108	0.9600
610.0	0.7583	0.9079	0.9630
620.0	0.7609	0.9128	0.9631
630.0	0.7616	0.9169	0.9572
640.0	0.7621	0.9153	0.9628
650.0	0.7594	0.9127	0.9624
660.0	0.7696	0.9046	0.9691
670.0	0.7634	0.9141	0.9694
680.0	0.7582	0.9117	0.9705
690.0	0.7583	0.9079	0.9650
700.0	0.7684	0.9148	0.9687
710.0	0.7568	0.9166	0.9688
720.0	0.7698	0.9142	0.9603
730.0	0.7732	0.9074	0.9643
740.0	0.7705	0.9214	0.9649
750.0	0.7677	0.9053	0.9732
760.0	0.7680	0.9147	0.9675
770.0	0.7768	0.9075	0.9683
780.0	0.7700	0.9076	0.9741
790.0	0.7626	0.9162	0.9664
800.0	0.7625	0.9123	0.9611
810.0	0.7589	0.9110	0.9708
820.0	0.7670	0.9059	0.9642
830.0	0.7750	0.9145	0.9665
840.0	0.7613	0.9104	0.9675
850.0	0.7647	0.9143	0.9640
860.0	0.7672	0.9147	0.9684
870.0	0.7735	0.9102	0.9666
880.0	0.7762	0.9099	0.9644
890.0	0.7618	0.9113	0.9642
900.0	0.7644	0.9096	0.9664
910.0	0.7655	0.9172	0.9686
920.0	0.7607	0.9257	0.9676
930.0	0.7678	0.9156	0.9707
940.0	0.7729	0.9222	0.9714
950.0	0.7674	0.9311	0.9713
960.0	0.7665	0.9358	0.9719
970.0	0.7622	0.9190	0.9717
980.0	0.7615	0.9316	0.9702
990.0	0.7695	0.9164	0.9663
1000.0	0.7770	0.9280	0.9659
1010.0	0.7723	0.9229	0.9694
1020.0	0.7661	0.9222	0.9654
1030.0	0.7708	0.9348	0.9684
1040.0	0.7622	0.9272	0.9707
1050.0	0.7592	0.9319	0.9703
1060.0	0.7631	0.9269	0.9660
1070.0	0.7662	0.9331	0.9663
1080.0	0.7684	0.9354	0.9723
1090.0	0.7679	0.9429	0.9748
1100.0	0.7584	0.9359	0.9738
1110.0	0.7634	0.9434	0.9732
1120.0	0.7647	0.9361	0.9728
1130.0	0.7713	0.9359	0.9688
1140.0	0.7660	0.9270	0.9666
1150.0	0.7591	0.9344	0.9753
1160.0	0.7631	0.9407	0.9750
1170.0	0.7647	0.9427	0.9752
1180.0	0.7684	0.9340	0.9765
1190.0	0.7606	0.9352	0.9759
1200.0	0.7598	0.9332	0.9741
1210.0	0.7734	0.9423	0.9741
1220.0	0.7687	0.9429	0.9701
1230.0	0.7670	0.9365	0.9745
1240.0	0.7654	0.9406	0.9783
1250.0	0.7640	0.9385	0.9743
1260.0	0.7641	0.9411	0.9697
1270.0	0.7719	0.9424	0.9752
1280.0	0.7612	0.9409	0.9750
1290.0	0.7659	0.9331	0.9738
1300.0	0.7660	0.9312	0.9710
1310.0	0.7792	0.9328	0.9754
1320.0	0.7682	0.9409	0.9760
1330.0	0.7664	0.9350	0.9765
1340.0	0.7614	0.9362	0.9708
1350.0	0.7667	0.9376	0.9739
1360.0	0.7675	0.9344	0.9737
1370.0	0.7635	0.9385	0.9770
1380.0	0.7614	0.9357	0.9707
1390.0	0.7718	0.9427	0.9755
1400.0	0.7630	0.9365	0.9694
1410.0	0.7662	0.9427	0.9705
1420.0	0.7628	0.9455	0.9741
1430.0	0.7636	0.9366	0.9717
1440.0	0.7662	0.9368	0.9726
1450.0	0.7659	0.9372	0.9719
1460.0	0.7639	0.9426	0.9762
1470.0	0.7622	0.9447	0.9764
1480.0	0.7733	0.9441	0.9755
1490.0	0.7556	0.9365	0.9707
1500.0	0.7609	0.9385	0.9693
1510.0	0.7660	0.9374	0.9762
1520.0	0.7673	0.9413	0.9776
1530.0	0.7627	0.9350	0.9714
1540.0	0.7743	0.9394	0.9771
1550.0	0.7672	0.9435	0.9745
1560.0	0.7697	0.9396	0.9730
1570.0	0.7756	0.9350	0.9700
1580.0	0.7721	0.9387	0.9808
1590.0	0.7599	0.9395	0.9699
1600.0	0.7669	0.9356	0.9783
1610.0	0.7643	0.9373	0.9780
1620.0	0.7657	0.9372	0.9719
1630.0	0.7670	0.9415	0.9722
1640.0	0.7658	0.9485	0.9773
1650.0	0.7684	0.9398	0.9705
1660.0	0.7670	0.9376	0.9757
1670.0	0.7718	0.9352	0.9711
1680.0	0.7692	0.9368	0.9774
1690.0	0.7635	0.9357	0.9753
1700.0	0.7614	0.9378	0.9760
1710.0	0.7658	0.9383	0.9743
1720.0	0.7661	0.9421	0.9756
1730.0	0.7689	0.9475	0.9792
1740.0	0.7562	0.9429	0.9741
1750.0	0.7645	0.9370	0.9771
1760.0	0.7614	0.9398	0.9759
1770.0	0.7715	0.9413	0.9749
1780.0	0.7695	0.9419	0.9758
1790.0	0.7662	0.9413	0.9762
1800.0	0.7625	0.9381	0.9751
1810.0	0.7692	0.9369	0.9748
1820.0	0.7621	0.9470	0.9705
1830.0	0.7648	0.9449	0.9734
1840.0	0.7647	0.9405	0.9738
1850.0	0.7691	0.9381	0.9714
1860.0	0.7609	0.9432	0.9761
1870.0	0.7669	0.9401	0.9696
1880.0	0.7697	0.9465	0.9703
1890.0	0.7645	0.9384	0.9682
1900.0	0.7695	0.9381	0.9709
1910.0	0.7642	0.9436	0.9759
1920.0	0.7660	0.9348	0.9732
1930.0	0.7660	0.9422	0.9772
1940.0	0.7615	0.9397	0.9800
1950.0	0.7776	0.9357	0.9768
1960.0	0.7680	0.9253	0.9750
1970.0	0.7688	0.9419	0.9729
1980.0	0.7696	0.9454	0.9779
1990.0	0.7729	0.9320	0.9700


==> data_V2/craft-single-hrm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0022	0.0038
40.0	0.0021	0.0034	0.0060
50.0	0.0043	0.0084	0.0094
60.0	0.0058	0.0112	0.0159
70.0	0.0095	0.0149	0.0204
80.0	0.0129	0.0198	0.0294
90.0	0.0159	0.0250	0.0394
100.0	0.0219	0.0359	0.0612
110.0	0.0360	0.0511	0.0846
120.0	0.0647	0.0812	0.1206
130.0	0.0860	0.1390	0.1651
140.0	0.1118	0.1714	0.2737
150.0	0.1623	0.2424	0.3516
160.0	0.1952	0.3221	0.4311
170.0	0.2433	0.4225	0.5713
180.0	0.3155	0.4695	0.7293
190.0	0.3461	0.5294	0.8513
200.0	0.3990	0.5935	0.8588
210.0	0.4351	0.6459	0.8678
220.0	0.4930	0.7097	0.8745
230.0	0.5496	0.7780	0.8854
240.0	0.5779	0.8489	0.9061
250.0	0.6342	0.8883	0.9100
260.0	0.6648	0.8920	0.9422
270.0	0.6773	0.8926	0.9314
280.0	0.6980	0.8980	0.9382
290.0	0.7272	0.8827	0.9443
300.0	0.7485	0.9124	0.9465
310.0	0.7411	0.9137	0.9540
320.0	0.7337	0.9048	0.9505
330.0	0.7451	0.9095	0.9417
340.0	0.7483	0.9035	0.9534
350.0	0.7660	0.8961	0.9567
360.0	0.7531	0.9101	0.9577
370.0	0.7457	0.9074	0.9602
380.0	0.7488	0.9064	0.9567
390.0	0.7449	0.9023	0.9631
400.0	0.7626	0.8990	0.9591
410.0	0.7616	0.9022	0.9595
420.0	0.7579	0.9112	0.9658
430.0	0.7654	0.9059	0.9614
440.0	0.7546	0.9062	0.9655
450.0	0.7660	0.9126	0.9627
460.0	0.7659	0.8990	0.9662
470.0	0.7722	0.9094	0.9636
480.0	0.7550	0.8980	0.9673
490.0	0.7498	0.9157	0.9630
500.0	0.7675	0.9062	0.9629
510.0	0.7633	0.9024	0.9720
520.0	0.7687	0.9069	0.9603
530.0	0.7650	0.9148	0.9669
540.0	0.7699	0.9174	0.9686
550.0	0.7712	0.9136	0.9634
560.0	0.7636	0.9048	0.9634
570.0	0.7567	0.9139	0.9685
580.0	0.7646	0.9099	0.9671
590.0	0.7704	0.9072	0.9644
600.0	0.7583	0.9079	0.9644
610.0	0.7597	0.9087	0.9664
620.0	0.7569	0.9107	0.9653
630.0	0.7664	0.9102	0.9708
640.0	0.7652	0.9086	0.9664
650.0	0.7638	0.9122	0.9669
660.0	0.7768	0.9070	0.9702
670.0	0.7703	0.9090	0.9673
680.0	0.7535	0.9007	0.9660
690.0	0.7683	0.9141	0.9595
700.0	0.7680	0.9155	0.9636
710.0	0.7744	0.9162	0.9692
720.0	0.7629	0.9129	0.9671
730.0	0.7660	0.9063	0.9655
740.0	0.7678	0.9163	0.9684
750.0	0.7716	0.9098	0.9705
760.0	0.7644	0.9148	0.9704
770.0	0.7658	0.9093	0.9645
780.0	0.7616	0.9160	0.9668
790.0	0.7729	0.9138	0.9688
800.0	0.7654	0.9119	0.9665
810.0	0.7562	0.9044	0.9678
820.0	0.7613	0.9145	0.9738
830.0	0.7682	0.9112	0.9715
840.0	0.7661	0.9083	0.9691
850.0	0.7583	0.9092	0.9670
860.0	0.7634	0.9153	0.9707
870.0	0.7596	0.9095	0.9680
880.0	0.7533	0.9227	0.9691
890.0	0.7673	0.9153	0.9682
900.0	0.7629	0.9251	0.9727
910.0	0.7678	0.9125	0.9688
920.0	0.7598	0.9207	0.9717
930.0	0.7680	0.9117	0.9657
940.0	0.7595	0.9201	0.9664
950.0	0.7664	0.9247	0.9704
960.0	0.7594	0.9238	0.9679
970.0	0.7758	0.9273	0.9667
980.0	0.7677	0.9161	0.9705
990.0	0.7587	0.9118	0.9717
1000.0	0.7704	0.9315	0.9677
1010.0	0.7629	0.9310	0.9773
1020.0	0.7674	0.9366	0.9710
1030.0	0.7667	0.9297	0.9669
1040.0	0.7705	0.9253	0.9681
1050.0	0.7679	0.9376	0.9689
1060.0	0.7682	0.9291	0.9728
1070.0	0.7710	0.9275	0.9730
1080.0	0.7688	0.9366	0.9715
1090.0	0.7712	0.9400	0.9712
1100.0	0.7658	0.9343	0.9710
1110.0	0.7673	0.9308	0.9766
1120.0	0.7668	0.9302	0.9759
1130.0	0.7655	0.9364	0.9725
1140.0	0.7529	0.9366	0.9714
1150.0	0.7665	0.9440	0.9717
1160.0	0.7600	0.9369	0.9754
1170.0	0.7655	0.9315	0.9771
1180.0	0.7595	0.9347	0.9693
1190.0	0.7638	0.9380	0.9742
1200.0	0.7674	0.9366	0.9725
1210.0	0.7624	0.9370	0.9733
1220.0	0.7695	0.9368	0.9722
1230.0	0.7534	0.9386	0.9653
1240.0	0.7566	0.9354	0.9708
1250.0	0.7652	0.9365	0.9692
1260.0	0.7628	0.9471	0.9694
1270.0	0.7662	0.9369	0.9765
1280.0	0.7632	0.9358	0.9786
1290.0	0.7624	0.9409	0.9725
1300.0	0.7691	0.9378	0.9732
1310.0	0.7783	0.9448	0.9771
1320.0	0.7651	0.9416	0.9748
1330.0	0.7622	0.9413	0.9751
1340.0	0.7709	0.9403	0.9754
1350.0	0.7482	0.9330	0.9723
1360.0	0.7666	0.9398	0.9744
1370.0	0.7649	0.9435	0.9692
1380.0	0.7637	0.9429	0.9711
1390.0	0.7635	0.9365	0.9765
1400.0	0.7728	0.9296	0.9707
1410.0	0.7528	0.9347	0.9753
1420.0	0.7719	0.9367	0.9775
1430.0	0.7656	0.9404	0.9792
1440.0	0.7649	0.9452	0.9750
1450.0	0.7695	0.9416	0.9707
1460.0	0.7700	0.9374	0.9809
1470.0	0.7637	0.9418	0.9730
1480.0	0.7714	0.9417	0.9728
1490.0	0.7677	0.9384	0.9737
1500.0	0.7682	0.9363	0.9709
1510.0	0.7594	0.9358	0.9676
1520.0	0.7802	0.9458	0.9787
1530.0	0.7688	0.9431	0.9745
1540.0	0.7563	0.9408	0.9733
1550.0	0.7597	0.9321	0.9746
1560.0	0.7623	0.9293	0.9729
1570.0	0.7723	0.9377	0.9694
1580.0	0.7610	0.9375	0.9737
1590.0	0.7728	0.9206	0.9743
1600.0	0.7748	0.9359	0.9757
1610.0	0.7681	0.9379	0.9759
1620.0	0.7567	0.9444	0.9727
1630.0	0.7666	0.9407	0.9775
1640.0	0.7645	0.9424	0.9770
1650.0	0.7605	0.9415	0.9719
1660.0	0.7710	0.9365	0.9703
1670.0	0.7623	0.9394	0.9763
1680.0	0.7689	0.9370	0.9732
1690.0	0.7637	0.9297	0.9730
1700.0	0.7746	0.9347	0.9748
1710.0	0.7664	0.9430	0.9760
1720.0	0.7628	0.9479	0.9734
1730.0	0.7630	0.9443	0.9714
1740.0	0.7737	0.9352	0.9736
1750.0	0.7672	0.9349	0.9735
1760.0	0.7692	0.9357	0.9780
1770.0	0.7687	0.9408	0.9719
1780.0	0.7634	0.9394	0.9766
1790.0	0.7690	0.9373	0.9717
1800.0	0.7601	0.9418	0.9750
1810.0	0.7775	0.9393	0.9777
1820.0	0.7604	0.9380	0.9745
1830.0	0.7738	0.9396	0.9767
1840.0	0.7668	0.9317	0.9766
1850.0	0.7668	0.9400	0.9738
1860.0	0.7657	0.9357	0.9764
1870.0	0.7704	0.9447	0.9740
1880.0	0.7718	0.9397	0.9704
1890.0	0.7677	0.9391	0.9748
1900.0	0.7652	0.9400	0.9736
1910.0	0.7712	0.9411	0.9736
1920.0	0.7670	0.9410	0.9712
1930.0	0.7712	0.9431	0.9736
1940.0	0.7691	0.9398	0.9762
1950.0	0.7619	0.9314	0.9738
1960.0	0.7644	0.9371	0.9765
1970.0	0.7711	0.9334	0.9783
1980.0	0.7596	0.9394	0.9765
1990.0	0.7667	0.9362	0.9754


==> data_V2/craft-single-ql-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0005
190.0	0.0000	0.0000	0.0005
200.0	0.0000	0.0000	0.0005
210.0	0.0000	0.0000	0.0005
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0000
260.0	0.0000	0.0000	0.0000
270.0	0.0000	0.0000	0.0000
280.0	0.0000	0.0000	0.0000
290.0	0.0000	0.0000	0.0000
300.0	0.0000	0.0000	0.0000
310.0	0.0000	0.0000	0.0000
320.0	0.0000	0.0000	0.0000
330.0	0.0000	0.0000	0.0000
340.0	0.0000	0.0000	0.0000
350.0	0.0000	0.0000	0.0000
360.0	0.0000	0.0000	0.0000
370.0	0.0000	0.0000	0.0000
380.0	0.0000	0.0000	0.0000
390.0	0.0000	0.0000	0.0000
400.0	0.0000	0.0000	0.0000
410.0	0.0000	0.0000	0.0000
420.0	0.0000	0.0000	0.0000
430.0	0.0000	0.0000	0.0000
440.0	0.0000	0.0000	0.0000
450.0	0.0000	0.0000	0.0000
460.0	0.0000	0.0000	0.0000
470.0	0.0000	0.0000	0.0000
480.0	0.0000	0.0000	0.0000
490.0	0.0000	0.0000	0.0000
500.0	0.0000	0.0000	0.0000
510.0	0.0000	0.0000	0.0000
520.0	0.0000	0.0000	0.0000
530.0	0.0000	0.0000	0.0000
540.0	0.0000	0.0000	0.0000
550.0	0.0000	0.0000	0.0000
560.0	0.0000	0.0000	0.0000
570.0	0.0000	0.0000	0.0000
580.0	0.0000	0.0000	0.0000
590.0	0.0000	0.0000	0.0000
600.0	0.0000	0.0000	0.0000
610.0	0.0000	0.0000	0.0000
620.0	0.0000	0.0000	0.0000
630.0	0.0000	0.0000	0.0000
640.0	0.0000	0.0000	0.0000
650.0	0.0000	0.0000	0.0000
660.0	0.0000	0.0000	0.0000
670.0	0.0000	0.0000	0.0000
680.0	0.0000	0.0000	0.0000
690.0	0.0000	0.0000	0.0000
700.0	0.0000	0.0000	0.0000
710.0	0.0000	0.0000	0.0000
720.0	0.0000	0.0000	0.0000
730.0	0.0000	0.0000	0.0000
740.0	0.0000	0.0000	0.0000
750.0	0.0000	0.0000	0.0000
760.0	0.0000	0.0000	0.0000
770.0	0.0000	0.0000	0.0000
780.0	0.0000	0.0000	0.0000
790.0	0.0000	0.0000	0.0000
800.0	0.0000	0.0000	0.0000
810.0	0.0000	0.0000	0.0000
820.0	0.0000	0.0000	0.0005
830.0	0.0000	0.0000	0.0005
840.0	0.0000	0.0000	0.0000
850.0	0.0000	0.0000	0.0000
860.0	0.0000	0.0000	0.0000
870.0	0.0000	0.0000	0.0005
880.0	0.0000	0.0000	0.0000
890.0	0.0000	0.0000	0.0005
900.0	0.0000	0.0000	0.0005
910.0	0.0000	0.0000	0.0005
920.0	0.0000	0.0000	0.0000
930.0	0.0000	0.0000	0.0000
940.0	0.0000	0.0000	0.0000
950.0	0.0000	0.0000	0.0000
960.0	0.0000	0.0000	0.0005
970.0	0.0000	0.0000	0.0007
980.0	0.0000	0.0000	0.0007
990.0	0.0000	0.0000	0.0007
1000.0	0.0000	0.0000	0.0007
1010.0	0.0000	0.0000	0.0007
1020.0	0.0000	0.0000	0.0007
1030.0	0.0000	0.0000	0.0007
1040.0	0.0000	0.0000	0.0008
1050.0	0.0000	0.0000	0.0008
1060.0	0.0000	0.0000	0.0008
1070.0	0.0000	0.0000	0.0005
1080.0	0.0000	0.0000	0.0007
1090.0	0.0000	0.0000	0.0007
1100.0	0.0000	0.0000	0.0008
1110.0	0.0000	0.0000	0.0008
1120.0	0.0000	0.0000	0.0008
1130.0	0.0000	0.0000	0.0008
1140.0	0.0000	0.0000	0.0005
1150.0	0.0000	0.0000	0.0005
1160.0	0.0000	0.0000	0.0005
1170.0	0.0000	0.0000	0.0005
1180.0	0.0000	0.0000	0.0005
1190.0	0.0000	0.0000	0.0007
1200.0	0.0000	0.0000	0.0007
1210.0	0.0000	0.0000	0.0009
1220.0	0.0000	0.0000	0.0009
1230.0	0.0000	0.0000	0.0009
1240.0	0.0000	0.0000	0.0009
1250.0	0.0000	0.0000	0.0009
1260.0	0.0000	0.0000	0.0009
1270.0	0.0000	0.0000	0.0009
1280.0	0.0000	0.0000	0.0009
1290.0	0.0000	0.0000	0.0009
1300.0	0.0000	0.0000	0.0009
1310.0	0.0000	0.0000	0.0011
1320.0	0.0000	0.0000	0.0011
1330.0	0.0000	0.0000	0.0011
1340.0	0.0000	0.0000	0.0011
1350.0	0.0000	0.0000	0.0010
1360.0	0.0000	0.0000	0.0010
1370.0	0.0000	0.0000	0.0010
1380.0	0.0000	0.0000	0.0010
1390.0	0.0000	0.0000	0.0010
1400.0	0.0000	0.0000	0.0010
1410.0	0.0000	0.0000	0.0011
1420.0	0.0000	0.0000	0.0011
1430.0	0.0000	0.0000	0.0011
1440.0	0.0000	0.0000	0.0011
1450.0	0.0000	0.0000	0.0011
1460.0	0.0000	0.0000	0.0011
1470.0	0.0000	0.0000	0.0011
1480.0	0.0000	0.0000	0.0011
1490.0	0.0000	0.0000	0.0016
1500.0	0.0000	0.0000	0.0016
1510.0	0.0000	0.0000	0.0008
1520.0	0.0000	0.0000	0.0008
1530.0	0.0000	0.0000	0.0008
1540.0	0.0000	0.0000	0.0008
1550.0	0.0000	0.0000	0.0009
1560.0	0.0000	0.0000	0.0009
1570.0	0.0000	0.0000	0.0013
1580.0	0.0000	0.0000	0.0013
1590.0	0.0000	0.0000	0.0013
1600.0	0.0000	0.0000	0.0013
1610.0	0.0000	0.0000	0.0014
1620.0	0.0000	0.0000	0.0014
1630.0	0.0000	0.0000	0.0014
1640.0	0.0000	0.0000	0.0014
1650.0	0.0000	0.0000	0.0009
1660.0	0.0000	0.0000	0.0009
1670.0	0.0000	0.0000	0.0008
1680.0	0.0000	0.0000	0.0009
1690.0	0.0000	0.0003	0.0013
1700.0	0.0000	0.0000	0.0013
1710.0	0.0000	0.0003	0.0019
1720.0	0.0000	0.0003	0.0019
1730.0	0.0000	0.0000	0.0019
1740.0	0.0000	0.0000	0.0019
1750.0	0.0000	0.0000	0.0019
1760.0	0.0000	0.0000	0.0020
1770.0	0.0000	0.0000	0.0020
1780.0	0.0000	0.0003	0.0019
1790.0	0.0000	0.0000	0.0019
1800.0	0.0000	0.0000	0.0019
1810.0	0.0000	0.0000	0.0014
1820.0	0.0000	0.0000	0.0017
1830.0	0.0000	0.0003	0.0017
1840.0	0.0000	0.0003	0.0012
1850.0	0.0000	0.0003	0.0019
1860.0	0.0000	0.0006	0.0019
1870.0	0.0000	0.0006	0.0019
1880.0	0.0000	0.0006	0.0013
1890.0	0.0000	0.0003	0.0013
1900.0	0.0000	0.0000	0.0017
1910.0	0.0000	0.0000	0.0017
1920.0	0.0000	0.0000	0.0015
1930.0	0.0000	0.0000	0.0015
1940.0	0.0000	0.0000	0.0015
1950.0	0.0000	0.0000	0.0011
1960.0	0.0000	0.0000	0.0011
1970.0	0.0000	0.0000	0.0016
1980.0	0.0000	0.0000	0.0019
1990.0	0.0000	0.0000	0.0019


==> data_V2/craft-single-ql.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0009
80.0	0.0000	0.0000	0.0008
90.0	0.0000	0.0000	0.0008
100.0	0.0000	0.0000	0.0007
110.0	0.0000	0.0000	0.0007
120.0	0.0000	0.0000	0.0007
130.0	0.0000	0.0000	0.0009
140.0	0.0000	0.0006	0.0008
150.0	0.0000	0.0007	0.0012
160.0	0.0000	0.0007	0.0012
170.0	0.0000	0.0007	0.0014
180.0	0.0000	0.0008	0.0014
190.0	0.0000	0.0010	0.0017
200.0	0.0000	0.0010	0.0019
210.0	0.0002	0.0010	0.0017
220.0	0.0002	0.0010	0.0021
230.0	0.0002	0.0010	0.0018
240.0	0.0000	0.0010	0.0017
250.0	0.0000	0.0010	0.0016
260.0	0.0000	0.0010	0.0017
270.0	0.0000	0.0010	0.0017
280.0	0.0000	0.0013	0.0017
290.0	0.0000	0.0010	0.0016
300.0	0.0000	0.0009	0.0016
310.0	0.0000	0.0009	0.0016
320.0	0.0000	0.0008	0.0021
330.0	0.0002	0.0011	0.0024
340.0	0.0007	0.0014	0.0026
350.0	0.0008	0.0014	0.0026
360.0	0.0008	0.0017	0.0026
370.0	0.0009	0.0018	0.0027
380.0	0.0011	0.0016	0.0028
390.0	0.0010	0.0017	0.0034
400.0	0.0012	0.0019	0.0038
410.0	0.0010	0.0020	0.0038
420.0	0.0010	0.0022	0.0038
430.0	0.0010	0.0021	0.0035
440.0	0.0008	0.0025	0.0036
450.0	0.0011	0.0028	0.0046
460.0	0.0012	0.0025	0.0043
470.0	0.0012	0.0024	0.0045
480.0	0.0014	0.0026	0.0046
490.0	0.0016	0.0030	0.0046
500.0	0.0014	0.0029	0.0045
510.0	0.0017	0.0024	0.0046
520.0	0.0017	0.0033	0.0047
530.0	0.0013	0.0035	0.0051
540.0	0.0016	0.0034	0.0061
550.0	0.0013	0.0031	0.0057
560.0	0.0013	0.0036	0.0058
570.0	0.0018	0.0042	0.0061
580.0	0.0022	0.0044	0.0062
590.0	0.0023	0.0042	0.0069
600.0	0.0026	0.0040	0.0072
610.0	0.0025	0.0045	0.0074
620.0	0.0023	0.0049	0.0066
630.0	0.0019	0.0048	0.0069
640.0	0.0019	0.0052	0.0072
650.0	0.0033	0.0059	0.0077
660.0	0.0026	0.0062	0.0081
670.0	0.0024	0.0053	0.0083
680.0	0.0024	0.0053	0.0079
690.0	0.0034	0.0051	0.0090
700.0	0.0034	0.0049	0.0092
710.0	0.0038	0.0054	0.0090
720.0	0.0042	0.0059	0.0100
730.0	0.0044	0.0063	0.0102
740.0	0.0048	0.0071	0.0095
750.0	0.0049	0.0067	0.0094
760.0	0.0058	0.0070	0.0095
770.0	0.0062	0.0080	0.0099
780.0	0.0067	0.0091	0.0121
790.0	0.0059	0.0096	0.0132
800.0	0.0065	0.0096	0.0139
810.0	0.0065	0.0104	0.0147
820.0	0.0075	0.0101	0.0148
830.0	0.0075	0.0114	0.0155
840.0	0.0075	0.0115	0.0152
850.0	0.0084	0.0119	0.0154
860.0	0.0085	0.0113	0.0160
870.0	0.0082	0.0100	0.0153
880.0	0.0090	0.0118	0.0157
890.0	0.0097	0.0120	0.0148
900.0	0.0100	0.0120	0.0164
910.0	0.0102	0.0117	0.0174
920.0	0.0105	0.0127	0.0197
930.0	0.0101	0.0130	0.0183
940.0	0.0113	0.0135	0.0182
950.0	0.0108	0.0142	0.0188
960.0	0.0116	0.0146	0.0199
970.0	0.0126	0.0147	0.0215
980.0	0.0124	0.0151	0.0205
990.0	0.0126	0.0149	0.0221
1000.0	0.0123	0.0158	0.0233
1010.0	0.0124	0.0171	0.0229
1020.0	0.0125	0.0165	0.0246
1030.0	0.0125	0.0171	0.0261
1040.0	0.0139	0.0179	0.0259
1050.0	0.0142	0.0189	0.0275
1060.0	0.0148	0.0186	0.0272
1070.0	0.0159	0.0187	0.0288
1080.0	0.0164	0.0210	0.0303
1090.0	0.0158	0.0216	0.0324
1100.0	0.0162	0.0210	0.0324
1110.0	0.0171	0.0228	0.0317
1120.0	0.0174	0.0221	0.0301
1130.0	0.0167	0.0233	0.0324
1140.0	0.0164	0.0235	0.0330
1150.0	0.0183	0.0242	0.0349
1160.0	0.0195	0.0248	0.0335
1170.0	0.0194	0.0254	0.0342
1180.0	0.0204	0.0251	0.0352
1190.0	0.0204	0.0255	0.0374
1200.0	0.0214	0.0264	0.0405
1210.0	0.0232	0.0267	0.0404
1220.0	0.0230	0.0293	0.0402
1230.0	0.0230	0.0287	0.0430
1240.0	0.0241	0.0301	0.0436
1250.0	0.0227	0.0307	0.0407
1260.0	0.0237	0.0312	0.0413
1270.0	0.0243	0.0312	0.0407
1280.0	0.0224	0.0322	0.0418
1290.0	0.0224	0.0301	0.0441
1300.0	0.0225	0.0311	0.0463
1310.0	0.0231	0.0316	0.0481
1320.0	0.0251	0.0322	0.0485
1330.0	0.0253	0.0317	0.0521
1340.0	0.0238	0.0319	0.0538
1350.0	0.0238	0.0326	0.0524
1360.0	0.0263	0.0340	0.0550
1370.0	0.0274	0.0355	0.0550
1380.0	0.0274	0.0353	0.0568
1390.0	0.0277	0.0356	0.0572
1400.0	0.0312	0.0356	0.0593
1410.0	0.0308	0.0362	0.0587
1420.0	0.0321	0.0393	0.0571
1430.0	0.0335	0.0406	0.0565
1440.0	0.0340	0.0407	0.0601
1450.0	0.0319	0.0414	0.0616
1460.0	0.0348	0.0431	0.0643
1470.0	0.0336	0.0434	0.0660
1480.0	0.0342	0.0453	0.0681
1490.0	0.0351	0.0458	0.0665
1500.0	0.0355	0.0465	0.0703
1510.0	0.0364	0.0462	0.0706
1520.0	0.0347	0.0449	0.0715
1530.0	0.0379	0.0454	0.0737
1540.0	0.0398	0.0475	0.0742
1550.0	0.0382	0.0472	0.0743
1560.0	0.0384	0.0497	0.0798
1570.0	0.0404	0.0547	0.0793
1580.0	0.0421	0.0537	0.0725
1590.0	0.0426	0.0545	0.0794
1600.0	0.0458	0.0537	0.0800
1610.0	0.0471	0.0543	0.0798
1620.0	0.0473	0.0543	0.0781
1630.0	0.0467	0.0589	0.0830
1640.0	0.0460	0.0566	0.0887
1650.0	0.0463	0.0592	0.0896
1660.0	0.0470	0.0592	0.0910
1670.0	0.0448	0.0606	0.0929
1680.0	0.0455	0.0647	0.0911
1690.0	0.0459	0.0667	0.0954
1700.0	0.0482	0.0681	0.0958
1710.0	0.0474	0.0642	0.0947
1720.0	0.0488	0.0628	0.0995
1730.0	0.0499	0.0625	0.0988
1740.0	0.0487	0.0663	0.1008
1750.0	0.0512	0.0687	0.1023
1760.0	0.0531	0.0690	0.1045
1770.0	0.0541	0.0662	0.1097
1780.0	0.0550	0.0689	0.1132
1790.0	0.0537	0.0695	0.1158
1800.0	0.0560	0.0709	0.1131
1810.0	0.0553	0.0728	0.1182
1820.0	0.0544	0.0698	0.1196
1830.0	0.0521	0.0737	0.1259
1840.0	0.0535	0.0724	0.1246
1850.0	0.0536	0.0804	0.1268
1860.0	0.0556	0.0840	0.1316
1870.0	0.0560	0.0829	0.1299
1880.0	0.0608	0.0820	0.1351
1890.0	0.0647	0.0832	0.1387
1900.0	0.0616	0.0894	0.1466
1910.0	0.0607	0.0846	0.1498
1920.0	0.0664	0.0867	0.1505
1930.0	0.0668	0.0876	0.1531
1940.0	0.0661	0.0907	0.1535
1950.0	0.0676	0.0966	0.1503
1960.0	0.0711	0.0944	0.1516
1970.0	0.0710	0.0952	0.1563
1980.0	0.0704	0.0961	0.1583
1990.0	0.0730	0.0953	0.1634


==> data_V2/office-crm-rs.txt <==
1.0	0.0000	0.0061	0.0153
2.0	0.0188	0.0341	0.0451
3.0	0.0567	0.0711	0.0943
4.0	0.0876	0.1050	0.1202
5.0	0.1164	0.1318	0.1496
6.0	0.1343	0.1495	0.1675
7.0	0.1620	0.1744	0.1965
8.0	0.1816	0.2029	0.2270
9.0	0.2171	0.2455	0.2639
10.0	0.2530	0.2888	0.3094
11.0	0.2925	0.3375	0.3623
12.0	0.3353	0.3856	0.4161
13.0	0.3763	0.4280	0.4658
14.0	0.4481	0.4968	0.5472
15.0	0.5278	0.5700	0.6196
16.0	0.5942	0.6284	0.6760
17.0	0.6526	0.6809	0.7148
18.0	0.6940	0.7304	0.7832
19.0	0.7733	0.8270	0.8741
20.0	0.8651	0.9055	0.9570
21.0	0.9301	0.9577	0.9864
22.0	0.9535	0.9833	0.9962
23.0	0.9782	0.9899	0.9995
24.0	0.9811	0.9923	1.0048
25.0	0.9790	0.9955	1.0124
26.0	0.9762	1.0001	1.0164
27.0	0.9845	0.9970	1.0124
28.0	0.9869	0.9970	1.0107
29.0	0.9807	0.9938	1.0104
30.0	0.9824	0.9943	1.0075
31.0	0.9808	0.9950	1.0148
32.0	0.9766	0.9934	1.0131
33.0	0.9783	0.9937	1.0171
34.0	0.9742	0.9973	1.0174
35.0	0.9786	0.9975	1.0220
36.0	0.9794	0.9949	1.0126
37.0	0.9849	1.0068	1.0213
38.0	0.9887	1.0059	1.0202
39.0	0.9867	1.0001	1.0198
40.0	0.9902	1.0075	1.0167
41.0	0.9878	1.0022	1.0206
42.0	0.9860	1.0055	1.0118
43.0	0.9838	1.0006	1.0161
44.0	0.9852	1.0038	1.0136
45.0	0.9903	0.9969	1.0231
46.0	0.9829	1.0047	1.0277
47.0	0.9863	1.0010	1.0238
48.0	0.9875	1.0044	1.0220
49.0	0.9885	1.0028	1.0179
50.0	0.9851	1.0005	1.0133
51.0	0.9865	0.9986	1.0161
52.0	0.9863	0.9995	1.0206
53.0	0.9902	0.9976	1.0156
54.0	0.9844	0.9972	1.0173
55.0	0.9779	0.9954	1.0170
56.0	0.9789	0.9967	1.0227
57.0	0.9847	1.0095	1.0230
58.0	0.9915	1.0099	1.0191
59.0	0.9981	1.0079	1.0162
60.0	0.9921	1.0132	1.0195
61.0	0.9968	1.0057	1.0211
62.0	0.9969	1.0127	1.0249
63.0	0.9900	1.0094	1.0210
64.0	0.9861	0.9996	1.0156
65.0	0.9884	1.0000	1.0151
66.0	0.9811	1.0002	1.0177
67.0	0.9842	0.9938	1.0220
68.0	0.9827	0.9939	1.0230
69.0	0.9822	0.9992	1.0198
70.0	0.9839	0.9957	1.0116
71.0	0.9832	0.9969	1.0084
72.0	0.9793	0.9994	1.0109
73.0	0.9886	1.0030	1.0136
74.0	0.9904	1.0011	1.0147
75.0	0.9886	1.0024	1.0183
76.0	0.9927	1.0036	1.0133
77.0	0.9868	0.9984	1.0212
78.0	0.9822	0.9987	1.0255
79.0	0.9846	0.9981	1.0189
80.0	0.9826	1.0029	1.0209
81.0	0.9838	0.9998	1.0184
82.0	0.9879	0.9994	1.0246
83.0	0.9851	1.0076	1.0170
84.0	0.9897	1.0013	1.0171
85.0	0.9939	1.0040	1.0200
86.0	0.9907	1.0119	1.0180
87.0	0.9893	1.0080	1.0189
88.0	0.9887	1.0092	1.0149
89.0	0.9920	1.0053	1.0119
90.0	0.9913	1.0094	1.0167
91.0	0.9920	1.0074	1.0225
92.0	0.9907	1.0071	1.0198
93.0	0.9930	1.0036	1.0178
94.0	0.9892	1.0069	1.0182
95.0	0.9966	1.0045	1.0164
96.0	0.9884	1.0079	1.0170
97.0	0.9858	1.0044	1.0195
98.0	0.9820	1.0053	1.0240
99.0	0.9864	0.9997	1.0134


==> data_V2/office-crm.txt <==
1.0	0.0014	0.0120	0.0185
2.0	0.0226	0.0301	0.0384
3.0	0.0384	0.0513	0.0580
4.0	0.0538	0.0627	0.0759
5.0	0.0708	0.0823	0.0993
6.0	0.0938	0.1108	0.1275
7.0	0.1263	0.1339	0.1499
8.0	0.1489	0.1642	0.1746
9.0	0.1791	0.1862	0.1948
10.0	0.1887	0.2087	0.2225
11.0	0.2167	0.2334	0.2403
12.0	0.2376	0.2477	0.2676
13.0	0.2625	0.2789	0.2910
14.0	0.2914	0.3049	0.3147
15.0	0.3155	0.3337	0.3522
16.0	0.3509	0.3711	0.3860
17.0	0.3848	0.3993	0.4247
18.0	0.4126	0.4301	0.4457
19.0	0.4373	0.4571	0.4713
20.0	0.4918	0.5069	0.5355
21.0	0.5545	0.5695	0.5960
22.0	0.6055	0.6363	0.6678
23.0	0.7004	0.7363	0.7613
24.0	0.7879	0.8185	0.8435
25.0	0.8547	0.8804	0.9101
26.0	0.9064	0.9259	0.9530
27.0	0.9366	0.9594	0.9788
28.0	0.9573	0.9817	0.9923
29.0	0.9691	0.9866	1.0018
30.0	0.9710	0.9835	0.9975
31.0	0.9702	0.9826	0.9945
32.0	0.9600	0.9831	0.9961
33.0	0.9630	0.9869	1.0005
34.0	0.9712	0.9870	1.0077
35.0	0.9789	0.9898	1.0137
36.0	0.9788	0.9927	1.0128
37.0	0.9805	0.9980	1.0135
38.0	0.9749	0.9981	1.0135
39.0	0.9854	0.9937	1.0108
40.0	0.9841	1.0032	1.0147
41.0	0.9850	1.0037	1.0196
42.0	0.9832	1.0044	1.0231
43.0	0.9822	0.9980	1.0268
44.0	0.9819	0.9887	1.0201
45.0	0.9808	0.9906	1.0194
46.0	0.9805	0.9904	1.0147
47.0	0.9834	0.9923	1.0037
48.0	0.9812	0.9928	1.0087
49.0	0.9759	0.9925	1.0033
50.0	0.9790	0.9961	1.0075
51.0	0.9789	0.9874	1.0052
52.0	0.9776	0.9909	1.0153
53.0	0.9751	0.9861	1.0191
54.0	0.9772	0.9962	1.0120
55.0	0.9808	0.9954	1.0120
56.0	0.9831	0.9982	1.0234
57.0	0.9839	1.0051	1.0205
58.0	0.9877	1.0072	1.0207
59.0	0.9900	1.0069	1.0250
60.0	0.9896	1.0049	1.0203
61.0	0.9914	1.0090	1.0278
62.0	0.9871	1.0091	1.0325
63.0	0.9846	1.0129	1.0269
64.0	0.9895	1.0054	1.0224
65.0	0.9837	1.0044	1.0159
66.0	0.9847	1.0050	1.0162
67.0	0.9916	1.0002	1.0166
68.0	0.9900	1.0092	1.0196
69.0	0.9936	1.0061	1.0175
70.0	0.9923	1.0042	1.0197
71.0	0.9902	1.0038	1.0160
72.0	0.9931	1.0025	1.0244
73.0	0.9922	1.0071	1.0167
74.0	0.9928	1.0056	1.0240
75.0	0.9874	1.0022	1.0206
76.0	0.9781	0.9947	1.0163
77.0	0.9767	0.9917	1.0095
78.0	0.9846	0.9968	1.0157
79.0	0.9782	0.9935	1.0128
80.0	0.9836	0.9978	1.0160
81.0	0.9806	0.9959	1.0147
82.0	0.9766	0.9935	1.0136
83.0	0.9906	1.0024	1.0123
84.0	0.9889	1.0042	1.0159
85.0	0.9975	1.0131	1.0207
86.0	0.9994	1.0070	1.0231
87.0	1.0048	1.0090	1.0176
88.0	0.9970	1.0051	1.0162
89.0	0.9918	1.0018	1.0148
90.0	0.9912	1.0053	1.0160
91.0	0.9968	1.0041	1.0179
92.0	0.9890	1.0006	1.0163
93.0	0.9818	0.9992	1.0246
94.0	0.9835	1.0022	1.0257
95.0	0.9824	1.0075	1.0225
96.0	0.9807	0.9981	1.0229
97.0	0.9801	1.0059	1.0191
98.0	0.9850	1.0002	1.0215
99.0	0.9850	0.9962	1.0213


==> data_V2/office-hrm-rs.txt <==
1.0	0.0147	0.0240	0.0325
2.0	0.0431	0.0598	0.0717
3.0	0.0697	0.0902	0.1069
4.0	0.1109	0.1223	0.1399
5.0	0.1570	0.1773	0.1908
6.0	0.1961	0.2115	0.2265
7.0	0.2373	0.2473	0.2568
8.0	0.2698	0.2864	0.2996
9.0	0.3174	0.3259	0.3389
10.0	0.3585	0.3705	0.3818
11.0	0.4063	0.4256	0.4447
12.0	0.4611	0.4863	0.4965
13.0	0.5188	0.5438	0.5567
14.0	0.5658	0.5894	0.6004
15.0	0.6025	0.6258	0.6449
16.0	0.6702	0.6852	0.7032
17.0	0.7523	0.7695	0.7848
18.0	0.8104	0.8242	0.8436
19.0	0.8544	0.8672	0.8842
20.0	0.8865	0.9001	0.9158
21.0	0.9016	0.9119	0.9325
22.0	0.9044	0.9216	0.9373
23.0	0.9113	0.9234	0.9431
24.0	0.9123	0.9236	0.9408
25.0	0.9125	0.9261	0.9428
26.0	0.9078	0.9246	0.9358
27.0	0.9138	0.9246	0.9315
28.0	0.9155	0.9251	0.9395
29.0	0.9194	0.9278	0.9393
30.0	0.9129	0.9274	0.9348
31.0	0.9068	0.9222	0.9350
32.0	0.9105	0.9229	0.9360
33.0	0.9096	0.9285	0.9354
34.0	0.9104	0.9268	0.9383
35.0	0.9071	0.9271	0.9421
36.0	0.9031	0.9214	0.9432
37.0	0.9134	0.9246	0.9355
38.0	0.9155	0.9199	0.9382
39.0	0.9191	0.9268	0.9398
40.0	0.9240	0.9356	0.9489
41.0	0.9181	0.9336	0.9480
42.0	0.9177	0.9405	0.9489
43.0	0.9189	0.9336	0.9513
44.0	0.9294	0.9366	0.9488
45.0	0.9257	0.9363	0.9510
46.0	0.9232	0.9385	0.9572
47.0	0.9193	0.9380	0.9584
48.0	0.9134	0.9498	0.9612
49.0	0.9073	0.9495	0.9625
50.0	0.9141	0.9457	0.9545
51.0	0.9179	0.9320	0.9479
52.0	0.9198	0.9276	0.9520
53.0	0.9181	0.9291	0.9374
54.0	0.9134	0.9255	0.9399
55.0	0.9126	0.9219	0.9386
56.0	0.9107	0.9191	0.9358
57.0	0.9130	0.9195	0.9382
58.0	0.9116	0.9195	0.9323
59.0	0.9106	0.9218	0.9377
60.0	0.9109	0.9234	0.9366
61.0	0.9123	0.9242	0.9374
62.0	0.9157	0.9248	0.9344
63.0	0.9106	0.9224	0.9388
64.0	0.9069	0.9273	0.9394
65.0	0.9073	0.9302	0.9474
66.0	0.9067	0.9306	0.9471
67.0	0.9017	0.9283	0.9461
68.0	0.8969	0.9302	0.9434
69.0	0.9055	0.9234	0.9421
70.0	0.9138	0.9266	0.9454
71.0	0.9087	0.9229	0.9454
72.0	0.9137	0.9270	0.9469
73.0	0.9086	0.9244	0.9432
74.0	0.9114	0.9266	0.9382
75.0	0.9131	0.9267	0.9403
76.0	0.9184	0.9257	0.9399
77.0	0.9172	0.9297	0.9425
78.0	0.9218	0.9320	0.9426
79.0	0.9198	0.9342	0.9436
80.0	0.9183	0.9400	0.9502
81.0	0.9116	0.9264	0.9475
82.0	0.9172	0.9289	0.9435
83.0	0.9205	0.9291	0.9423
84.0	0.9183	0.9326	0.9398
85.0	0.9181	0.9344	0.9454
86.0	0.9175	0.9328	0.9412
87.0	0.9171	0.9323	0.9416
88.0	0.9106	0.9335	0.9490
89.0	0.9122	0.9318	0.9427
90.0	0.9141	0.9355	0.9482
91.0	0.9143	0.9351	0.9448
92.0	0.9081	0.9287	0.9406
93.0	0.9152	0.9331	0.9455
94.0	0.9167	0.9255	0.9473
95.0	0.9181	0.9296	0.9387
96.0	0.9192	0.9369	0.9475
97.0	0.9189	0.9316	0.9511
98.0	0.9253	0.9352	0.9433
99.0	0.9211	0.9357	0.9461


==> data_V2/office-hrm.txt <==
1.0	0.0139	0.0225	0.0316
2.0	0.0413	0.0579	0.0676
3.0	0.0778	0.0954	0.1119
4.0	0.1160	0.1369	0.1563
5.0	0.1717	0.1889	0.1987
6.0	0.2128	0.2246	0.2327
7.0	0.2423	0.2547	0.2694
8.0	0.2802	0.2898	0.3070
9.0	0.3181	0.3292	0.3395
10.0	0.3633	0.3787	0.3831
11.0	0.4122	0.4221	0.4339
12.0	0.4747	0.4816	0.4905
13.0	0.5310	0.5413	0.5534
14.0	0.5806	0.5930	0.6039
15.0	0.6194	0.6330	0.6431
16.0	0.6842	0.6923	0.7055
17.0	0.7631	0.7747	0.7869
18.0	0.8208	0.8343	0.8417
19.0	0.8700	0.8843	0.8947
20.0	0.8982	0.9147	0.9215
21.0	0.9161	0.9262	0.9364
22.0	0.9201	0.9332	0.9398
23.0	0.9175	0.9312	0.9442
24.0	0.9239	0.9314	0.9382
25.0	0.9190	0.9285	0.9453
26.0	0.9177	0.9314	0.9417
27.0	0.9193	0.9301	0.9429
28.0	0.9097	0.9248	0.9449
29.0	0.9085	0.9243	0.9398
30.0	0.9096	0.9235	0.9389
31.0	0.9072	0.9234	0.9328
32.0	0.9078	0.9220	0.9388
33.0	0.9013	0.9192	0.9377
34.0	0.8993	0.9229	0.9385
35.0	0.9088	0.9233	0.9434
36.0	0.9115	0.9262	0.9351
37.0	0.9081	0.9262	0.9393
38.0	0.9163	0.9295	0.9419
39.0	0.9190	0.9291	0.9405
40.0	0.9175	0.9287	0.9384
41.0	0.9153	0.9302	0.9411
42.0	0.9173	0.9320	0.9444
43.0	0.9129	0.9253	0.9418
44.0	0.9115	0.9249	0.9405
45.0	0.9167	0.9262	0.9438
46.0	0.9084	0.9327	0.9525
47.0	0.9155	0.9276	0.9410
48.0	0.9120	0.9288	0.9487
49.0	0.9089	0.9291	0.9472
50.0	0.9105	0.9323	0.9496
51.0	0.9129	0.9325	0.9454
52.0	0.9052	0.9327	0.9585
53.0	0.9073	0.9297	0.9677
54.0	0.9071	0.9254	0.9609
55.0	0.9028	0.9294	0.9598
56.0	0.9049	0.9329	0.9594
57.0	0.9104	0.9220	0.9552
58.0	0.9148	0.9309	0.9538
59.0	0.9131	0.9315	0.9476
60.0	0.9186	0.9317	0.9440
61.0	0.9184	0.9327	0.9446
62.0	0.9159	0.9297	0.9445
63.0	0.9160	0.9308	0.9434
64.0	0.9163	0.9292	0.9408
65.0	0.9198	0.9256	0.9410
66.0	0.9201	0.9283	0.9399
67.0	0.9225	0.9307	0.9428
68.0	0.9237	0.9276	0.9385
69.0	0.9096	0.9251	0.9377
70.0	0.9029	0.9262	0.9414
71.0	0.9096	0.9228	0.9482
72.0	0.9090	0.9223	0.9413
73.0	0.9061	0.9275	0.9384
74.0	0.9118	0.9300	0.9424
75.0	0.9135	0.9265	0.9407
76.0	0.9133	0.9302	0.9422
77.0	0.9111	0.9312	0.9439
78.0	0.9131	0.9303	0.9425
79.0	0.9068	0.9290	0.9424
80.0	0.9092	0.9311	0.9428
81.0	0.9093	0.9346	0.9459
82.0	0.9108	0.9294	0.9439
83.0	0.9124	0.9254	0.9423
84.0	0.9106	0.9295	0.9485
85.0	0.9124	0.9253	0.9389
86.0	0.9175	0.9327	0.9491
87.0	0.9111	0.9329	0.9500
88.0	0.9160	0.9354	0.9521
89.0	0.9220	0.9345	0.9483
90.0	0.9283	0.9353	0.9459
91.0	0.9275	0.9349	0.9505
92.0	0.9264	0.9378	0.9486
93.0	0.9243	0.9373	0.9546
94.0	0.9245	0.9416	0.9515
95.0	0.9215	0.9337	0.9571
96.0	0.9226	0.9341	0.9537
97.0	0.9266	0.9372	0.9569
98.0	0.9269	0.9369	0.9488
99.0	0.9227	0.9352	0.9448


==> data_V2/office-ql-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0024	0.0050	0.0078
3.0	0.0053	0.0066	0.0079
4.0	0.0062	0.0075	0.0111
5.0	0.0058	0.0078	0.0116
6.0	0.0063	0.0089	0.0135
7.0	0.0063	0.0093	0.0140
8.0	0.0080	0.0117	0.0165
9.0	0.0089	0.0122	0.0200
10.0	0.0098	0.0131	0.0247
11.0	0.0105	0.0148	0.0279
12.0	0.0112	0.0155	0.0289
13.0	0.0107	0.0160	0.0316
14.0	0.0113	0.0161	0.0343
15.0	0.0114	0.0191	0.0409
16.0	0.0130	0.0186	0.0451
17.0	0.0127	0.0193	0.0477
18.0	0.0134	0.0216	0.0537
19.0	0.0139	0.0244	0.0588
20.0	0.0153	0.0258	0.0685
21.0	0.0184	0.0296	0.0732
22.0	0.0193	0.0345	0.0787
23.0	0.0202	0.0387	0.0897
24.0	0.0220	0.0424	0.0913
25.0	0.0226	0.0464	0.0972
26.0	0.0251	0.0559	0.1033
27.0	0.0285	0.0589	0.1115
28.0	0.0314	0.0655	0.1190
29.0	0.0323	0.0759	0.1258
30.0	0.0362	0.0860	0.1314
31.0	0.0447	0.0964	0.1360
32.0	0.0486	0.1078	0.1462
33.0	0.0537	0.1111	0.1614
34.0	0.0628	0.1188	0.1695
35.0	0.0702	0.1241	0.1815
36.0	0.0790	0.1422	0.1930
37.0	0.0867	0.1542	0.1977
38.0	0.0951	0.1646	0.2055
39.0	0.1059	0.1757	0.2123
40.0	0.1169	0.1870	0.2274
41.0	0.1224	0.1898	0.2373
42.0	0.1378	0.2017	0.2462
43.0	0.1464	0.2186	0.2591
44.0	0.1635	0.2294	0.2791
45.0	0.1726	0.2391	0.2960
46.0	0.1817	0.2505	0.3072
47.0	0.1953	0.2580	0.3179
48.0	0.2070	0.2667	0.3289
49.0	0.2194	0.2806	0.3366
50.0	0.2306	0.2899	0.3443
51.0	0.2379	0.2996	0.3554
52.0	0.2481	0.3097	0.3684
53.0	0.2738	0.3280	0.3745
54.0	0.2863	0.3377	0.3853
55.0	0.2995	0.3511	0.3968
56.0	0.3139	0.3622	0.4090
57.0	0.3262	0.3726	0.4115
58.0	0.3422	0.3792	0.4212
59.0	0.3473	0.3874	0.4253
60.0	0.3650	0.3997	0.4286
61.0	0.3723	0.4090	0.4321
62.0	0.3760	0.4213	0.4445
63.0	0.3816	0.4283	0.4502
64.0	0.3861	0.4394	0.4609
65.0	0.3964	0.4453	0.4651
66.0	0.4049	0.4505	0.4731
67.0	0.4197	0.4595	0.4804
68.0	0.4306	0.4620	0.4879
69.0	0.4341	0.4682	0.4954
70.0	0.4425	0.4757	0.5035
71.0	0.4511	0.4795	0.5055
72.0	0.4578	0.4891	0.5101
73.0	0.4678	0.4934	0.5154
74.0	0.4750	0.5011	0.5174
75.0	0.4773	0.5059	0.5235
76.0	0.4787	0.5080	0.5317
77.0	0.4802	0.5171	0.5405
78.0	0.4790	0.5199	0.5421
79.0	0.4836	0.5216	0.5575
80.0	0.4923	0.5317	0.5680
81.0	0.4967	0.5385	0.5874
82.0	0.5038	0.5407	0.6022
83.0	0.5170	0.5489	0.6174
84.0	0.5187	0.5533	0.6274
85.0	0.5216	0.5697	0.6346
86.0	0.5249	0.5785	0.6498
87.0	0.5323	0.5818	0.6527
88.0	0.5398	0.5973	0.6513
89.0	0.5422	0.6046	0.6573
90.0	0.5466	0.6102	0.6699
91.0	0.5542	0.6204	0.6750
92.0	0.5583	0.6285	0.6746
93.0	0.5628	0.6394	0.6826
94.0	0.5740	0.6465	0.7076
95.0	0.5849	0.6615	0.7201
96.0	0.5967	0.6703	0.7227
97.0	0.6122	0.6807	0.7275
98.0	0.6274	0.6864	0.7408
99.0	0.6392	0.6972	0.7519


==> data_V2/office-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0034	0.0059	0.0092
3.0	0.0086	0.0106	0.0139
4.0	0.0123	0.0160	0.0194
5.0	0.0193	0.0215	0.0247
6.0	0.0227	0.0246	0.0271
7.0	0.0267	0.0288	0.0317
8.0	0.0307	0.0321	0.0366
9.0	0.0344	0.0373	0.0431
10.0	0.0389	0.0416	0.0486
11.0	0.0451	0.0472	0.0544
12.0	0.0502	0.0547	0.0572
13.0	0.0555	0.0601	0.0641
14.0	0.0609	0.0660	0.0687
15.0	0.0661	0.0708	0.0729
16.0	0.0712	0.0754	0.0783
17.0	0.0761	0.0795	0.0835
18.0	0.0808	0.0856	0.0881
19.0	0.0838	0.0909	0.0931
20.0	0.0898	0.0945	0.0993
21.0	0.0944	0.0992	0.1041
22.0	0.0960	0.1029	0.1101
23.0	0.1021	0.1071	0.1159
24.0	0.1052	0.1109	0.1207
25.0	0.1113	0.1177	0.1252
26.0	0.1184	0.1221	0.1337
27.0	0.1233	0.1299	0.1406
28.0	0.1294	0.1379	0.1461
29.0	0.1396	0.1505	0.1589
30.0	0.1504	0.1627	0.1691
31.0	0.1572	0.1700	0.1778
32.0	0.1716	0.1810	0.1884
33.0	0.1809	0.1879	0.1993
34.0	0.1896	0.2020	0.2089
35.0	0.1985	0.2100	0.2177
36.0	0.2094	0.2221	0.2297
37.0	0.2242	0.2293	0.2352
38.0	0.2339	0.2394	0.2487
39.0	0.2397	0.2491	0.2606
40.0	0.2526	0.2602	0.2708
41.0	0.2590	0.2720	0.2783
42.0	0.2681	0.2782	0.2871
43.0	0.2792	0.2903	0.2966
44.0	0.2926	0.2970	0.3054
45.0	0.2993	0.3078	0.3144
46.0	0.3083	0.3146	0.3242
47.0	0.3166	0.3227	0.3360
48.0	0.3264	0.3332	0.3478
49.0	0.3364	0.3428	0.3518
50.0	0.3430	0.3505	0.3559
51.0	0.3498	0.3560	0.3613
52.0	0.3559	0.3627	0.3760
53.0	0.3610	0.3677	0.3831
54.0	0.3669	0.3767	0.3883
55.0	0.3749	0.3835	0.3943
56.0	0.3828	0.3924	0.3974
57.0	0.3925	0.3991	0.4024
58.0	0.3955	0.4034	0.4089
59.0	0.4030	0.4117	0.4207
60.0	0.4081	0.4204	0.4299
61.0	0.4162	0.4309	0.4365
62.0	0.4282	0.4387	0.4468
63.0	0.4367	0.4461	0.4558
64.0	0.4453	0.4558	0.4650
65.0	0.4531	0.4654	0.4747
66.0	0.4619	0.4757	0.4836
67.0	0.4719	0.4862	0.4957
68.0	0.4833	0.4938	0.5024
69.0	0.4893	0.5043	0.5088
70.0	0.5005	0.5086	0.5165
71.0	0.5106	0.5194	0.5285
72.0	0.5204	0.5272	0.5404
73.0	0.5264	0.5366	0.5515
74.0	0.5365	0.5461	0.5616
75.0	0.5461	0.5541	0.5667
76.0	0.5568	0.5668	0.5764
77.0	0.5661	0.5777	0.5854
78.0	0.5718	0.5835	0.5935
79.0	0.5843	0.5923	0.5994
80.0	0.5886	0.6025	0.6100
81.0	0.5962	0.6113	0.6204
82.0	0.6057	0.6204	0.6282
83.0	0.6182	0.6274	0.6378
84.0	0.6274	0.6418	0.6485
85.0	0.6344	0.6511	0.6618
86.0	0.6464	0.6610	0.6683
87.0	0.6579	0.6715	0.6780
88.0	0.6740	0.6836	0.6912
89.0	0.6762	0.6937	0.7067
90.0	0.6928	0.7084	0.7185
91.0	0.6996	0.7216	0.7359
92.0	0.7148	0.7362	0.7443
93.0	0.7335	0.7535	0.7649
94.0	0.7506	0.7642	0.7788
95.0	0.7672	0.7786	0.7906
96.0	0.7813	0.7933	0.8069
97.0	0.7918	0.8119	0.8200
98.0	0.8080	0.8205	0.8432
99.0	0.8220	0.8379	0.8568


==> data_V2/office-single-crm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0026	0.0038
4.0	0.0022	0.0042	0.0074
5.0	0.0041	0.0068	0.0106
6.0	0.0066	0.0081	0.0107
7.0	0.0082	0.0115	0.0143
8.0	0.0112	0.0141	0.0177
9.0	0.0204	0.0249	0.0353
10.0	0.0404	0.0566	0.1042
11.0	0.1101	0.1546	0.3331
12.0	0.3191	0.5184	0.7439
13.0	0.6961	0.8672	1.0002
14.0	0.9030	0.9742	1.0044
15.0	0.9366	0.9659	1.0033
16.0	0.9390	0.9647	1.0465
17.0	0.9391	0.9885	1.0481
18.0	0.9611	0.9940	1.0389
19.0	0.9577	0.9980	1.0284
20.0	0.9503	0.9866	1.0249
21.0	0.9508	0.9877	1.0165
22.0	0.9761	1.0002	1.0303
23.0	0.9441	0.9868	1.0334
24.0	0.9606	1.0110	1.0365
25.0	0.9625	1.0001	1.0288
26.0	0.9492	0.9969	1.0404
27.0	0.9651	1.0101	1.0412
28.0	0.9636	1.0048	1.0336
29.0	0.9626	1.0044	1.0347
30.0	0.9766	1.0085	1.0338
31.0	0.9537	1.0050	1.0377
32.0	0.9349	0.9973	1.0650
33.0	0.9588	0.9971	1.0410
34.0	0.9571	0.9976	1.0285
35.0	0.9484	0.9956	1.0366
36.0	0.9680	0.9918	1.0250
37.0	0.9727	1.0090	1.0275
38.0	0.9596	0.9915	1.0224
39.0	0.9694	1.0030	1.0226
40.0	0.9683	0.9882	1.0168
41.0	0.9673	1.0153	1.0318
42.0	0.9537	1.0040	1.0463
43.0	0.9620	0.9961	1.0248
44.0	0.9642	0.9855	1.0314
45.0	0.9690	0.9987	1.0277
46.0	0.9671	1.0016	1.0153
47.0	0.9647	0.9890	1.0341
48.0	0.9601	0.9852	1.0205
49.0	0.9706	0.9960	1.0156
50.0	0.9644	0.9970	1.0073
51.0	0.9754	1.0014	1.0390
52.0	0.9787	1.0086	1.0607
53.0	0.9479	0.9910	1.0540
54.0	0.9488	0.9950	1.0406
55.0	0.9597	0.9821	1.0147
56.0	0.9531	0.9913	1.0266
57.0	0.9526	0.9843	1.0219
58.0	0.9581	0.9888	1.0223
59.0	0.9634	0.9954	1.0235
60.0	0.9603	0.9963	1.0226
61.0	0.9622	0.9949	1.0317
62.0	0.9656	1.0123	1.0346
63.0	0.9651	0.9872	1.0264
64.0	0.9611	0.9968	1.0243
65.0	0.9852	1.0142	1.0308
66.0	0.9677	1.0077	1.0289
67.0	0.9551	0.9812	1.0498
68.0	0.9750	1.0036	1.0228
69.0	0.9759	0.9975	1.0349
70.0	0.9563	0.9930	1.0268
71.0	0.9519	0.9812	1.0277
72.0	0.9511	0.9974	1.0229
73.0	0.9662	1.0186	1.0348
74.0	0.9861	1.0162	1.0475
75.0	0.9857	1.0152	1.0376
76.0	0.9732	0.9994	1.0140
77.0	0.9617	0.9887	1.0182
78.0	0.9776	0.9997	1.0336
79.0	0.9739	1.0050	1.0364
80.0	0.9687	0.9934	1.0498
81.0	0.9536	0.9885	1.0356
82.0	0.9474	0.9909	1.0094
83.0	0.9666	1.0008	1.0166
84.0	0.9596	1.0003	1.0162
85.0	0.9582	0.9782	1.0121
86.0	0.9650	0.9908	1.0084
87.0	0.9628	0.9818	1.0252
88.0	0.9402	0.9893	1.0374
89.0	0.9401	0.9957	1.0462
90.0	0.9669	0.9966	1.0274
91.0	0.9641	0.9984	1.0408
92.0	0.9816	1.0045	1.0461
93.0	0.9615	0.9964	1.0308
94.0	0.9759	0.9959	1.0464
95.0	0.9617	0.9874	1.0275
96.0	0.9657	0.9897	1.0144
97.0	0.9639	0.9990	1.0346
98.0	0.9739	1.0047	1.0462
99.0	1.0072	1.0204	1.0482


==> data_V2/office-single-crm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0058	0.0092	0.0116
4.0	0.0125	0.0170	0.0213
5.0	0.0195	0.0225	0.0297
6.0	0.0269	0.0302	0.0361
7.0	0.0339	0.0371	0.0409
8.0	0.0446	0.0488	0.0540
9.0	0.0567	0.0627	0.0695
10.0	0.0775	0.0864	0.0899
11.0	0.1177	0.1225	0.1353
12.0	0.1737	0.1881	0.2047
13.0	0.2751	0.2917	0.3041
14.0	0.4171	0.4495	0.4799
15.0	0.6875	0.7175	0.7414
16.0	0.8740	0.9034	0.9385
17.0	0.9416	0.9817	1.0037
18.0	0.9386	0.9835	1.0190
19.0	0.9529	0.9925	1.0156
20.0	0.9571	0.9893	1.0294
21.0	0.9678	0.9943	1.0270
22.0	0.9772	1.0206	1.0493
23.0	0.9722	1.0060	1.0400
24.0	0.9402	0.9853	1.0406
25.0	0.9500	0.9781	1.0251
26.0	0.9226	0.9618	1.0119
27.0	0.9529	0.9955	1.0187
28.0	0.9590	1.0054	1.0295
29.0	0.9714	1.0072	1.0360
30.0	0.9720	0.9993	1.0205
31.0	0.9727	0.9995	1.0348
32.0	0.9636	1.0187	1.0533
33.0	0.9839	1.0122	1.0430
34.0	0.9853	1.0147	1.0466
35.0	0.9624	0.9972	1.0270
36.0	0.9784	1.0091	1.0566
37.0	0.9539	0.9937	1.0418
38.0	0.9521	0.9948	1.0157
39.0	0.9479	0.9917	1.0178
40.0	0.9624	0.9890	1.0237
41.0	0.9659	0.9877	1.0174
42.0	0.9606	0.9879	1.0260
43.0	0.9474	0.9903	1.0262
44.0	0.9574	1.0051	1.0349
45.0	0.9653	0.9970	1.0320
46.0	0.9596	1.0011	1.0385
47.0	0.9556	0.9807	1.0114
48.0	0.9752	0.9981	1.0232
49.0	0.9635	0.9951	1.0325
50.0	0.9694	1.0149	1.0522
51.0	0.9814	0.9968	1.0469
52.0	0.9713	1.0133	1.0440
53.0	0.9889	1.0034	1.0456
54.0	0.9511	0.9945	1.0388
55.0	0.9645	1.0069	1.0291
56.0	0.9553	0.9848	1.0180
57.0	0.9639	0.9792	1.0124
58.0	0.9649	1.0050	1.0265
59.0	0.9823	1.0244	1.0469
60.0	0.9839	1.0036	1.0294
61.0	0.9540	1.0007	1.0329
62.0	0.9501	0.9883	1.0432
63.0	0.9649	0.9962	1.0244
64.0	0.9630	0.9941	1.0579
65.0	0.9706	1.0071	1.0244
66.0	0.9820	0.9943	1.0325
67.0	0.9809	1.0089	1.0430
68.0	0.9617	1.0050	1.0447
69.0	0.9881	1.0166	1.0400
70.0	0.9799	1.0003	1.0200
71.0	0.9977	1.0157	1.0321
72.0	0.9752	1.0104	1.0428
73.0	0.9613	1.0181	1.0552
74.0	0.9611	1.0007	1.0385
75.0	0.9515	1.0026	1.0328
76.0	0.9671	0.9916	1.0244
77.0	0.9466	0.9946	1.0275
78.0	0.9636	0.9960	1.0207
79.0	0.9711	0.9887	1.0254
80.0	0.9893	1.0112	1.0452
81.0	0.9623	1.0088	1.0399
82.0	0.9572	0.9920	1.0152
83.0	0.9832	1.0090	1.0233
84.0	0.9691	1.0017	1.0406
85.0	0.9563	0.9935	1.0216
86.0	0.9530	0.9900	1.0263
87.0	0.9766	0.9990	1.0320
88.0	0.9774	1.0140	1.0419
89.0	0.9672	0.9970	1.0538
90.0	0.9567	1.0053	1.0420
91.0	0.9766	1.0052	1.0414
92.0	0.9689	1.0020	1.0334
93.0	0.9659	1.0167	1.0479
94.0	0.9892	1.0060	1.0284
95.0	0.9744	1.0006	1.0274
96.0	0.9648	0.9989	1.0306
97.0	0.9619	1.0020	1.0405
98.0	0.9513	0.9912	1.0370
99.0	0.9578	0.9910	1.0156


==> data_V2/office-single-hrm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0094	0.0113	0.0170
4.0	0.0240	0.0331	0.0397
5.0	0.0380	0.0446	0.0549
6.0	0.0564	0.0625	0.0722
7.0	0.0853	0.0960	0.1069
8.0	0.1343	0.1515	0.1675
9.0	0.2246	0.2357	0.2581
10.0	0.3240	0.3493	0.3747
11.0	0.4772	0.5011	0.5340
12.0	0.5884	0.6240	0.6521
13.0	0.6545	0.6832	0.7041
14.0	0.6829	0.7049	0.7222
15.0	0.6550	0.6945	0.7246
16.0	0.6770	0.6957	0.7267
17.0	0.6871	0.7134	0.7262
18.0	0.6866	0.7144	0.7510
19.0	0.6798	0.7212	0.7492
20.0	0.6879	0.7096	0.7304
21.0	0.6810	0.7068	0.7321
22.0	0.6703	0.7053	0.7364
23.0	0.6748	0.7118	0.7366
24.0	0.6775	0.7150	0.7455
25.0	0.6717	0.7077	0.7450
26.0	0.6403	0.6996	0.7438
27.0	0.6513	0.7026	0.7403
28.0	0.6691	0.6937	0.7335
29.0	0.6684	0.7028	0.7512
30.0	0.6718	0.7052	0.7402
31.0	0.6850	0.7130	0.7402
32.0	0.6688	0.7126	0.7508
33.0	0.6749	0.7085	0.7389
34.0	0.6964	0.7249	0.7552
35.0	0.6785	0.7303	0.7593
36.0	0.6698	0.7049	0.7570
37.0	0.6922	0.7144	0.7349
38.0	0.7020	0.7237	0.7465
39.0	0.6968	0.7281	0.7427
40.0	0.6862	0.7193	0.7485
41.0	0.6731	0.7170	0.7531
42.0	0.6970	0.7388	0.7556
43.0	0.7219	0.7360	0.7503
44.0	0.7070	0.7153	0.7442
45.0	0.6881	0.7154	0.7410
46.0	0.6972	0.7181	0.7395
47.0	0.6992	0.7386	0.7539
48.0	0.7036	0.7349	0.7530
49.0	0.6872	0.7199	0.7541
50.0	0.6927	0.7273	0.7467
51.0	0.6923	0.7280	0.7509
52.0	0.6923	0.7336	0.7559
53.0	0.6961	0.7238	0.7479
54.0	0.6856	0.7161	0.7486
55.0	0.6908	0.7101	0.7329
56.0	0.6865	0.7183	0.7425
57.0	0.6924	0.7065	0.7462
58.0	0.6873	0.7184	0.7518
59.0	0.6820	0.7195	0.7494
60.0	0.6898	0.7085	0.7366
61.0	0.6919	0.7182	0.7382
62.0	0.6969	0.7387	0.7542
63.0	0.6902	0.7259	0.7711
64.0	0.6990	0.7258	0.7564
65.0	0.6980	0.7395	0.7718
66.0	0.7063	0.7278	0.7562
67.0	0.6943	0.7289	0.7480
68.0	0.6811	0.7217	0.7578
69.0	0.6897	0.7090	0.7510
70.0	0.6740	0.7106	0.7324
71.0	0.6764	0.7175	0.7526
72.0	0.7041	0.7211	0.7476
73.0	0.6840	0.7031	0.7450
74.0	0.6945	0.7117	0.7443
75.0	0.6839	0.7140	0.7420
76.0	0.6909	0.7267	0.7504
77.0	0.6769	0.7253	0.7430
78.0	0.6784	0.7060	0.7443
79.0	0.6796	0.7056	0.7592
80.0	0.6945	0.7228	0.7626
81.0	0.6952	0.7286	0.7577
82.0	0.7040	0.7241	0.7408
83.0	0.6928	0.7180	0.7460
84.0	0.6955	0.7157	0.7425
85.0	0.6915	0.7315	0.7475
86.0	0.7060	0.7272	0.7597
87.0	0.7106	0.7203	0.7543
88.0	0.6892	0.7140	0.7473
89.0	0.6820	0.7098	0.7444
90.0	0.6851	0.6925	0.7370
91.0	0.6800	0.7236	0.7399
92.0	0.6830	0.7131	0.7487
93.0	0.7021	0.7291	0.7499
94.0	0.7013	0.7294	0.7551
95.0	0.6921	0.7157	0.7458
96.0	0.6917	0.7155	0.7347
97.0	0.6977	0.7244	0.7383
98.0	0.7141	0.7257	0.7555
99.0	0.6973	0.7254	0.7539


==> data_V2/office-single-hrm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0086	0.0145	0.0189
4.0	0.0229	0.0308	0.0468
5.0	0.0357	0.0438	0.0569
6.0	0.0542	0.0634	0.0726
7.0	0.0751	0.0910	0.1033
8.0	0.1232	0.1409	0.1604
9.0	0.2041	0.2438	0.2574
10.0	0.3141	0.3629	0.3807
11.0	0.4684	0.5202	0.5395
12.0	0.5551	0.6173	0.6629
13.0	0.6316	0.6778	0.7075
14.0	0.6615	0.6941	0.7311
15.0	0.6751	0.6975	0.7389
16.0	0.6621	0.6971	0.7407
17.0	0.6821	0.7157	0.7545
18.0	0.7033	0.7408	0.7533
19.0	0.7147	0.7326	0.7533
20.0	0.6888	0.7238	0.7453
21.0	0.6848	0.7049	0.7452
22.0	0.6894	0.7243	0.7476
23.0	0.6847	0.7378	0.7466
24.0	0.6860	0.7119	0.7401
25.0	0.6834	0.7160	0.7412
26.0	0.6908	0.7200	0.7448
27.0	0.7039	0.7237	0.7550
28.0	0.6926	0.7229	0.7467
29.0	0.6944	0.7242	0.7544
30.0	0.7106	0.7346	0.7596
31.0	0.6991	0.7215	0.7664
32.0	0.6995	0.7188	0.7444
33.0	0.7088	0.7201	0.7426
34.0	0.7022	0.7248	0.7515
35.0	0.6955	0.7237	0.7537
36.0	0.6908	0.7174	0.7379
37.0	0.6880	0.7050	0.7507
38.0	0.6888	0.7107	0.7524
39.0	0.6885	0.7298	0.7497
40.0	0.6980	0.7314	0.7495
41.0	0.6858	0.7137	0.7548
42.0	0.6892	0.7318	0.7510
43.0	0.6976	0.7167	0.7570
44.0	0.6787	0.7221	0.7553
45.0	0.6924	0.7193	0.7471
46.0	0.6849	0.7102	0.7256
47.0	0.6922	0.7116	0.7363
48.0	0.6706	0.7021	0.7339
49.0	0.6805	0.7205	0.7502
50.0	0.6689	0.7204	0.7416
51.0	0.6891	0.7158	0.7593
52.0	0.6956	0.7158	0.7403
53.0	0.7122	0.7207	0.7444
54.0	0.6932	0.7186	0.7481
55.0	0.6956	0.7175	0.7354
56.0	0.6943	0.7119	0.7474
57.0	0.7031	0.7221	0.7510
58.0	0.7093	0.7253	0.7475
59.0	0.6917	0.7288	0.7504
60.0	0.6968	0.7147	0.7450
61.0	0.6968	0.7263	0.7546
62.0	0.7063	0.7316	0.7592
63.0	0.7226	0.7410	0.7578
64.0	0.7083	0.7324	0.7665
65.0	0.7004	0.7252	0.7480
66.0	0.6933	0.7227	0.7436
67.0	0.6883	0.7093	0.7310
68.0	0.6911	0.7066	0.7480
69.0	0.6798	0.7075	0.7386
70.0	0.6735	0.6970	0.7361
71.0	0.6707	0.6980	0.7592
72.0	0.6896	0.7318	0.7588
73.0	0.6935	0.7343	0.7759
74.0	0.7020	0.7195	0.7387
75.0	0.6957	0.7163	0.7302
76.0	0.6915	0.7135	0.7359
77.0	0.6925	0.7209	0.7449
78.0	0.7044	0.7310	0.7598
79.0	0.7033	0.7412	0.7716
80.0	0.6950	0.7333	0.7630
81.0	0.7001	0.7308	0.7580
82.0	0.6928	0.7356	0.7561
83.0	0.6928	0.7178	0.7360
84.0	0.6839	0.7147	0.7454
85.0	0.6930	0.7226	0.7419
86.0	0.6842	0.7266	0.7516
87.0	0.7074	0.7317	0.7546
88.0	0.6802	0.7222	0.7516
89.0	0.6847	0.7098	0.7296
90.0	0.7035	0.7120	0.7398
91.0	0.6827	0.7182	0.7448
92.0	0.6894	0.7157	0.7417
93.0	0.6899	0.7089	0.7410
94.0	0.6848	0.7094	0.7276
95.0	0.6905	0.7041	0.7320
96.0	0.6881	0.7277	0.7436
97.0	0.7068	0.7368	0.7624
98.0	0.7121	0.7335	0.7543
99.0	0.7123	0.7207	0.7453


==> data_V2/office-single-ql-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0000	0.0000
5.0	0.0000	0.0000	0.0000
6.0	0.0000	0.0000	0.0009
7.0	0.0000	0.0000	0.0016
8.0	0.0000	0.0011	0.0025
9.0	0.0002	0.0016	0.0027
10.0	0.0020	0.0029	0.0038
11.0	0.0031	0.0044	0.0057
12.0	0.0056	0.0075	0.0089
13.0	0.0078	0.0106	0.0126
14.0	0.0118	0.0134	0.0166
15.0	0.0138	0.0181	0.0202
16.0	0.0168	0.0222	0.0263
17.0	0.0180	0.0244	0.0337
18.0	0.0212	0.0298	0.0413
19.0	0.0237	0.0372	0.0525
20.0	0.0298	0.0438	0.0641
21.0	0.0310	0.0510	0.0974
22.0	0.0370	0.0648	0.1671
23.0	0.0396	0.0888	0.2091
24.0	0.0492	0.1252	0.5064
25.0	0.0614	0.2046	0.7388
26.0	0.0736	0.4285	0.8606
27.0	0.1120	0.7434	0.9138
28.0	0.1715	0.8900	0.9462
29.0	0.2644	0.9386	0.9785
30.0	0.5898	0.9720	1.0194
31.0	0.8494	0.9655	1.0094
32.0	0.8813	0.9735	1.0139
33.0	0.9164	0.9560	1.0038
34.0	0.9167	0.9605	1.0272
35.0	0.9447	0.9761	0.9959
36.0	0.9432	0.9735	0.9952
37.0	0.9380	0.9779	1.0142
38.0	0.9567	0.9791	0.9989
39.0	0.9525	0.9925	1.0118
40.0	0.9631	1.0066	1.0417
41.0	1.0063	1.0165	1.0370
42.0	0.9844	1.0159	1.0424
43.0	0.9676	0.9915	1.0262
44.0	0.9644	0.9948	1.0339
45.0	0.9831	1.0062	1.0217
46.0	0.9709	1.0001	1.0265
47.0	0.9602	1.0017	1.0445
48.0	0.9637	0.9874	1.0173
49.0	0.9545	1.0010	1.0219
50.0	0.9600	0.9894	1.0187
51.0	0.9516	0.9866	1.0196
52.0	0.9529	0.9967	1.0314
53.0	0.9558	1.0000	1.0348
54.0	0.9535	0.9941	1.0226
55.0	0.9556	1.0066	1.0396
56.0	0.9584	0.9888	1.0386
57.0	0.9879	1.0136	1.0422
58.0	0.9466	0.9989	1.0366
59.0	0.9695	1.0070	1.0420
60.0	0.9518	1.0108	1.0309
61.0	0.9539	0.9949	1.0173
62.0	0.9676	0.9845	1.0282
63.0	0.9663	0.9982	1.0236
64.0	0.9760	0.9992	1.0399
65.0	0.9685	1.0052	1.0466
66.0	0.9745	0.9984	1.0284
67.0	0.9681	0.9904	1.0457
68.0	0.9687	0.9953	1.0571
69.0	0.9704	1.0055	1.0518
70.0	0.9742	1.0062	1.0354
71.0	0.9387	0.9752	1.0006
72.0	0.9528	0.9828	1.0077
73.0	0.9624	0.9991	1.0280
74.0	0.9577	0.9983	1.0279
75.0	0.9616	0.9922	1.0208
76.0	0.9791	0.9950	1.0162
77.0	0.9797	0.9987	1.0170
78.0	0.9510	0.9794	1.0077
79.0	0.9593	0.9909	1.0093
80.0	0.9798	1.0015	1.0272
81.0	0.9776	0.9951	1.0351
82.0	0.9700	1.0038	1.0304
83.0	0.9729	1.0195	1.0464
84.0	0.9735	1.0004	1.0370
85.0	0.9602	0.9969	1.0234
86.0	0.9587	0.9921	1.0314
87.0	0.9431	0.9787	1.0231
88.0	0.9598	0.9798	1.0119
89.0	0.9608	0.9975	1.0276
90.0	0.9551	1.0023	1.0415
91.0	0.9560	0.9942	1.0319
92.0	0.9851	1.0151	1.0422
93.0	0.9848	1.0024	1.0235
94.0	0.9563	0.9875	1.0227
95.0	0.9556	0.9854	1.0096
96.0	0.9599	0.9932	1.0237
97.0	0.9548	0.9923	1.0334
98.0	0.9550	0.9954	1.0310
99.0	0.9520	0.9859	1.0340


==> data_V2/office-single-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0021	0.0030
5.0	0.0025	0.0038	0.0059
6.0	0.0052	0.0072	0.0095
7.0	0.0087	0.0097	0.0128
8.0	0.0121	0.0147	0.0174
9.0	0.0165	0.0190	0.0218
10.0	0.0217	0.0249	0.0271
11.0	0.0274	0.0312	0.0336
12.0	0.0360	0.0377	0.0403
13.0	0.0436	0.0466	0.0498
14.0	0.0501	0.0545	0.0581
15.0	0.0577	0.0633	0.0694
16.0	0.0665	0.0715	0.0788
17.0	0.0759	0.0832	0.0861
18.0	0.0835	0.0921	0.0983
19.0	0.0959	0.1083	0.1146
20.0	0.1171	0.1280	0.1328
21.0	0.1393	0.1521	0.1648
22.0	0.1858	0.1937	0.2101
23.0	0.2353	0.2492	0.2677
24.0	0.3013	0.3180	0.3391
25.0	0.3802	0.4211	0.4513
26.0	0.5265	0.5772	0.6335
27.0	0.7513	0.7817	0.8419
28.0	0.8837	0.9355	0.9681
29.0	0.9177	0.9603	1.0117
30.0	0.9106	0.9575	1.0061
31.0	0.9307	0.9630	1.0170
32.0	0.9414	0.9665	1.0016
33.0	0.9526	0.9855	1.0087
34.0	0.9338	0.9647	1.0062
35.0	0.9335	0.9676	0.9937
36.0	0.9513	0.9697	0.9918
37.0	0.9493	0.9965	1.0209
38.0	0.9511	0.9925	1.0189
39.0	0.9413	0.9959	1.0204
40.0	0.9519	0.9838	0.9994
41.0	0.9583	0.9844	1.0037
42.0	0.9337	0.9870	1.0251
43.0	0.9438	0.9875	1.0119
44.0	0.9494	0.9825	1.0118
45.0	0.9365	0.9739	1.0221
46.0	0.9225	0.9689	1.0039
47.0	0.9396	0.9786	1.0093
48.0	0.9510	0.9865	1.0270
49.0	0.9465	0.9844	1.0119
50.0	0.9511	1.0082	1.0272
51.0	0.9603	0.9859	1.0271
52.0	0.9625	0.9845	1.0165
53.0	0.9809	1.0169	1.0497
54.0	0.9621	1.0063	1.0401
55.0	0.9520	0.9945	1.0267
56.0	0.9590	0.9912	1.0240
57.0	0.9542	1.0107	1.0260
58.0	0.9465	0.9830	1.0272
59.0	0.9570	0.9822	1.0307
60.0	0.9606	0.9942	1.0199
61.0	0.9623	0.9820	1.0139
62.0	0.9421	0.9908	1.0248
63.0	0.9483	0.9972	1.0241
64.0	0.9714	0.9924	1.0109
65.0	0.9619	0.9956	1.0146
66.0	0.9835	1.0064	1.0215
67.0	0.9796	0.9987	1.0423
68.0	0.9734	0.9967	1.0295
69.0	0.9559	0.9895	1.0115
70.0	0.9489	0.9980	1.0208
71.0	0.9788	0.9952	1.0348
72.0	0.9808	1.0108	1.0443
73.0	0.9548	1.0156	1.0469
74.0	0.9619	0.9881	1.0181
75.0	0.9475	1.0030	1.0320
76.0	0.9515	0.9843	1.0196
77.0	0.9457	0.9981	1.0279
78.0	0.9481	0.9891	1.0170
79.0	0.9634	0.9977	1.0328
80.0	0.9603	1.0060	1.0310
81.0	0.9586	1.0087	1.0327
82.0	0.9569	0.9975	1.0335
83.0	0.9700	0.9964	1.0230
84.0	0.9643	0.9985	1.0399
85.0	0.9511	1.0059	1.0380
86.0	0.9810	1.0056	1.0380
87.0	0.9775	0.9917	1.0289
88.0	0.9640	1.0009	1.0374
89.0	0.9551	0.9900	1.0187
90.0	0.9497	0.9820	1.0297
91.0	0.9450	0.9796	1.0293
92.0	0.9534	0.9998	1.0430
93.0	0.9674	0.9973	1.0328
94.0	0.9754	0.9925	1.0402
95.0	0.9672	1.0144	1.0472
96.0	0.9717	1.0000	1.0271
97.0	0.9809	1.0171	1.0450
98.0	0.9796	1.0171	1.0459
99.0	0.9792	1.0240	1.0527


==> data_V2/water-crm-rs.txt <==
10.0	0.0791	0.0928	0.0964
20.0	0.0877	0.1031	0.1101
30.0	0.0887	0.1014	0.1032
40.0	0.0982	0.1083	0.1124
50.0	0.1040	0.1110	0.1182
60.0	0.1135	0.1163	0.1219
70.0	0.1216	0.1263	0.1301
80.0	0.1325	0.1351	0.1421
90.0	0.1389	0.1469	0.1513
100.0	0.1485	0.1590	0.1618
110.0	0.1611	0.1687	0.1728
120.0	0.1707	0.1812	0.1844
130.0	0.1785	0.1904	0.1981
140.0	0.1885	0.2037	0.2085
150.0	0.1993	0.2120	0.2184
160.0	0.2145	0.2251	0.2346
170.0	0.2256	0.2370	0.2476
180.0	0.2374	0.2572	0.2669
190.0	0.2516	0.2796	0.2977
200.0	0.2782	0.3017	0.3272
210.0	0.3041	0.3271	0.3694
220.0	0.3259	0.3521	0.3965
230.0	0.3481	0.3767	0.4222
240.0	0.3650	0.3991	0.4482
250.0	0.3841	0.4245	0.4706
260.0	0.3968	0.4401	0.4894
270.0	0.4039	0.4557	0.5053
280.0	0.4085	0.4653	0.5143
290.0	0.4155	0.4766	0.5240
300.0	0.4235	0.4928	0.5333
310.0	0.4308	0.5105	0.5419
320.0	0.4348	0.5274	0.5545
330.0	0.4423	0.5384	0.5616
340.0	0.4494	0.5497	0.5691
350.0	0.4588	0.5553	0.5812
360.0	0.4672	0.5588	0.5874
370.0	0.4753	0.5632	0.5956
380.0	0.4802	0.5655	0.6034
390.0	0.4867	0.5691	0.6086
400.0	0.4939	0.5693	0.6156
410.0	0.5005	0.5705	0.6239
420.0	0.5060	0.5757	0.6300
430.0	0.5101	0.5783	0.6361
440.0	0.5113	0.5838	0.6362
450.0	0.5151	0.5914	0.6394
460.0	0.5238	0.5956	0.6404
470.0	0.5299	0.6030	0.6444
480.0	0.5371	0.6070	0.6472
490.0	0.5433	0.6108	0.6495
500.0	0.5504	0.6094	0.6504
510.0	0.5532	0.6115	0.6557
520.0	0.5567	0.6141	0.6578
530.0	0.5665	0.6174	0.6551
540.0	0.5705	0.6202	0.6598
550.0	0.5672	0.6227	0.6587
560.0	0.5667	0.6291	0.6545
570.0	0.5672	0.6303	0.6558
580.0	0.5668	0.6335	0.6575
590.0	0.5673	0.6302	0.6633
600.0	0.5679	0.6305	0.6620
610.0	0.5651	0.6315	0.6640
620.0	0.5671	0.6284	0.6656
630.0	0.5693	0.6262	0.6657
640.0	0.5762	0.6256	0.6667
650.0	0.5786	0.6269	0.6699
660.0	0.5798	0.6261	0.6694
670.0	0.5809	0.6310	0.6727
680.0	0.5856	0.6316	0.6757
690.0	0.5868	0.6344	0.6782
700.0	0.5867	0.6369	0.6840
710.0	0.5826	0.6415	0.6890
720.0	0.5835	0.6415	0.6946
730.0	0.5849	0.6393	0.6966
740.0	0.5848	0.6387	0.6960
750.0	0.5822	0.6403	0.6934
760.0	0.5819	0.6413	0.6984
770.0	0.5776	0.6387	0.7011
780.0	0.5766	0.6397	0.7008
790.0	0.5748	0.6433	0.6995
800.0	0.5754	0.6475	0.7037
810.0	0.5791	0.6524	0.7037
820.0	0.5812	0.6538	0.7055
830.0	0.5812	0.6625	0.7071
840.0	0.5806	0.6660	0.7103
850.0	0.5834	0.6719	0.7065
860.0	0.5843	0.6802	0.7062
870.0	0.5846	0.6843	0.7090
880.0	0.5841	0.6860	0.7085
890.0	0.5843	0.6842	0.7105
900.0	0.5893	0.6864	0.7112
910.0	0.5944	0.6839	0.7070
920.0	0.5996	0.6818	0.7017
930.0	0.6098	0.6778	0.6952
940.0	0.6168	0.6768	0.6915
950.0	0.6192	0.6764	0.6908
960.0	0.6218	0.6764	0.6920
970.0	0.6258	0.6787	0.6945
980.0	0.6191	0.6844	0.6965
990.0	0.6131	0.6847	0.6983
1000.0	0.6088	0.6850	0.7000
1010.0	0.6012	0.6849	0.7054
1020.0	0.5990	0.6893	0.7110
1030.0	0.6001	0.6946	0.7168
1040.0	0.6040	0.6914	0.7163
1050.0	0.6098	0.6902	0.7134
1060.0	0.6210	0.6895	0.7111
1070.0	0.6299	0.6864	0.7106
1080.0	0.6351	0.6867	0.7100
1090.0	0.6378	0.6883	0.7096
1100.0	0.6404	0.6881	0.7098
1110.0	0.6388	0.6849	0.7067
1120.0	0.6330	0.6833	0.7056
1130.0	0.6358	0.6905	0.7021
1140.0	0.6354	0.6947	0.7022
1150.0	0.6350	0.6961	0.7069
1160.0	0.6366	0.7003	0.7062
1170.0	0.6393	0.7028	0.7173
1180.0	0.6443	0.7072	0.7228
1190.0	0.6532	0.7101	0.7233
1200.0	0.6526	0.7112	0.7280
1210.0	0.6554	0.7091	0.7272
1220.0	0.6546	0.7060	0.7288
1230.0	0.6478	0.7036	0.7296
1240.0	0.6457	0.7005	0.7304
1250.0	0.6465	0.6984	0.7303
1260.0	0.6470	0.7012	0.7304
1270.0	0.6470	0.7014	0.7319
1280.0	0.6503	0.7026	0.7324
1290.0	0.6563	0.7066	0.7343
1300.0	0.6591	0.7107	0.7363
1310.0	0.6702	0.7156	0.7430
1320.0	0.6706	0.7165	0.7440
1330.0	0.6716	0.7115	0.7464
1340.0	0.6745	0.7117	0.7505
1350.0	0.6740	0.7139	0.7500
1360.0	0.6692	0.7180	0.7525
1370.0	0.6679	0.7159	0.7505
1380.0	0.6664	0.7178	0.7485
1390.0	0.6650	0.7248	0.7454
1400.0	0.6559	0.7307	0.7421
1410.0	0.6502	0.7258	0.7426
1420.0	0.6518	0.7247	0.7414
1430.0	0.6503	0.7212	0.7380
1440.0	0.6561	0.7208	0.7351
1450.0	0.6579	0.7220	0.7342
1460.0	0.6585	0.7218	0.7385
1470.0	0.6555	0.7235	0.7470
1480.0	0.6683	0.7251	0.7585
1490.0	0.6690	0.7323	0.7605
1500.0	0.6719	0.7322	0.7644
1510.0	0.6723	0.7337	0.7643
1520.0	0.6751	0.7405	0.7645
1530.0	0.6761	0.7386	0.7676
1540.0	0.6735	0.7349	0.7633
1550.0	0.6706	0.7336	0.7588
1560.0	0.6715	0.7401	0.7544
1570.0	0.6692	0.7436	0.7577
1580.0	0.6703	0.7421	0.7719
1590.0	0.6687	0.7381	0.7813
1600.0	0.6635	0.7354	0.7829
1610.0	0.6575	0.7328	0.7836
1620.0	0.6599	0.7272	0.7890
1630.0	0.6615	0.7237	0.7805
1640.0	0.6584	0.7205	0.7692
1650.0	0.6547	0.7216	0.7660
1660.0	0.6525	0.7195	0.7642
1670.0	0.6581	0.7209	0.7644
1680.0	0.6778	0.7173	0.7669
1690.0	0.6898	0.7181	0.7632
1700.0	0.6912	0.7216	0.7641
1710.0	0.6938	0.7205	0.7661
1720.0	0.6973	0.7204	0.7705
1730.0	0.6947	0.7272	0.7736
1740.0	0.6890	0.7293	0.7688
1750.0	0.6804	0.7323	0.7757
1760.0	0.6794	0.7340	0.7756
1770.0	0.6851	0.7352	0.7712
1780.0	0.6984	0.7301	0.7749
1790.0	0.7038	0.7310	0.7800
1800.0	0.7152	0.7295	0.7805
1810.0	0.7129	0.7351	0.7805
1820.0	0.7123	0.7445	0.7849
1830.0	0.7036	0.7462	0.7903
1840.0	0.7027	0.7472	0.7927
1850.0	0.7086	0.7504	0.7962
1860.0	0.7103	0.7528	0.8012
1870.0	0.7091	0.7470	0.8052
1880.0	0.7038	0.7389	0.8058
1890.0	0.7010	0.7387	0.8037
1900.0	0.6997	0.7373	0.7960
1910.0	0.7028	0.7397	0.7928
1920.0	0.7145	0.7362	0.7892
1930.0	0.7210	0.7431	0.7862
1940.0	0.7326	0.7459	0.7783
1950.0	0.7381	0.7527	0.7732
1960.0	0.7379	0.7566	0.7718
1970.0	0.7364	0.7521	0.7663
1980.0	0.7347	0.7500	0.7749
1990.0	0.7268	0.7440	0.7803


==> data_V2/water-crm.txt <==
10.0	0.0759	0.0880	0.1000
20.0	0.0901	0.0954	0.1064
30.0	0.0987	0.1002	0.1070
40.0	0.1006	0.1041	0.1163
50.0	0.1101	0.1136	0.1272
60.0	0.1156	0.1193	0.1339
70.0	0.1235	0.1272	0.1429
80.0	0.1316	0.1408	0.1547
90.0	0.1430	0.1505	0.1626
100.0	0.1527	0.1634	0.1734
110.0	0.1702	0.1786	0.1859
120.0	0.1806	0.1930	0.2006
130.0	0.1955	0.2058	0.2181
140.0	0.2097	0.2204	0.2303
150.0	0.2263	0.2360	0.2481
160.0	0.2434	0.2493	0.2647
170.0	0.2624	0.2726	0.3015
180.0	0.2814	0.2980	0.3412
190.0	0.3044	0.3287	0.3826
200.0	0.3373	0.3553	0.4220
210.0	0.3660	0.3778	0.4596
220.0	0.3825	0.3965	0.4886
230.0	0.3967	0.4227	0.5150
240.0	0.4082	0.4420	0.5337
250.0	0.4192	0.4626	0.5487
260.0	0.4297	0.4844	0.5592
270.0	0.4458	0.4975	0.5663
280.0	0.4576	0.5075	0.5718
290.0	0.4693	0.5206	0.5761
300.0	0.4817	0.5314	0.5772
310.0	0.4923	0.5338	0.5835
320.0	0.5004	0.5403	0.5947
330.0	0.5119	0.5479	0.6066
340.0	0.5174	0.5520	0.6157
350.0	0.5252	0.5546	0.6227
360.0	0.5341	0.5623	0.6332
370.0	0.5423	0.5654	0.6422
380.0	0.5494	0.5689	0.6466
390.0	0.5510	0.5683	0.6494
400.0	0.5554	0.5722	0.6548
410.0	0.5627	0.5752	0.6597
420.0	0.5704	0.5833	0.6607
430.0	0.5733	0.5845	0.6621
440.0	0.5722	0.5867	0.6642
450.0	0.5715	0.5858	0.6633
460.0	0.5701	0.5892	0.6610
470.0	0.5721	0.5899	0.6633
480.0	0.5712	0.5942	0.6694
490.0	0.5702	0.6008	0.6714
500.0	0.5684	0.6066	0.6726
510.0	0.5681	0.6115	0.6783
520.0	0.5738	0.6193	0.6811
530.0	0.5804	0.6170	0.6805
540.0	0.5847	0.6145	0.6782
550.0	0.5862	0.6117	0.6848
560.0	0.5895	0.6126	0.6892
570.0	0.5917	0.6138	0.6916
580.0	0.5931	0.6146	0.6974
590.0	0.5929	0.6173	0.7025
600.0	0.5901	0.6220	0.6992
610.0	0.5944	0.6245	0.7030
620.0	0.5987	0.6292	0.7074
630.0	0.6087	0.6332	0.7072
640.0	0.6147	0.6466	0.7110
650.0	0.6185	0.6556	0.7207
660.0	0.6220	0.6631	0.7252
670.0	0.6284	0.6682	0.7264
680.0	0.6308	0.6667	0.7298
690.0	0.6369	0.6679	0.7318
700.0	0.6452	0.6664	0.7280
710.0	0.6386	0.6681	0.7194
720.0	0.6360	0.6664	0.7146
730.0	0.6348	0.6681	0.7144
740.0	0.6394	0.6691	0.7109
750.0	0.6412	0.6741	0.7097
760.0	0.6498	0.6794	0.7180
770.0	0.6602	0.6792	0.7239
780.0	0.6627	0.6819	0.7263
790.0	0.6689	0.6894	0.7295
800.0	0.6767	0.6940	0.7300
810.0	0.6790	0.7037	0.7307
820.0	0.6853	0.7033	0.7319
830.0	0.6876	0.7069	0.7339
840.0	0.6952	0.7123	0.7340
850.0	0.6989	0.7127	0.7399
860.0	0.6941	0.7146	0.7403
870.0	0.6929	0.7107	0.7346
880.0	0.6959	0.7073	0.7283
890.0	0.6870	0.7091	0.7305
900.0	0.6799	0.7116	0.7366
910.0	0.6721	0.7159	0.7380
920.0	0.6726	0.7156	0.7431
930.0	0.6813	0.7172	0.7450
940.0	0.6862	0.7182	0.7378
950.0	0.6866	0.7171	0.7386
960.0	0.6881	0.7142	0.7385
970.0	0.6931	0.7146	0.7348
980.0	0.6894	0.7137	0.7348
990.0	0.6896	0.7131	0.7410
1000.0	0.6886	0.7151	0.7374
1010.0	0.6894	0.7143	0.7351
1020.0	0.6929	0.7130	0.7324
1030.0	0.6974	0.7059	0.7320
1040.0	0.6966	0.7110	0.7329
1050.0	0.6944	0.7162	0.7406
1060.0	0.6951	0.7219	0.7485
1070.0	0.6927	0.7243	0.7552
1080.0	0.6877	0.7274	0.7615
1090.0	0.6885	0.7305	0.7635
1100.0	0.6936	0.7276	0.7567
1110.0	0.7008	0.7265	0.7563
1120.0	0.7104	0.7219	0.7578
1130.0	0.7143	0.7223	0.7538
1140.0	0.7089	0.7229	0.7540
1150.0	0.7016	0.7190	0.7532
1160.0	0.6973	0.7227	0.7488
1170.0	0.6950	0.7240	0.7480
1180.0	0.6905	0.7212	0.7495
1190.0	0.6823	0.7175	0.7476
1200.0	0.6811	0.7161	0.7475
1210.0	0.6941	0.7163	0.7477
1220.0	0.7004	0.7187	0.7474
1230.0	0.6968	0.7188	0.7493
1240.0	0.6973	0.7253	0.7492
1250.0	0.7027	0.7286	0.7562
1260.0	0.7034	0.7310	0.7635
1270.0	0.7017	0.7312	0.7678
1280.0	0.6974	0.7322	0.7728
1290.0	0.6974	0.7335	0.7799
1300.0	0.7015	0.7295	0.7871
1310.0	0.6976	0.7236	0.7927
1320.0	0.6951	0.7192	0.7929
1330.0	0.6922	0.7197	0.7897
1340.0	0.6870	0.7245	0.7825
1350.0	0.6829	0.7277	0.7764
1360.0	0.6849	0.7266	0.7698
1370.0	0.6863	0.7332	0.7663
1380.0	0.6854	0.7400	0.7700
1390.0	0.6891	0.7446	0.7738
1400.0	0.6934	0.7428	0.7725
1410.0	0.6976	0.7416	0.7705
1420.0	0.7051	0.7410	0.7681
1430.0	0.7027	0.7381	0.7686
1440.0	0.7040	0.7347	0.7650
1450.0	0.6947	0.7355	0.7648
1460.0	0.6839	0.7331	0.7640
1470.0	0.6787	0.7301	0.7677
1480.0	0.6757	0.7282	0.7678
1490.0	0.6846	0.7277	0.7663
1500.0	0.6867	0.7258	0.7647
1510.0	0.6919	0.7289	0.7648
1520.0	0.6978	0.7275	0.7694
1530.0	0.7030	0.7340	0.7734
1540.0	0.7092	0.7360	0.7784
1550.0	0.7164	0.7430	0.7833
1560.0	0.7197	0.7499	0.7862
1570.0	0.7208	0.7570	0.7867
1580.0	0.7191	0.7575	0.7837
1590.0	0.7173	0.7534	0.7806
1600.0	0.7148	0.7492	0.7796
1610.0	0.7043	0.7456	0.7758
1620.0	0.6939	0.7484	0.7660
1630.0	0.6911	0.7410	0.7654
1640.0	0.6881	0.7344	0.7597
1650.0	0.6842	0.7353	0.7594
1660.0	0.6866	0.7382	0.7644
1670.0	0.6924	0.7393	0.7700
1680.0	0.7027	0.7376	0.7762
1690.0	0.7147	0.7400	0.7825
1700.0	0.7139	0.7471	0.7900
1710.0	0.7236	0.7507	0.7907
1720.0	0.7287	0.7520	0.7892
1730.0	0.7258	0.7514	0.7859
1740.0	0.7279	0.7477	0.7798
1750.0	0.7279	0.7502	0.7815
1760.0	0.7315	0.7494	0.7804
1770.0	0.7293	0.7491	0.7817
1780.0	0.7256	0.7467	0.7860
1790.0	0.7247	0.7455	0.7887
1800.0	0.7214	0.7452	0.7894
1810.0	0.7205	0.7509	0.7893
1820.0	0.7179	0.7510	0.7848
1830.0	0.7092	0.7526	0.7819
1840.0	0.7082	0.7513	0.7758
1850.0	0.7084	0.7522	0.7736
1860.0	0.7106	0.7505	0.7756
1870.0	0.7189	0.7491	0.7721
1880.0	0.7198	0.7465	0.7732
1890.0	0.7207	0.7486	0.7730
1900.0	0.7154	0.7520	0.7701
1910.0	0.7166	0.7547	0.7774
1920.0	0.7225	0.7572	0.7893
1930.0	0.7256	0.7576	0.7971
1940.0	0.7256	0.7580	0.8054
1950.0	0.7182	0.7600	0.8090
1960.0	0.7129	0.7644	0.8072
1970.0	0.7126	0.7599	0.7971
1980.0	0.7113	0.7522	0.7840
1990.0	0.7134	0.7522	0.7704


==> data_V2/water-crm1.txt <==
10.0	0.0755	0.0947	0.1000
20.0	0.0879	0.0929	0.0972
30.0	0.0893	0.0924	0.0981
40.0	0.0902	0.0966	0.1040
50.0	0.0958	0.1065	0.1185
60.0	0.0990	0.1104	0.1225
70.0	0.1041	0.1155	0.1311
80.0	0.1165	0.1256	0.1376
90.0	0.1227	0.1326	0.1457
100.0	0.1346	0.1425	0.1545
110.0	0.1488	0.1525	0.1635
120.0	0.1573	0.1684	0.1703
130.0	0.1643	0.1771	0.1798
140.0	0.1748	0.1838	0.1910
150.0	0.1836	0.1950	0.2027
160.0	0.1940	0.2056	0.2132
170.0	0.2029	0.2179	0.2244
180.0	0.2103	0.2281	0.2479
190.0	0.2304	0.2412	0.2729
200.0	0.2606	0.2659	0.2972
210.0	0.2769	0.2953	0.3210
220.0	0.2972	0.3140	0.3538
230.0	0.3145	0.3327	0.3807
240.0	0.3292	0.3494	0.4088
250.0	0.3449	0.3667	0.4371
260.0	0.3560	0.3831	0.4638
270.0	0.3660	0.3972	0.4834
280.0	0.3768	0.4120	0.4928
290.0	0.3854	0.4254	0.5054
300.0	0.3897	0.4371	0.5183
310.0	0.3925	0.4446	0.5310
320.0	0.3947	0.4523	0.5419
330.0	0.4045	0.4598	0.5506
340.0	0.4148	0.4614	0.5659
350.0	0.4229	0.4639	0.5764
360.0	0.4271	0.4640	0.5807
370.0	0.4358	0.4672	0.5930
380.0	0.4425	0.4706	0.5991
390.0	0.4481	0.4767	0.6046
400.0	0.4450	0.4857	0.6106
410.0	0.4473	0.4973	0.6118
420.0	0.4497	0.4995	0.6165
430.0	0.4507	0.5071	0.6167
440.0	0.4524	0.5137	0.6133
450.0	0.4569	0.5168	0.6124
460.0	0.4617	0.5186	0.6097
470.0	0.4641	0.5203	0.6174
480.0	0.4615	0.5251	0.6209
490.0	0.4667	0.5252	0.6301
500.0	0.4692	0.5273	0.6412
510.0	0.4694	0.5308	0.6448
520.0	0.4730	0.5345	0.6474
530.0	0.4760	0.5369	0.6508
540.0	0.4799	0.5397	0.6560
550.0	0.4825	0.5405	0.6594
560.0	0.4837	0.5420	0.6608
570.0	0.4810	0.5432	0.6607
580.0	0.4824	0.5415	0.6543
590.0	0.4819	0.5404	0.6494
600.0	0.4801	0.5418	0.6512
610.0	0.4821	0.5378	0.6542
620.0	0.4829	0.5380	0.6541
630.0	0.4836	0.5393	0.6557
640.0	0.4842	0.5430	0.6491
650.0	0.4836	0.5440	0.6448
660.0	0.4877	0.5477	0.6441
670.0	0.4942	0.5518	0.6417
680.0	0.5033	0.5568	0.6442
690.0	0.5056	0.5614	0.6450
700.0	0.5116	0.5644	0.6455
710.0	0.5147	0.5669	0.6536
720.0	0.5181	0.5688	0.6589
730.0	0.5205	0.5708	0.6601
740.0	0.5213	0.5717	0.6597
750.0	0.5257	0.5713	0.6592
760.0	0.5275	0.5695	0.6539
770.0	0.5292	0.5660	0.6485
780.0	0.5229	0.5607	0.6464
790.0	0.5204	0.5624	0.6441
800.0	0.5179	0.5619	0.6475
810.0	0.5194	0.5625	0.6485
820.0	0.5194	0.5614	0.6504
830.0	0.5173	0.5626	0.6498
840.0	0.5175	0.5672	0.6512
850.0	0.5173	0.5694	0.6509
860.0	0.5266	0.5683	0.6511
870.0	0.5277	0.5727	0.6497
880.0	0.5328	0.5752	0.6477
890.0	0.5349	0.5796	0.6508
900.0	0.5342	0.5806	0.6579
910.0	0.5377	0.5824	0.6564
920.0	0.5371	0.5801	0.6638
930.0	0.5375	0.5832	0.6649
940.0	0.5351	0.5805	0.6676
950.0	0.5335	0.5811	0.6629
960.0	0.5318	0.5835	0.6610
970.0	0.5361	0.5833	0.6589
980.0	0.5396	0.5835	0.6573
990.0	0.5486	0.5876	0.6571
1000.0	0.5526	0.5858	0.6607
1010.0	0.5588	0.5852	0.6606
1020.0	0.5603	0.5877	0.6594
1030.0	0.5622	0.5919	0.6611
1040.0	0.5621	0.5937	0.6615
1050.0	0.5587	0.5946	0.6607
1060.0	0.5569	0.5976	0.6590
1070.0	0.5556	0.6061	0.6584
1080.0	0.5544	0.6161	0.6630
1090.0	0.5557	0.6228	0.6651
1100.0	0.5563	0.6255	0.6676
1110.0	0.5584	0.6263	0.6656
1120.0	0.5580	0.6267	0.6641
1130.0	0.5578	0.6259	0.6621
1140.0	0.5587	0.6249	0.6600
1150.0	0.5562	0.6219	0.6591
1160.0	0.5530	0.6199	0.6629
1170.0	0.5513	0.6213	0.6720
1180.0	0.5535	0.6244	0.6782
1190.0	0.5564	0.6322	0.6829
1200.0	0.5554	0.6429	0.6855
1210.0	0.5585	0.6516	0.6844
1220.0	0.5622	0.6573	0.6833
1230.0	0.5622	0.6623	0.6834
1240.0	0.5602	0.6653	0.6823
1250.0	0.5597	0.6632	0.6862
1260.0	0.5589	0.6640	0.6887
1270.0	0.5571	0.6633	0.6899
1280.0	0.5594	0.6600	0.6909
1290.0	0.5612	0.6567	0.6911
1300.0	0.5624	0.6542	0.6901
1310.0	0.5681	0.6537	0.6901
1320.0	0.5738	0.6517	0.6880
1330.0	0.5729	0.6554	0.6887
1340.0	0.5698	0.6540	0.6876
1350.0	0.5675	0.6573	0.6870
1360.0	0.5648	0.6582	0.6869
1370.0	0.5615	0.6609	0.6851
1380.0	0.5575	0.6656	0.6801
1390.0	0.5562	0.6698	0.6798
1400.0	0.5532	0.6637	0.6814
1410.0	0.5535	0.6613	0.6836
1420.0	0.5532	0.6635	0.6854
1430.0	0.5548	0.6598	0.6872
1440.0	0.5539	0.6569	0.6905
1450.0	0.5522	0.6581	0.6890
1460.0	0.5543	0.6593	0.6872
1470.0	0.5546	0.6597	0.6871
1480.0	0.5533	0.6604	0.6863
1490.0	0.5536	0.6663	0.6833
1500.0	0.5562	0.6687	0.6807
1510.0	0.5601	0.6719	0.6839
1520.0	0.5601	0.6742	0.6804
1530.0	0.5608	0.6744	0.6786
1540.0	0.5607	0.6727	0.6824
1550.0	0.5604	0.6703	0.6868
1560.0	0.5596	0.6653	0.6936
1570.0	0.5640	0.6647	0.6988
1580.0	0.5642	0.6628	0.6956
1590.0	0.5645	0.6672	0.6943
1600.0	0.5668	0.6715	0.6956
1610.0	0.5655	0.6741	0.6958
1620.0	0.5663	0.6755	0.6960
1630.0	0.5671	0.6805	0.6964
1640.0	0.5640	0.6831	0.6981
1650.0	0.5621	0.6853	0.6994
1660.0	0.5622	0.6877	0.7052
1670.0	0.5608	0.6906	0.7103
1680.0	0.5598	0.6886	0.7127
1690.0	0.5569	0.6894	0.7135
1700.0	0.5605	0.6880	0.7125
1710.0	0.5647	0.6870	0.7097
1720.0	0.5653	0.6874	0.7074
1730.0	0.5704	0.6820	0.7087
1740.0	0.5711	0.6791	0.7065
1750.0	0.5720	0.6788	0.7012
1760.0	0.5740	0.6797	0.6993
1770.0	0.5773	0.6809	0.6978
1780.0	0.5798	0.6791	0.6954
1790.0	0.5850	0.6770	0.6969
1800.0	0.5848	0.6782	0.6992
1810.0	0.5857	0.6744	0.7000
1820.0	0.5861	0.6685	0.6939
1830.0	0.5860	0.6693	0.6899
1840.0	0.5859	0.6729	0.6872
1850.0	0.5848	0.6726	0.6886
1860.0	0.5822	0.6727	0.6870
1870.0	0.5788	0.6693	0.6893
1880.0	0.5783	0.6658	0.6904
1890.0	0.5769	0.6650	0.6941
1900.0	0.5762	0.6666	0.6955
1910.0	0.5730	0.6703	0.6947
1920.0	0.5677	0.6751	0.6955
1930.0	0.5669	0.6772	0.6947
1940.0	0.5685	0.6771	0.6942
1950.0	0.5705	0.6831	0.6936
1960.0	0.5675	0.6822	0.6956
1970.0	0.5662	0.6812	0.6960
1980.0	0.5646	0.6780	0.6961
1990.0	0.5649	0.6759	0.6961


==> data_V2/water-crm2.txt <==
10.0	0.0840	0.0891	0.1013
20.0	0.0791	0.0899	0.0981
30.0	0.0881	0.0952	0.1074
40.0	0.0955	0.0984	0.1132
50.0	0.0955	0.0993	0.1190
60.0	0.0971	0.1096	0.1238
70.0	0.1056	0.1126	0.1254
80.0	0.1141	0.1147	0.1329
90.0	0.1195	0.1222	0.1371
100.0	0.1246	0.1270	0.1464
110.0	0.1302	0.1347	0.1532
120.0	0.1381	0.1418	0.1573
130.0	0.1469	0.1508	0.1629
140.0	0.1539	0.1557	0.1692
150.0	0.1601	0.1636	0.1767
160.0	0.1649	0.1717	0.1844
170.0	0.1712	0.1799	0.1940
180.0	0.1792	0.1858	0.1991
190.0	0.1871	0.1925	0.2027
200.0	0.1971	0.2083	0.2111
210.0	0.2102	0.2222	0.2295
220.0	0.2229	0.2385	0.2496
230.0	0.2321	0.2538	0.2689
240.0	0.2378	0.2680	0.2886
250.0	0.2452	0.2816	0.3053
260.0	0.2638	0.2935	0.3200
270.0	0.2761	0.3049	0.3346
280.0	0.2901	0.3205	0.3419
290.0	0.3026	0.3380	0.3545
300.0	0.3123	0.3476	0.3672
310.0	0.3206	0.3499	0.3818
320.0	0.3290	0.3593	0.4054
330.0	0.3350	0.3643	0.4202
340.0	0.3386	0.3694	0.4321
350.0	0.3482	0.3747	0.4435
360.0	0.3508	0.3803	0.4521
370.0	0.3568	0.3852	0.4583
380.0	0.3651	0.3894	0.4685
390.0	0.3685	0.3913	0.4771
400.0	0.3710	0.3999	0.4839
410.0	0.3729	0.4091	0.4909
420.0	0.3732	0.4157	0.4951
430.0	0.3806	0.4239	0.5037
440.0	0.3880	0.4305	0.5093
450.0	0.3992	0.4353	0.5115
460.0	0.4042	0.4398	0.5111
470.0	0.4093	0.4467	0.5138
480.0	0.4126	0.4493	0.5189
490.0	0.4159	0.4520	0.5244
500.0	0.4177	0.4542	0.5304
510.0	0.4208	0.4594	0.5424
520.0	0.4219	0.4613	0.5492
530.0	0.4216	0.4620	0.5564
540.0	0.4288	0.4647	0.5611
550.0	0.4303	0.4677	0.5608
560.0	0.4295	0.4722	0.5622
570.0	0.4325	0.4752	0.5632
580.0	0.4342	0.4805	0.5618
590.0	0.4350	0.4836	0.5617
600.0	0.4355	0.4856	0.5599
610.0	0.4334	0.4845	0.5596
620.0	0.4308	0.4821	0.5560
630.0	0.4304	0.4819	0.5525
640.0	0.4292	0.4793	0.5493
650.0	0.4371	0.4781	0.5484
660.0	0.4424	0.4803	0.5495
670.0	0.4535	0.4804	0.5469
680.0	0.4594	0.4788	0.5484
690.0	0.4612	0.4794	0.5463
700.0	0.4681	0.4812	0.5487
710.0	0.4734	0.4863	0.5514
720.0	0.4779	0.4908	0.5554
730.0	0.4790	0.4934	0.5597
740.0	0.4791	0.4933	0.5629
750.0	0.4759	0.4927	0.5686
760.0	0.4697	0.4956	0.5694
770.0	0.4664	0.4980	0.5786
780.0	0.4650	0.5002	0.5846
790.0	0.4691	0.5030	0.5895
800.0	0.4712	0.5069	0.5974
810.0	0.4700	0.5093	0.5968
820.0	0.4713	0.5120	0.5986
830.0	0.4718	0.5110	0.5998
840.0	0.4723	0.5124	0.5967
850.0	0.4728	0.5127	0.5965
860.0	0.4720	0.5108	0.5991
870.0	0.4694	0.5092	0.5993
880.0	0.4690	0.5075	0.6030
890.0	0.4654	0.5093	0.6051
900.0	0.4642	0.5113	0.6087
910.0	0.4610	0.5101	0.6125
920.0	0.4595	0.5121	0.6227
930.0	0.4597	0.5129	0.6277
940.0	0.4604	0.5133	0.6279
950.0	0.4598	0.5138	0.6259
960.0	0.4594	0.5123	0.6229
970.0	0.4612	0.5063	0.6196
980.0	0.4615	0.5042	0.6173
990.0	0.4640	0.5067	0.6122
1000.0	0.4672	0.5093	0.6099
1010.0	0.4670	0.5080	0.6089
1020.0	0.4677	0.5048	0.6088
1030.0	0.4702	0.5023	0.6075
1040.0	0.4718	0.5032	0.6073
1050.0	0.4736	0.5051	0.6087
1060.0	0.4773	0.5021	0.6059
1070.0	0.4805	0.5060	0.6056
1080.0	0.4825	0.5083	0.5995
1090.0	0.4806	0.5130	0.5937
1100.0	0.4807	0.5186	0.5951
1110.0	0.4868	0.5195	0.5973
1120.0	0.4942	0.5180	0.5955
1130.0	0.4970	0.5149	0.6028
1140.0	0.4991	0.5172	0.6112
1150.0	0.4966	0.5203	0.6194
1160.0	0.4947	0.5232	0.6253
1170.0	0.4927	0.5295	0.6258
1180.0	0.4942	0.5336	0.6216
1190.0	0.4948	0.5388	0.6195
1200.0	0.4956	0.5396	0.6196
1210.0	0.4969	0.5385	0.6217
1220.0	0.4983	0.5405	0.6191
1230.0	0.5000	0.5394	0.6201
1240.0	0.5043	0.5428	0.6204
1250.0	0.5051	0.5437	0.6234
1260.0	0.5084	0.5434	0.6260
1270.0	0.5115	0.5451	0.6232
1280.0	0.5118	0.5485	0.6248
1290.0	0.5143	0.5539	0.6213
1300.0	0.5155	0.5569	0.6216
1310.0	0.5191	0.5588	0.6257
1320.0	0.5205	0.5617	0.6318
1330.0	0.5162	0.5619	0.6364
1340.0	0.5170	0.5595	0.6431
1350.0	0.5184	0.5567	0.6489
1360.0	0.5173	0.5538	0.6503
1370.0	0.5172	0.5516	0.6499
1380.0	0.5161	0.5484	0.6450
1390.0	0.5137	0.5477	0.6417
1400.0	0.5121	0.5452	0.6360
1410.0	0.5105	0.5428	0.6342
1420.0	0.5099	0.5456	0.6308
1430.0	0.5132	0.5456	0.6311
1440.0	0.5103	0.5448	0.6312
1450.0	0.5075	0.5454	0.6319
1460.0	0.5059	0.5469	0.6327
1470.0	0.5023	0.5475	0.6332
1480.0	0.5049	0.5486	0.6381
1490.0	0.5039	0.5536	0.6399
1500.0	0.5052	0.5571	0.6408
1510.0	0.5071	0.5577	0.6426
1520.0	0.5080	0.5603	0.6413
1530.0	0.5093	0.5638	0.6412
1540.0	0.5088	0.5638	0.6431
1550.0	0.5092	0.5621	0.6442
1560.0	0.5065	0.5597	0.6444
1570.0	0.5063	0.5564	0.6491
1580.0	0.5045	0.5547	0.6559
1590.0	0.5045	0.5503	0.6613
1600.0	0.5048	0.5502	0.6603
1610.0	0.5011	0.5514	0.6592
1620.0	0.4968	0.5532	0.6533
1630.0	0.4927	0.5543	0.6547
1640.0	0.4937	0.5539	0.6521
1650.0	0.4924	0.5505	0.6464
1660.0	0.4919	0.5497	0.6458
1670.0	0.4930	0.5479	0.6445
1680.0	0.4965	0.5503	0.6425
1690.0	0.5006	0.5520	0.6408
1700.0	0.5089	0.5569	0.6374
1710.0	0.5109	0.5596	0.6333
1720.0	0.5163	0.5655	0.6308
1730.0	0.5233	0.5677	0.6280
1740.0	0.5233	0.5691	0.6261
1750.0	0.5305	0.5700	0.6234
1760.0	0.5331	0.5722	0.6232
1770.0	0.5336	0.5770	0.6268
1780.0	0.5347	0.5803	0.6348
1790.0	0.5335	0.5820	0.6501
1800.0	0.5301	0.5837	0.6620
1810.0	0.5265	0.5856	0.6773
1820.0	0.5295	0.5902	0.6735
1830.0	0.5300	0.5973	0.6701
1840.0	0.5288	0.5992	0.6648
1850.0	0.5286	0.6015	0.6646
1860.0	0.5249	0.5993	0.6591
1870.0	0.5228	0.5976	0.6536
1880.0	0.5248	0.5996	0.6513
1890.0	0.5304	0.6014	0.6539
1900.0	0.5324	0.5993	0.6604
1910.0	0.5331	0.5972	0.6619
1920.0	0.5342	0.5959	0.6673
1930.0	0.5322	0.5952	0.6674
1940.0	0.5328	0.5948	0.6695
1950.0	0.5320	0.5935	0.6662
1960.0	0.5302	0.5911	0.6687
1970.0	0.5291	0.5913	0.6669
1980.0	0.5293	0.5911	0.6692
1990.0	0.5291	0.5910	0.6716


==> data_V2/water-crm3.txt <==
10.0	0.0833	0.1023	0.1077
20.0	0.0892	0.0931	0.1067
30.0	0.0865	0.1004	0.1100
40.0	0.0897	0.1079	0.1142
50.0	0.0992	0.1067	0.1149
60.0	0.1028	0.1074	0.1144
70.0	0.1064	0.1104	0.1136
80.0	0.1082	0.1148	0.1187
90.0	0.1110	0.1172	0.1212
100.0	0.1127	0.1162	0.1244
110.0	0.1144	0.1185	0.1290
120.0	0.1131	0.1203	0.1309
130.0	0.1119	0.1213	0.1312
140.0	0.1136	0.1255	0.1350
150.0	0.1171	0.1269	0.1364
160.0	0.1182	0.1278	0.1371
170.0	0.1197	0.1296	0.1392
180.0	0.1191	0.1311	0.1406
190.0	0.1214	0.1337	0.1410
200.0	0.1249	0.1366	0.1429
210.0	0.1268	0.1407	0.1443
220.0	0.1295	0.1427	0.1480
230.0	0.1341	0.1450	0.1519
240.0	0.1377	0.1500	0.1531
250.0	0.1406	0.1519	0.1593
260.0	0.1432	0.1536	0.1638
270.0	0.1459	0.1553	0.1720
280.0	0.1491	0.1574	0.1790
290.0	0.1521	0.1590	0.1841
300.0	0.1556	0.1614	0.1891
310.0	0.1591	0.1652	0.1951
320.0	0.1615	0.1697	0.1993
330.0	0.1635	0.1729	0.2042
340.0	0.1640	0.1769	0.2086
350.0	0.1650	0.1783	0.2133
360.0	0.1678	0.1815	0.2197
370.0	0.1689	0.1840	0.2239
380.0	0.1696	0.1879	0.2277
390.0	0.1705	0.1904	0.2281
400.0	0.1715	0.1928	0.2283
410.0	0.1740	0.1979	0.2315
420.0	0.1744	0.2002	0.2383
430.0	0.1762	0.2026	0.2416
440.0	0.1769	0.2034	0.2443
450.0	0.1800	0.2036	0.2524
460.0	0.1817	0.2057	0.2572
470.0	0.1871	0.2078	0.2625
480.0	0.1905	0.2092	0.2654
490.0	0.1925	0.2109	0.2696
500.0	0.1965	0.2113	0.2731
510.0	0.2005	0.2134	0.2775
520.0	0.2044	0.2143	0.2830
530.0	0.2069	0.2181	0.2857
540.0	0.2104	0.2183	0.2887
550.0	0.2130	0.2202	0.2896
560.0	0.2130	0.2240	0.2937
570.0	0.2124	0.2252	0.2938
580.0	0.2137	0.2295	0.2953
590.0	0.2144	0.2315	0.2957
600.0	0.2145	0.2355	0.2989
610.0	0.2146	0.2384	0.2999
620.0	0.2145	0.2412	0.2988
630.0	0.2152	0.2451	0.3016
640.0	0.2175	0.2461	0.3032
650.0	0.2220	0.2480	0.3044
660.0	0.2245	0.2515	0.3076
670.0	0.2237	0.2557	0.3100
680.0	0.2236	0.2602	0.3105
690.0	0.2227	0.2612	0.3097
700.0	0.2238	0.2642	0.3108
710.0	0.2252	0.2691	0.3077
720.0	0.2273	0.2711	0.3070
730.0	0.2294	0.2752	0.3045
740.0	0.2313	0.2783	0.3080
750.0	0.2338	0.2803	0.3118
760.0	0.2385	0.2825	0.3176
770.0	0.2413	0.2852	0.3204
780.0	0.2415	0.2882	0.3209
790.0	0.2432	0.2902	0.3196
800.0	0.2463	0.2921	0.3185
810.0	0.2505	0.2910	0.3228
820.0	0.2525	0.2913	0.3241
830.0	0.2532	0.2933	0.3273
840.0	0.2556	0.2947	0.3314
850.0	0.2560	0.2941	0.3357
860.0	0.2569	0.2946	0.3393
870.0	0.2562	0.2954	0.3390
880.0	0.2558	0.2943	0.3369
890.0	0.2575	0.2958	0.3389
900.0	0.2567	0.2940	0.3438
910.0	0.2591	0.2947	0.3502
920.0	0.2585	0.2964	0.3574
930.0	0.2590	0.2937	0.3603
940.0	0.2586	0.2929	0.3641
950.0	0.2605	0.2904	0.3661
960.0	0.2607	0.2929	0.3664
970.0	0.2594	0.2951	0.3663
980.0	0.2575	0.2971	0.3645
990.0	0.2551	0.3006	0.3661
1000.0	0.2550	0.3023	0.3681
1010.0	0.2547	0.3034	0.3667
1020.0	0.2543	0.3046	0.3663
1030.0	0.2546	0.3055	0.3655
1040.0	0.2536	0.3083	0.3637
1050.0	0.2543	0.3094	0.3632
1060.0	0.2539	0.3079	0.3661
1070.0	0.2540	0.3102	0.3706
1080.0	0.2535	0.3124	0.3724
1090.0	0.2526	0.3136	0.3729
1100.0	0.2531	0.3151	0.3743
1110.0	0.2520	0.3171	0.3742
1120.0	0.2515	0.3213	0.3716
1130.0	0.2527	0.3240	0.3721
1140.0	0.2545	0.3245	0.3773
1150.0	0.2544	0.3273	0.3803
1160.0	0.2572	0.3304	0.3851
1170.0	0.2599	0.3339	0.3891
1180.0	0.2626	0.3347	0.3925
1190.0	0.2634	0.3357	0.3936
1200.0	0.2656	0.3337	0.3934
1210.0	0.2699	0.3322	0.3950
1220.0	0.2724	0.3307	0.3979
1230.0	0.2721	0.3290	0.4001
1240.0	0.2706	0.3303	0.4021
1250.0	0.2722	0.3313	0.4044
1260.0	0.2734	0.3319	0.4035
1270.0	0.2773	0.3305	0.3981
1280.0	0.2778	0.3288	0.3972
1290.0	0.2803	0.3266	0.3971
1300.0	0.2829	0.3258	0.3995
1310.0	0.2829	0.3230	0.3992
1320.0	0.2839	0.3240	0.3984
1330.0	0.2841	0.3228	0.3973
1340.0	0.2862	0.3237	0.3951
1350.0	0.2865	0.3230	0.3915
1360.0	0.2879	0.3226	0.3895
1370.0	0.2873	0.3213	0.3840
1380.0	0.2875	0.3202	0.3803
1390.0	0.2871	0.3208	0.3791
1400.0	0.2871	0.3219	0.3791
1410.0	0.2946	0.3235	0.3764
1420.0	0.2962	0.3207	0.3781
1430.0	0.3012	0.3206	0.3782
1440.0	0.3015	0.3216	0.3803
1450.0	0.3011	0.3207	0.3788
1460.0	0.2993	0.3209	0.3805
1470.0	0.3013	0.3200	0.3811
1480.0	0.3035	0.3199	0.3827
1490.0	0.3049	0.3200	0.3820
1500.0	0.3057	0.3220	0.3803
1510.0	0.3056	0.3245	0.3797
1520.0	0.3075	0.3261	0.3820
1530.0	0.3064	0.3284	0.3803
1540.0	0.3082	0.3325	0.3811
1550.0	0.3097	0.3333	0.3816
1560.0	0.3110	0.3351	0.3813
1570.0	0.3093	0.3399	0.3815
1580.0	0.3086	0.3427	0.3830
1590.0	0.3086	0.3455	0.3818
1600.0	0.3089	0.3468	0.3824
1610.0	0.3127	0.3478	0.3821
1620.0	0.3145	0.3497	0.3811
1630.0	0.3150	0.3491	0.3803
1640.0	0.3141	0.3496	0.3801
1650.0	0.3131	0.3507	0.3829
1660.0	0.3128	0.3506	0.3829
1670.0	0.3142	0.3532	0.3867
1680.0	0.3158	0.3544	0.3890
1690.0	0.3193	0.3545	0.3890
1700.0	0.3214	0.3562	0.3887
1710.0	0.3208	0.3598	0.3874
1720.0	0.3207	0.3635	0.3875
1730.0	0.3191	0.3647	0.3866
1740.0	0.3184	0.3679	0.3866
1750.0	0.3159	0.3675	0.3870
1760.0	0.3134	0.3681	0.3878
1770.0	0.3110	0.3696	0.3885
1780.0	0.3098	0.3716	0.3908
1790.0	0.3076	0.3707	0.3976
1800.0	0.3076	0.3696	0.3992
1810.0	0.3060	0.3694	0.4008
1820.0	0.3055	0.3693	0.4011
1830.0	0.3032	0.3700	0.4020
1840.0	0.3028	0.3714	0.4026
1850.0	0.3034	0.3745	0.4029
1860.0	0.3010	0.3775	0.4090
1870.0	0.2986	0.3767	0.4135
1880.0	0.2958	0.3764	0.4160
1890.0	0.2977	0.3766	0.4147
1900.0	0.2997	0.3747	0.4109
1910.0	0.3000	0.3723	0.4142
1920.0	0.2979	0.3701	0.4162
1930.0	0.2965	0.3678	0.4182
1940.0	0.2989	0.3676	0.4216
1950.0	0.2982	0.3668	0.4253
1960.0	0.2989	0.3671	0.4291
1970.0	0.2968	0.3709	0.4290
1980.0	0.2983	0.3711	0.4296
1990.0	0.2968	0.3718	0.4289


==> data_V2/water-hrm-rs.txt <==
10.0	0.0873	0.0947	0.1031
20.0	0.0803	0.0845	0.0965
30.0	0.0815	0.0880	0.1017
40.0	0.0851	0.0923	0.1059
50.0	0.0888	0.0968	0.1050
60.0	0.0904	0.0969	0.1042
70.0	0.0901	0.1032	0.1045
80.0	0.0957	0.1024	0.1076
90.0	0.1001	0.1045	0.1144
100.0	0.1021	0.1075	0.1178
110.0	0.1018	0.1098	0.1209
120.0	0.1042	0.1097	0.1259
130.0	0.1053	0.1112	0.1293
140.0	0.1059	0.1155	0.1329
150.0	0.1072	0.1194	0.1335
160.0	0.1088	0.1226	0.1362
170.0	0.1110	0.1245	0.1376
180.0	0.1136	0.1272	0.1432
190.0	0.1154	0.1286	0.1443
200.0	0.1182	0.1311	0.1460
210.0	0.1201	0.1326	0.1512
220.0	0.1213	0.1358	0.1530
230.0	0.1215	0.1380	0.1564
240.0	0.1228	0.1399	0.1589
250.0	0.1230	0.1441	0.1615
260.0	0.1257	0.1489	0.1674
270.0	0.1298	0.1554	0.1724
280.0	0.1317	0.1612	0.1763
290.0	0.1345	0.1660	0.1788
300.0	0.1406	0.1704	0.1821
310.0	0.1423	0.1733	0.1880
320.0	0.1456	0.1776	0.1941
330.0	0.1504	0.1823	0.1989
340.0	0.1543	0.1850	0.2038
350.0	0.1573	0.1876	0.2055
360.0	0.1587	0.1900	0.2102
370.0	0.1621	0.1912	0.2137
380.0	0.1653	0.1932	0.2193
390.0	0.1666	0.1948	0.2230
400.0	0.1688	0.2003	0.2229
410.0	0.1732	0.2051	0.2233
420.0	0.1780	0.2079	0.2255
430.0	0.1787	0.2116	0.2277
440.0	0.1809	0.2128	0.2309
450.0	0.1830	0.2133	0.2318
460.0	0.1868	0.2142	0.2300
470.0	0.1870	0.2159	0.2328
480.0	0.1870	0.2154	0.2348
490.0	0.1883	0.2163	0.2372
500.0	0.1944	0.2174	0.2377
510.0	0.1974	0.2187	0.2405
520.0	0.2018	0.2201	0.2408
530.0	0.2037	0.2220	0.2422
540.0	0.2064	0.2245	0.2462
550.0	0.2076	0.2241	0.2472
560.0	0.2109	0.2254	0.2466
570.0	0.2144	0.2283	0.2475
580.0	0.2152	0.2320	0.2462
590.0	0.2172	0.2345	0.2455
600.0	0.2185	0.2360	0.2465
610.0	0.2238	0.2370	0.2464
620.0	0.2248	0.2431	0.2492
630.0	0.2252	0.2459	0.2515
640.0	0.2296	0.2478	0.2558
650.0	0.2311	0.2475	0.2610
660.0	0.2322	0.2477	0.2640
670.0	0.2354	0.2474	0.2675
680.0	0.2363	0.2524	0.2678
690.0	0.2367	0.2525	0.2653
700.0	0.2373	0.2556	0.2692
710.0	0.2379	0.2557	0.2715
720.0	0.2385	0.2556	0.2717
730.0	0.2365	0.2581	0.2728
740.0	0.2392	0.2621	0.2715
750.0	0.2405	0.2644	0.2741
760.0	0.2417	0.2634	0.2763
770.0	0.2445	0.2639	0.2757
780.0	0.2462	0.2623	0.2791
790.0	0.2437	0.2643	0.2783
800.0	0.2458	0.2625	0.2778
810.0	0.2479	0.2629	0.2760
820.0	0.2482	0.2639	0.2742
830.0	0.2486	0.2667	0.2752
840.0	0.2484	0.2687	0.2782
850.0	0.2479	0.2682	0.2773
860.0	0.2466	0.2676	0.2817
870.0	0.2520	0.2679	0.2815
880.0	0.2540	0.2684	0.2835
890.0	0.2553	0.2709	0.2837
900.0	0.2549	0.2698	0.2831
910.0	0.2551	0.2706	0.2838
920.0	0.2557	0.2702	0.2856
930.0	0.2558	0.2690	0.2898
940.0	0.2531	0.2692	0.2911
950.0	0.2573	0.2729	0.2914
960.0	0.2543	0.2747	0.2922
970.0	0.2563	0.2747	0.2941
980.0	0.2582	0.2747	0.2933
990.0	0.2584	0.2750	0.2926
1000.0	0.2616	0.2769	0.2962
1010.0	0.2635	0.2820	0.2949
1020.0	0.2654	0.2845	0.2943
1030.0	0.2655	0.2850	0.2949
1040.0	0.2649	0.2849	0.2962
1050.0	0.2644	0.2847	0.2956
1060.0	0.2637	0.2841	0.2962
1070.0	0.2645	0.2844	0.2960
1080.0	0.2638	0.2819	0.2962
1090.0	0.2619	0.2849	0.2952
1100.0	0.2619	0.2856	0.2968
1110.0	0.2642	0.2846	0.2958
1120.0	0.2625	0.2823	0.2963
1130.0	0.2625	0.2843	0.2955
1140.0	0.2653	0.2858	0.2965
1150.0	0.2653	0.2856	0.2957
1160.0	0.2644	0.2835	0.2978
1170.0	0.2630	0.2849	0.2997
1180.0	0.2619	0.2894	0.2995
1190.0	0.2601	0.2939	0.3029
1200.0	0.2598	0.2967	0.3044
1210.0	0.2602	0.2961	0.3073
1220.0	0.2614	0.2948	0.3099
1230.0	0.2635	0.2926	0.3116
1240.0	0.2680	0.2919	0.3108
1250.0	0.2691	0.2927	0.3105
1260.0	0.2709	0.2933	0.3088
1270.0	0.2724	0.2921	0.3099
1280.0	0.2729	0.2902	0.3102
1290.0	0.2708	0.2903	0.3127
1300.0	0.2723	0.2889	0.3204
1310.0	0.2712	0.2866	0.3221
1320.0	0.2664	0.2857	0.3194
1330.0	0.2631	0.2859	0.3197
1340.0	0.2651	0.2849	0.3194
1350.0	0.2659	0.2827	0.3170
1360.0	0.2662	0.2819	0.3127
1370.0	0.2644	0.2814	0.3119
1380.0	0.2663	0.2794	0.3082
1390.0	0.2656	0.2780	0.3084
1400.0	0.2632	0.2770	0.3081
1410.0	0.2614	0.2736	0.3112
1420.0	0.2580	0.2739	0.3157
1430.0	0.2563	0.2740	0.3199
1440.0	0.2566	0.2742	0.3201
1450.0	0.2581	0.2757	0.3192
1460.0	0.2590	0.2773	0.3196
1470.0	0.2625	0.2794	0.3167
1480.0	0.2595	0.2799	0.3164
1490.0	0.2590	0.2788	0.3150
1500.0	0.2586	0.2800	0.3130
1510.0	0.2600	0.2785	0.3122
1520.0	0.2611	0.2787	0.3109
1530.0	0.2612	0.2808	0.3133
1540.0	0.2617	0.2802	0.3189
1550.0	0.2612	0.2808	0.3175
1560.0	0.2602	0.2834	0.3156
1570.0	0.2629	0.2844	0.3152
1580.0	0.2638	0.2853	0.3139
1590.0	0.2684	0.2853	0.3130
1600.0	0.2695	0.2846	0.3106
1610.0	0.2673	0.2847	0.3112
1620.0	0.2685	0.2855	0.3104
1630.0	0.2658	0.2866	0.3105
1640.0	0.2668	0.2856	0.3118
1650.0	0.2683	0.2904	0.3091
1660.0	0.2689	0.2930	0.3092
1670.0	0.2680	0.2931	0.3100
1680.0	0.2680	0.2941	0.3100
1690.0	0.2681	0.2941	0.3097
1700.0	0.2645	0.2945	0.3041
1710.0	0.2647	0.2959	0.3043
1720.0	0.2631	0.2951	0.3045
1730.0	0.2641	0.2918	0.3046
1740.0	0.2635	0.2907	0.3017
1750.0	0.2628	0.2895	0.3016
1760.0	0.2640	0.2902	0.3011
1770.0	0.2645	0.2921	0.3011
1780.0	0.2639	0.2895	0.2969
1790.0	0.2623	0.2850	0.2991
1800.0	0.2614	0.2830	0.3021
1810.0	0.2626	0.2805	0.3041
1820.0	0.2648	0.2808	0.3058
1830.0	0.2639	0.2798	0.3060
1840.0	0.2605	0.2800	0.3044
1850.0	0.2620	0.2793	0.3030
1860.0	0.2594	0.2814	0.3029
1870.0	0.2625	0.2799	0.3030
1880.0	0.2642	0.2781	0.3009
1890.0	0.2647	0.2776	0.3020
1900.0	0.2659	0.2793	0.3001
1910.0	0.2653	0.2786	0.2993
1920.0	0.2667	0.2739	0.2959
1930.0	0.2635	0.2716	0.2964
1940.0	0.2601	0.2720	0.2928
1950.0	0.2575	0.2733	0.2937
1960.0	0.2564	0.2760	0.2925
1970.0	0.2554	0.2777	0.2910
1980.0	0.2548	0.2764	0.2907
1990.0	0.2554	0.2741	0.2916


==> data_V2/water-hrm.txt <==
10.0	0.0758	0.0880	0.0986
20.0	0.0926	0.0985	0.1055
30.0	0.0976	0.1085	0.1128
40.0	0.1055	0.1141	0.1233
50.0	0.1221	0.1282	0.1342
60.0	0.1399	0.1475	0.1516
70.0	0.1627	0.1676	0.1753
80.0	0.1828	0.1875	0.2036
90.0	0.2026	0.2177	0.2337
100.0	0.2323	0.2490	0.2621
110.0	0.2560	0.2718	0.2809
120.0	0.2844	0.2911	0.3035
130.0	0.3068	0.3157	0.3346
140.0	0.3405	0.3661	0.3949
150.0	0.3803	0.4124	0.4424
160.0	0.4145	0.4496	0.4855
170.0	0.4425	0.4771	0.5243
180.0	0.4681	0.5023	0.5619
190.0	0.4907	0.5273	0.5876
200.0	0.5096	0.5511	0.6156
210.0	0.5236	0.5738	0.6409
220.0	0.5383	0.5906	0.6573
230.0	0.5507	0.6087	0.6685
240.0	0.5539	0.6160	0.6750
250.0	0.5629	0.6178	0.6819
260.0	0.5618	0.6158	0.6820
270.0	0.5635	0.6166	0.6825
280.0	0.5666	0.6191	0.6829
290.0	0.5718	0.6227	0.6868
300.0	0.5746	0.6257	0.6815
310.0	0.5748	0.6303	0.6786
320.0	0.5725	0.6321	0.6866
330.0	0.5742	0.6310	0.6898
340.0	0.5762	0.6274	0.6855
350.0	0.5763	0.6261	0.6834
360.0	0.5729	0.6233	0.6844
370.0	0.5710	0.6231	0.6863
380.0	0.5758	0.6240	0.6926
390.0	0.5741	0.6299	0.6939
400.0	0.5751	0.6323	0.6966
410.0	0.5835	0.6312	0.6990
420.0	0.5881	0.6379	0.7019
430.0	0.5924	0.6417	0.6990
440.0	0.5914	0.6473	0.7017
450.0	0.5919	0.6500	0.7029
460.0	0.5952	0.6495	0.7071
470.0	0.5937	0.6474	0.7097
480.0	0.5972	0.6483	0.7129
490.0	0.6021	0.6481	0.7074
500.0	0.6118	0.6500	0.7039
510.0	0.6197	0.6516	0.7000
520.0	0.6258	0.6563	0.6977
530.0	0.6258	0.6565	0.6969
540.0	0.6237	0.6571	0.7010
550.0	0.6210	0.6550	0.7013
560.0	0.6295	0.6544	0.6999
570.0	0.6355	0.6546	0.7021
580.0	0.6338	0.6572	0.7030
590.0	0.6363	0.6636	0.7021
600.0	0.6340	0.6657	0.7071
610.0	0.6350	0.6649	0.7088
620.0	0.6348	0.6627	0.7105
630.0	0.6343	0.6583	0.7181
640.0	0.6304	0.6560	0.7206
650.0	0.6282	0.6490	0.7221
660.0	0.6299	0.6485	0.7233
670.0	0.6294	0.6510	0.7218
680.0	0.6282	0.6554	0.7137
690.0	0.6295	0.6579	0.7099
700.0	0.6327	0.6598	0.7073
710.0	0.6359	0.6608	0.7053
720.0	0.6378	0.6595	0.7039
730.0	0.6389	0.6615	0.7062
740.0	0.6356	0.6704	0.7123
750.0	0.6359	0.6753	0.7149
760.0	0.6350	0.6747	0.7212
770.0	0.6337	0.6749	0.7247
780.0	0.6410	0.6736	0.7261
790.0	0.6437	0.6681	0.7249
800.0	0.6404	0.6686	0.7252
810.0	0.6447	0.6681	0.7229
820.0	0.6491	0.6683	0.7204
830.0	0.6519	0.6647	0.7192
840.0	0.6529	0.6647	0.7233
850.0	0.6513	0.6651	0.7280
860.0	0.6469	0.6649	0.7315
870.0	0.6463	0.6674	0.7338
880.0	0.6444	0.6710	0.7336
890.0	0.6457	0.6702	0.7343
900.0	0.6487	0.6748	0.7289
910.0	0.6517	0.6743	0.7241
920.0	0.6518	0.6755	0.7254
930.0	0.6533	0.6768	0.7288
940.0	0.6483	0.6804	0.7275
950.0	0.6468	0.6803	0.7297
960.0	0.6429	0.6841	0.7293
970.0	0.6426	0.6863	0.7284
980.0	0.6480	0.6887	0.7235
990.0	0.6564	0.6858	0.7243
1000.0	0.6550	0.6862	0.7283
1010.0	0.6538	0.6835	0.7236
1020.0	0.6607	0.6792	0.7230
1030.0	0.6599	0.6770	0.7229
1040.0	0.6587	0.6801	0.7192
1050.0	0.6579	0.6817	0.7203
1060.0	0.6588	0.6870	0.7236
1070.0	0.6635	0.6847	0.7243
1080.0	0.6620	0.6852	0.7248
1090.0	0.6622	0.6844	0.7258
1100.0	0.6611	0.6831	0.7218
1110.0	0.6596	0.6863	0.7241
1120.0	0.6591	0.6865	0.7251
1130.0	0.6627	0.6847	0.7217
1140.0	0.6675	0.6846	0.7190
1150.0	0.6718	0.6873	0.7157
1160.0	0.6653	0.6904	0.7119
1170.0	0.6689	0.6873	0.7098
1180.0	0.6651	0.6895	0.7123
1190.0	0.6653	0.6865	0.7160
1200.0	0.6607	0.6857	0.7204
1210.0	0.6593	0.6856	0.7219
1220.0	0.6592	0.6905	0.7217
1230.0	0.6556	0.6911	0.7237
1240.0	0.6577	0.6911	0.7212
1250.0	0.6646	0.6899	0.7235
1260.0	0.6661	0.6886	0.7225
1270.0	0.6642	0.6909	0.7262
1280.0	0.6635	0.6897	0.7254
1290.0	0.6569	0.6863	0.7237
1300.0	0.6584	0.6900	0.7201
1310.0	0.6570	0.6845	0.7168
1320.0	0.6518	0.6819	0.7188
1330.0	0.6470	0.6798	0.7254
1340.0	0.6521	0.6808	0.7291
1350.0	0.6660	0.6850	0.7295
1360.0	0.6730	0.6841	0.7318
1370.0	0.6760	0.6919	0.7329
1380.0	0.6774	0.6941	0.7325
1390.0	0.6754	0.6921	0.7306
1400.0	0.6709	0.6825	0.7280
1410.0	0.6732	0.6808	0.7263
1420.0	0.6727	0.6816	0.7306
1430.0	0.6732	0.6827	0.7333
1440.0	0.6727	0.6842	0.7336
1450.0	0.6706	0.6938	0.7265
1460.0	0.6723	0.6941	0.7289
1470.0	0.6751	0.6913	0.7310
1480.0	0.6717	0.6885	0.7266
1490.0	0.6794	0.6912	0.7305
1500.0	0.6809	0.6931	0.7302
1510.0	0.6770	0.6922	0.7320
1520.0	0.6718	0.6948	0.7341
1530.0	0.6665	0.6916	0.7336
1540.0	0.6651	0.6919	0.7294
1550.0	0.6614	0.6924	0.7288
1560.0	0.6593	0.6913	0.7293
1570.0	0.6598	0.6924	0.7299
1580.0	0.6672	0.6954	0.7337
1590.0	0.6704	0.6992	0.7334
1600.0	0.6740	0.6997	0.7340
1610.0	0.6797	0.7010	0.7323
1620.0	0.6763	0.6985	0.7323
1630.0	0.6731	0.6988	0.7341
1640.0	0.6689	0.7009	0.7342
1650.0	0.6679	0.7049	0.7320
1660.0	0.6654	0.7036	0.7330
1670.0	0.6703	0.7025	0.7309
1680.0	0.6691	0.6970	0.7338
1690.0	0.6675	0.6944	0.7314
1700.0	0.6684	0.6972	0.7309
1710.0	0.6693	0.6965	0.7325
1720.0	0.6670	0.6967	0.7365
1730.0	0.6639	0.6975	0.7346
1740.0	0.6599	0.6966	0.7332
1750.0	0.6569	0.6920	0.7364
1760.0	0.6581	0.6906	0.7343
1770.0	0.6577	0.6959	0.7334
1780.0	0.6638	0.6971	0.7339
1790.0	0.6796	0.6958	0.7264
1800.0	0.6820	0.6996	0.7296
1810.0	0.6815	0.7033	0.7312
1820.0	0.6806	0.7005	0.7338
1830.0	0.6762	0.6996	0.7379
1840.0	0.6755	0.6960	0.7400
1850.0	0.6717	0.6940	0.7424
1860.0	0.6732	0.6956	0.7432
1870.0	0.6741	0.6990	0.7422
1880.0	0.6796	0.6970	0.7429
1890.0	0.6758	0.6960	0.7438
1900.0	0.6727	0.6999	0.7392
1910.0	0.6631	0.6975	0.7360
1920.0	0.6617	0.6937	0.7318
1930.0	0.6553	0.6893	0.7328
1940.0	0.6612	0.6873	0.7395
1950.0	0.6674	0.6881	0.7404
1960.0	0.6746	0.6900	0.7392
1970.0	0.6824	0.6936	0.7374
1980.0	0.6812	0.6956	0.7349
1990.0	0.6745	0.6958	0.7355


==> data_V2/water-ql-rs.txt <==
10.0	0.0823	0.0971	0.1048
20.0	0.0853	0.0886	0.0934
30.0	0.0869	0.0893	0.0969
40.0	0.0876	0.0917	0.0960
50.0	0.0848	0.0905	0.0993
60.0	0.0863	0.0921	0.1034
70.0	0.0901	0.0932	0.1054
80.0	0.0937	0.0968	0.1080
90.0	0.0954	0.0974	0.1064
100.0	0.0983	0.1011	0.1096
110.0	0.0980	0.1035	0.1087
120.0	0.1027	0.1047	0.1093
130.0	0.1030	0.1062	0.1132
140.0	0.1057	0.1101	0.1155
150.0	0.1088	0.1123	0.1185
160.0	0.1102	0.1138	0.1235
170.0	0.1123	0.1171	0.1263
180.0	0.1151	0.1202	0.1292
190.0	0.1170	0.1229	0.1350
200.0	0.1198	0.1250	0.1405
210.0	0.1236	0.1276	0.1430
220.0	0.1254	0.1292	0.1448
230.0	0.1287	0.1320	0.1471
240.0	0.1294	0.1361	0.1504
250.0	0.1343	0.1415	0.1544
260.0	0.1369	0.1483	0.1600
270.0	0.1422	0.1541	0.1665
280.0	0.1483	0.1611	0.1745
290.0	0.1563	0.1672	0.1847
300.0	0.1636	0.1750	0.1944
310.0	0.1716	0.1813	0.2063
320.0	0.1787	0.1876	0.2190
330.0	0.1834	0.1953	0.2324
340.0	0.1880	0.2032	0.2451
350.0	0.1928	0.2116	0.2605
360.0	0.2007	0.2215	0.2726
370.0	0.2084	0.2327	0.2893
380.0	0.2150	0.2440	0.2951
390.0	0.2223	0.2569	0.3011
400.0	0.2263	0.2648	0.3053
410.0	0.2353	0.2731	0.3087
420.0	0.2386	0.2803	0.3170
430.0	0.2452	0.2864	0.3229
440.0	0.2505	0.2946	0.3338
450.0	0.2544	0.2993	0.3454
460.0	0.2592	0.3053	0.3544
470.0	0.2672	0.3115	0.3641
480.0	0.2731	0.3149	0.3749
490.0	0.2782	0.3205	0.3867
500.0	0.2843	0.3239	0.3956
510.0	0.2870	0.3288	0.3979
520.0	0.2957	0.3307	0.4021
530.0	0.3042	0.3335	0.4050
540.0	0.3091	0.3362	0.4081
550.0	0.3161	0.3371	0.4110
560.0	0.3214	0.3387	0.4171
570.0	0.3243	0.3428	0.4186
580.0	0.3277	0.3485	0.4228
590.0	0.3322	0.3539	0.4280
600.0	0.3364	0.3571	0.4354
610.0	0.3364	0.3617	0.4364
620.0	0.3378	0.3641	0.4435
630.0	0.3413	0.3670	0.4495
640.0	0.3442	0.3689	0.4533
650.0	0.3486	0.3747	0.4547
660.0	0.3517	0.3816	0.4623
670.0	0.3533	0.3881	0.4690
680.0	0.3599	0.3903	0.4726
690.0	0.3642	0.3919	0.4779
700.0	0.3685	0.3968	0.4784
710.0	0.3733	0.4003	0.4828
720.0	0.3734	0.4067	0.4850
730.0	0.3760	0.4102	0.4881
740.0	0.3806	0.4181	0.4960
750.0	0.3825	0.4236	0.4961
760.0	0.3810	0.4314	0.4989
770.0	0.3836	0.4349	0.5076
780.0	0.3863	0.4441	0.5132
790.0	0.3901	0.4495	0.5178
800.0	0.3892	0.4555	0.5275
810.0	0.3909	0.4614	0.5302
820.0	0.3934	0.4666	0.5387
830.0	0.3946	0.4732	0.5424
840.0	0.4004	0.4780	0.5456
850.0	0.4043	0.4862	0.5496
860.0	0.4072	0.4916	0.5525
870.0	0.4145	0.4934	0.5595
880.0	0.4218	0.4918	0.5625
890.0	0.4252	0.4925	0.5673
900.0	0.4270	0.4892	0.5730
910.0	0.4287	0.4885	0.5768
920.0	0.4328	0.4931	0.5847
930.0	0.4386	0.4968	0.5956
940.0	0.4473	0.5029	0.6056
950.0	0.4536	0.5084	0.6167
960.0	0.4551	0.5125	0.6225
970.0	0.4564	0.5188	0.6294
980.0	0.4573	0.5286	0.6309
990.0	0.4602	0.5365	0.6322
1000.0	0.4641	0.5448	0.6348
1010.0	0.4638	0.5487	0.6345
1020.0	0.4652	0.5506	0.6322
1030.0	0.4710	0.5503	0.6292
1040.0	0.4771	0.5499	0.6316
1050.0	0.4799	0.5491	0.6307
1060.0	0.4815	0.5468	0.6324
1070.0	0.4849	0.5504	0.6323
1080.0	0.4891	0.5546	0.6313
1090.0	0.4874	0.5622	0.6332
1100.0	0.4877	0.5654	0.6414
1110.0	0.4873	0.5693	0.6474
1120.0	0.4876	0.5729	0.6466
1130.0	0.4936	0.5739	0.6522
1140.0	0.4942	0.5787	0.6565
1150.0	0.4930	0.5805	0.6589
1160.0	0.4926	0.5782	0.6633
1170.0	0.4932	0.5792	0.6663
1180.0	0.4953	0.5827	0.6697
1190.0	0.4995	0.5885	0.6725
1200.0	0.5041	0.5969	0.6679
1210.0	0.5067	0.5969	0.6717
1220.0	0.5059	0.6019	0.6815
1230.0	0.5069	0.6129	0.6837
1240.0	0.5090	0.6216	0.6870
1250.0	0.5121	0.6257	0.6857
1260.0	0.5179	0.6324	0.6841
1270.0	0.5197	0.6334	0.6901
1280.0	0.5239	0.6366	0.6884
1290.0	0.5272	0.6416	0.6847
1300.0	0.5309	0.6426	0.6843
1310.0	0.5338	0.6386	0.6874
1320.0	0.5326	0.6369	0.6868
1330.0	0.5314	0.6354	0.6885
1340.0	0.5335	0.6374	0.6937
1350.0	0.5351	0.6373	0.6957
1360.0	0.5345	0.6353	0.7035
1370.0	0.5365	0.6357	0.7047
1380.0	0.5352	0.6365	0.6981
1390.0	0.5328	0.6395	0.6993
1400.0	0.5363	0.6395	0.6986
1410.0	0.5394	0.6391	0.6988
1420.0	0.5401	0.6366	0.7019
1430.0	0.5422	0.6317	0.7066
1440.0	0.5424	0.6298	0.7072
1450.0	0.5481	0.6323	0.7056
1460.0	0.5517	0.6295	0.7034
1470.0	0.5539	0.6300	0.7026
1480.0	0.5542	0.6323	0.7092
1490.0	0.5587	0.6321	0.7109
1500.0	0.5643	0.6319	0.7115
1510.0	0.5706	0.6337	0.7133
1520.0	0.5757	0.6367	0.7157
1530.0	0.5771	0.6361	0.7263
1540.0	0.5802	0.6340	0.7333
1550.0	0.5862	0.6333	0.7351
1560.0	0.5886	0.6338	0.7375
1570.0	0.5954	0.6347	0.7351
1580.0	0.5992	0.6350	0.7346
1590.0	0.5981	0.6367	0.7327
1600.0	0.5981	0.6390	0.7312
1610.0	0.5988	0.6378	0.7325
1620.0	0.5982	0.6433	0.7306
1630.0	0.5954	0.6458	0.7256
1640.0	0.5935	0.6457	0.7259
1650.0	0.5890	0.6462	0.7304
1660.0	0.5872	0.6480	0.7215
1670.0	0.5866	0.6495	0.7194
1680.0	0.5830	0.6550	0.7156
1690.0	0.5809	0.6588	0.7119
1700.0	0.5835	0.6572	0.7129
1710.0	0.5826	0.6564	0.7135
1720.0	0.5843	0.6528	0.7159
1730.0	0.5891	0.6562	0.7160
1740.0	0.5914	0.6581	0.7223
1750.0	0.5941	0.6584	0.7296
1760.0	0.5965	0.6596	0.7302
1770.0	0.6000	0.6606	0.7335
1780.0	0.6008	0.6637	0.7327
1790.0	0.6022	0.6668	0.7269
1800.0	0.6014	0.6712	0.7211
1810.0	0.6068	0.6712	0.7163
1820.0	0.6053	0.6772	0.7058
1830.0	0.6064	0.6750	0.7056
1840.0	0.6111	0.6703	0.7092
1850.0	0.6131	0.6691	0.7089
1860.0	0.6121	0.6729	0.7083
1870.0	0.6104	0.6733	0.7119
1880.0	0.6068	0.6742	0.7105
1890.0	0.6063	0.6754	0.7135
1900.0	0.6066	0.6776	0.7141
1910.0	0.6039	0.6809	0.7191
1920.0	0.6039	0.6789	0.7168
1930.0	0.6067	0.6774	0.7195
1940.0	0.6104	0.6793	0.7180
1950.0	0.6112	0.6818	0.7186
1960.0	0.6078	0.6844	0.7162
1970.0	0.6059	0.6829	0.7200
1980.0	0.6066	0.6768	0.7195
1990.0	0.6082	0.6783	0.7191


==> data_V2/water-ql.txt <==
10.0	0.0772	0.0924	0.1017
20.0	0.0772	0.0882	0.0963
30.0	0.0782	0.0885	0.0938
40.0	0.0863	0.0902	0.0951
50.0	0.0892	0.0941	0.0990
60.0	0.0917	0.0958	0.1014
70.0	0.0935	0.1005	0.1037
80.0	0.0940	0.1036	0.1068
90.0	0.0952	0.1054	0.1111
100.0	0.0978	0.1090	0.1132
110.0	0.1024	0.1138	0.1181
120.0	0.1036	0.1178	0.1200
130.0	0.1064	0.1195	0.1244
140.0	0.1107	0.1209	0.1278
150.0	0.1202	0.1248	0.1320
160.0	0.1246	0.1284	0.1375
170.0	0.1303	0.1346	0.1444
180.0	0.1332	0.1365	0.1492
190.0	0.1388	0.1416	0.1532
200.0	0.1407	0.1442	0.1605
210.0	0.1425	0.1479	0.1672
220.0	0.1466	0.1529	0.1743
230.0	0.1483	0.1580	0.1842
240.0	0.1516	0.1660	0.1954
250.0	0.1539	0.1781	0.2089
260.0	0.1600	0.1884	0.2208
270.0	0.1681	0.1977	0.2326
280.0	0.1751	0.2092	0.2464
290.0	0.1807	0.2223	0.2597
300.0	0.1885	0.2369	0.2726
310.0	0.1948	0.2489	0.2833
320.0	0.2042	0.2614	0.2936
330.0	0.2104	0.2699	0.3044
340.0	0.2169	0.2822	0.3149
350.0	0.2260	0.2915	0.3253
360.0	0.2339	0.3006	0.3378
370.0	0.2402	0.3089	0.3442
380.0	0.2493	0.3147	0.3518
390.0	0.2550	0.3210	0.3589
400.0	0.2606	0.3253	0.3624
410.0	0.2679	0.3265	0.3687
420.0	0.2770	0.3314	0.3734
430.0	0.2852	0.3367	0.3800
440.0	0.2968	0.3415	0.3824
450.0	0.3060	0.3506	0.3846
460.0	0.3155	0.3599	0.3861
470.0	0.3228	0.3642	0.3906
480.0	0.3311	0.3650	0.3998
490.0	0.3390	0.3677	0.4091
500.0	0.3425	0.3689	0.4179
510.0	0.3464	0.3711	0.4284
520.0	0.3508	0.3749	0.4316
530.0	0.3536	0.3768	0.4360
540.0	0.3549	0.3798	0.4389
550.0	0.3585	0.3855	0.4437
560.0	0.3630	0.3895	0.4463
570.0	0.3668	0.3961	0.4501
580.0	0.3750	0.4010	0.4530
590.0	0.3804	0.4035	0.4565
600.0	0.3859	0.4069	0.4587
610.0	0.3884	0.4082	0.4600
620.0	0.3915	0.4142	0.4589
630.0	0.3924	0.4171	0.4599
640.0	0.3953	0.4215	0.4625
650.0	0.4019	0.4267	0.4623
660.0	0.4052	0.4327	0.4637
670.0	0.4090	0.4394	0.4671
680.0	0.4145	0.4450	0.4703
690.0	0.4194	0.4463	0.4732
700.0	0.4205	0.4501	0.4810
710.0	0.4242	0.4526	0.4915
720.0	0.4294	0.4560	0.5021
730.0	0.4317	0.4603	0.5105
740.0	0.4321	0.4610	0.5194
750.0	0.4358	0.4609	0.5285
760.0	0.4402	0.4637	0.5394
770.0	0.4429	0.4669	0.5477
780.0	0.4443	0.4698	0.5509
790.0	0.4460	0.4700	0.5561
800.0	0.4455	0.4716	0.5611
810.0	0.4455	0.4714	0.5587
820.0	0.4471	0.4744	0.5617
830.0	0.4477	0.4780	0.5657
840.0	0.4499	0.4838	0.5712
850.0	0.4523	0.4859	0.5696
860.0	0.4556	0.4921	0.5724
870.0	0.4587	0.4991	0.5778
880.0	0.4610	0.5049	0.5803
890.0	0.4625	0.5090	0.5798
900.0	0.4634	0.5147	0.5818
910.0	0.4658	0.5199	0.5844
920.0	0.4675	0.5270	0.5875
930.0	0.4659	0.5297	0.5940
940.0	0.4658	0.5343	0.6018
950.0	0.4659	0.5410	0.6047
960.0	0.4703	0.5442	0.6094
970.0	0.4726	0.5516	0.6151
980.0	0.4720	0.5542	0.6258
990.0	0.4751	0.5546	0.6359
1000.0	0.4768	0.5580	0.6380
1010.0	0.4776	0.5613	0.6391
1020.0	0.4830	0.5650	0.6418
1030.0	0.4862	0.5707	0.6456
1040.0	0.4893	0.5710	0.6497
1050.0	0.4949	0.5720	0.6555
1060.0	0.4985	0.5741	0.6630
1070.0	0.4997	0.5745	0.6676
1080.0	0.5001	0.5760	0.6688
1090.0	0.5030	0.5737	0.6750
1100.0	0.5076	0.5765	0.6755
1110.0	0.5092	0.5762	0.6718
1120.0	0.5139	0.5766	0.6718
1130.0	0.5182	0.5761	0.6736
1140.0	0.5180	0.5736	0.6745
1150.0	0.5218	0.5743	0.6755
1160.0	0.5257	0.5752	0.6786
1170.0	0.5261	0.5761	0.6831
1180.0	0.5267	0.5746	0.6881
1190.0	0.5261	0.5782	0.6891
1200.0	0.5258	0.5787	0.6927
1210.0	0.5261	0.5811	0.6912
1220.0	0.5306	0.5811	0.6880
1230.0	0.5347	0.5811	0.6869
1240.0	0.5353	0.5789	0.6875
1250.0	0.5399	0.5808	0.6878
1260.0	0.5413	0.5810	0.6883
1270.0	0.5446	0.5765	0.6891
1280.0	0.5484	0.5758	0.6872
1290.0	0.5517	0.5785	0.6878
1300.0	0.5540	0.5784	0.6899
1310.0	0.5568	0.5787	0.6903
1320.0	0.5578	0.5854	0.6903
1330.0	0.5572	0.5880	0.6955
1340.0	0.5561	0.5902	0.7046
1350.0	0.5561	0.5897	0.7155
1360.0	0.5571	0.5894	0.7241
1370.0	0.5537	0.5914	0.7257
1380.0	0.5577	0.5944	0.7245
1390.0	0.5591	0.5973	0.7294
1400.0	0.5552	0.5990	0.7338
1410.0	0.5552	0.5932	0.7317
1420.0	0.5570	0.5911	0.7312
1430.0	0.5588	0.5917	0.7341
1440.0	0.5610	0.5914	0.7439
1450.0	0.5608	0.5957	0.7455
1460.0	0.5628	0.5960	0.7457
1470.0	0.5596	0.6016	0.7483
1480.0	0.5589	0.6091	0.7470
1490.0	0.5604	0.6195	0.7495
1500.0	0.5602	0.6226	0.7525
1510.0	0.5599	0.6256	0.7541
1520.0	0.5610	0.6251	0.7580
1530.0	0.5620	0.6212	0.7626
1540.0	0.5627	0.6167	0.7656
1550.0	0.5616	0.6184	0.7654
1560.0	0.5625	0.6203	0.7695
1570.0	0.5611	0.6244	0.7712
1580.0	0.5624	0.6256	0.7729
1590.0	0.5577	0.6304	0.7711
1600.0	0.5570	0.6347	0.7660
1610.0	0.5545	0.6401	0.7605
1620.0	0.5539	0.6393	0.7583
1630.0	0.5549	0.6427	0.7589
1640.0	0.5570	0.6497	0.7622
1650.0	0.5623	0.6537	0.7644
1660.0	0.5665	0.6608	0.7678
1670.0	0.5701	0.6645	0.7722
1680.0	0.5783	0.6712	0.7755
1690.0	0.5805	0.6771	0.7776
1700.0	0.5847	0.6794	0.7807
1710.0	0.5851	0.6799	0.7820
1720.0	0.5850	0.6773	0.7840
1730.0	0.5845	0.6769	0.7876
1740.0	0.5846	0.6752	0.7902
1750.0	0.5839	0.6803	0.7879
1760.0	0.5830	0.6808	0.7887
1770.0	0.5861	0.6784	0.7882
1780.0	0.5863	0.6847	0.7842
1790.0	0.5845	0.6897	0.7844
1800.0	0.5875	0.6886	0.7796
1810.0	0.5885	0.6927	0.7801
1820.0	0.5882	0.6947	0.7785
1830.0	0.5899	0.6952	0.7797
1840.0	0.5907	0.6890	0.7812
1850.0	0.5913	0.6862	0.7806
1860.0	0.5915	0.6844	0.7845
1870.0	0.5928	0.6812	0.7853
1880.0	0.5936	0.6781	0.7882
1890.0	0.5922	0.6778	0.7872
1900.0	0.5915	0.6774	0.7856
1910.0	0.5910	0.6777	0.7838
1920.0	0.5891	0.6762	0.7865
1930.0	0.5890	0.6814	0.7902
1940.0	0.5882	0.6878	0.7877
1950.0	0.5849	0.6924	0.7888
1960.0	0.5869	0.6950	0.7882
1970.0	0.5876	0.6976	0.7864
1980.0	0.5850	0.7011	0.7915
1990.0	0.5843	0.7022	0.7891


==> data_V2/water-qrm.txt <==
10.0	0.0864	0.0986	0.1074
20.0	0.0829	0.0945	0.0962
30.0	0.0848	0.0945	0.1052
40.0	0.0912	0.0984	0.1055
50.0	0.0948	0.1031	0.1102
60.0	0.1024	0.1108	0.1177
70.0	0.1148	0.1223	0.1286
80.0	0.1208	0.1258	0.1340
90.0	0.1269	0.1337	0.1433
100.0	0.1366	0.1404	0.1518
110.0	0.1440	0.1488	0.1600
120.0	0.1524	0.1567	0.1680
130.0	0.1575	0.1630	0.1785
140.0	0.1661	0.1698	0.1880
150.0	0.1731	0.1789	0.1960
160.0	0.1824	0.1864	0.2042
170.0	0.1895	0.1945	0.2130
180.0	0.1968	0.2076	0.2223
190.0	0.2068	0.2264	0.2380
200.0	0.2160	0.2476	0.2600
210.0	0.2290	0.2674	0.2794
220.0	0.2431	0.2863	0.3019
230.0	0.2574	0.3046	0.3246
240.0	0.2773	0.3218	0.3542
250.0	0.2911	0.3402	0.3803
260.0	0.3079	0.3535	0.3919
270.0	0.3257	0.3668	0.4017
280.0	0.3398	0.3846	0.4130
290.0	0.3544	0.3986	0.4233
300.0	0.3663	0.4082	0.4345
310.0	0.3778	0.4158	0.4483
320.0	0.3868	0.4242	0.4596
330.0	0.3966	0.4340	0.4702
340.0	0.4098	0.4416	0.4860
350.0	0.4203	0.4510	0.4990
360.0	0.4288	0.4668	0.5058
370.0	0.4342	0.4832	0.5122
380.0	0.4438	0.4935	0.5331
390.0	0.4512	0.5007	0.5573
400.0	0.4553	0.5024	0.5715
410.0	0.4575	0.5051	0.5794
420.0	0.4639	0.5157	0.5880
430.0	0.4678	0.5229	0.5931
440.0	0.4733	0.5332	0.5980
450.0	0.4752	0.5393	0.6109
460.0	0.4785	0.5478	0.6146
470.0	0.4801	0.5540	0.6125
480.0	0.4816	0.5597	0.6193
490.0	0.4893	0.5631	0.6268
500.0	0.4944	0.5674	0.6295
510.0	0.4960	0.5664	0.6363
520.0	0.5001	0.5697	0.6439
530.0	0.5039	0.5710	0.6526
540.0	0.5085	0.5734	0.6593
550.0	0.5122	0.5798	0.6623
560.0	0.5145	0.5837	0.6681
570.0	0.5148	0.5908	0.6691
580.0	0.5128	0.5980	0.6640
590.0	0.5157	0.6051	0.6660
600.0	0.5173	0.6123	0.6696
610.0	0.5186	0.6173	0.6660
620.0	0.5208	0.6235	0.6666
630.0	0.5229	0.6263	0.6679
640.0	0.5248	0.6293	0.6697
650.0	0.5264	0.6289	0.6803
660.0	0.5308	0.6303	0.6864
670.0	0.5318	0.6306	0.6870
680.0	0.5332	0.6334	0.6917
690.0	0.5330	0.6353	0.6927
700.0	0.5379	0.6356	0.6907
710.0	0.5388	0.6369	0.6940
720.0	0.5409	0.6390	0.6967
730.0	0.5455	0.6426	0.6968
740.0	0.5504	0.6438	0.6982
750.0	0.5503	0.6478	0.7015
760.0	0.5529	0.6492	0.6991
770.0	0.5572	0.6490	0.7012
780.0	0.5600	0.6503	0.7050
790.0	0.5614	0.6549	0.7078
800.0	0.5616	0.6556	0.7080
810.0	0.5634	0.6582	0.7093
820.0	0.5652	0.6596	0.7086
830.0	0.5680	0.6611	0.7081
840.0	0.5675	0.6574	0.7118
850.0	0.5720	0.6609	0.7125
860.0	0.5744	0.6614	0.7149
870.0	0.5776	0.6666	0.7184
880.0	0.5809	0.6675	0.7239
890.0	0.5806	0.6738	0.7253
900.0	0.5841	0.6772	0.7272
910.0	0.5841	0.6819	0.7244
920.0	0.5851	0.6833	0.7270
930.0	0.5901	0.6867	0.7300
940.0	0.5936	0.6882	0.7312
950.0	0.5953	0.6950	0.7311
960.0	0.5979	0.6976	0.7307
970.0	0.6001	0.6975	0.7304
980.0	0.6023	0.7016	0.7291
990.0	0.6035	0.7039	0.7347
1000.0	0.6072	0.7041	0.7385
1010.0	0.6107	0.7070	0.7444
1020.0	0.6129	0.7144	0.7479
1030.0	0.6171	0.7183	0.7485
1040.0	0.6222	0.7198	0.7489
1050.0	0.6223	0.7167	0.7458
1060.0	0.6245	0.7127	0.7399
1070.0	0.6276	0.7074	0.7407
1080.0	0.6284	0.7042	0.7398
1090.0	0.6269	0.7034	0.7345
1100.0	0.6279	0.7078	0.7387
1110.0	0.6303	0.7105	0.7384
1120.0	0.6283	0.7192	0.7367
1130.0	0.6298	0.7203	0.7377
1140.0	0.6311	0.7183	0.7379
1150.0	0.6341	0.7220	0.7387
1160.0	0.6323	0.7236	0.7353
1170.0	0.6317	0.7171	0.7348
1180.0	0.6327	0.7138	0.7349
1190.0	0.6297	0.7057	0.7296
1200.0	0.6282	0.6990	0.7289
1210.0	0.6264	0.6958	0.7255
1220.0	0.6282	0.6958	0.7240
1230.0	0.6277	0.6996	0.7256
1240.0	0.6285	0.7083	0.7265
1250.0	0.6270	0.7121	0.7293
1260.0	0.6272	0.7159	0.7338
1270.0	0.6275	0.7227	0.7380
1280.0	0.6298	0.7247	0.7406
1290.0	0.6363	0.7247	0.7446
1300.0	0.6390	0.7226	0.7476
1310.0	0.6434	0.7249	0.7472
1320.0	0.6440	0.7284	0.7481
1330.0	0.6449	0.7328	0.7452
1340.0	0.6489	0.7344	0.7503
1350.0	0.6479	0.7331	0.7550
1360.0	0.6475	0.7373	0.7586
1370.0	0.6464	0.7425	0.7636
1380.0	0.6451	0.7421	0.7598
1390.0	0.6452	0.7396	0.7631
1400.0	0.6444	0.7381	0.7676
1410.0	0.6421	0.7318	0.7605
1420.0	0.6404	0.7313	0.7576
1430.0	0.6444	0.7326	0.7606
1440.0	0.6482	0.7396	0.7659
1450.0	0.6476	0.7435	0.7659
1460.0	0.6516	0.7463	0.7686
1470.0	0.6536	0.7455	0.7667
1480.0	0.6551	0.7419	0.7682
1490.0	0.6540	0.7383	0.7651
1500.0	0.6600	0.7279	0.7622
1510.0	0.6605	0.7248	0.7628
1520.0	0.6583	0.7238	0.7580
1530.0	0.6615	0.7201	0.7585
1540.0	0.6628	0.7270	0.7568
1550.0	0.6587	0.7382	0.7610
1560.0	0.6604	0.7430	0.7653
1570.0	0.6660	0.7473	0.7694
1580.0	0.6658	0.7433	0.7677
1590.0	0.6665	0.7440	0.7682
1600.0	0.6669	0.7382	0.7713
1610.0	0.6659	0.7328	0.7733
1620.0	0.6646	0.7315	0.7747
1630.0	0.6654	0.7371	0.7766
1640.0	0.6676	0.7390	0.7805
1650.0	0.6698	0.7355	0.7841
1660.0	0.6700	0.7374	0.7843
1670.0	0.6710	0.7369	0.7830
1680.0	0.6741	0.7361	0.7766
1690.0	0.6711	0.7360	0.7693
1700.0	0.6730	0.7377	0.7684
1710.0	0.6728	0.7370	0.7663
1720.0	0.6728	0.7379	0.7680
1730.0	0.6738	0.7363	0.7715
1740.0	0.6728	0.7376	0.7711
1750.0	0.6780	0.7396	0.7740
1760.0	0.6803	0.7412	0.7769
1770.0	0.6825	0.7432	0.7755
1780.0	0.6804	0.7486	0.7777
1790.0	0.6815	0.7473	0.7788
1800.0	0.6844	0.7505	0.7790
1810.0	0.6833	0.7438	0.7809
1820.0	0.6821	0.7418	0.7799
1830.0	0.6873	0.7389	0.7776
1840.0	0.6925	0.7425	0.7755
1850.0	0.6944	0.7486	0.7777
1860.0	0.6920	0.7587	0.7811
1870.0	0.6902	0.7639	0.7828
1880.0	0.6932	0.7671	0.7817
1890.0	0.6974	0.7624	0.7856
1900.0	0.7016	0.7582	0.7865
1910.0	0.7036	0.7582	0.7915
1920.0	0.7028	0.7531	0.7939
1930.0	0.7034	0.7518	0.7933
1940.0	0.7016	0.7529	0.7930
1950.0	0.7033	0.7545	0.7913
1960.0	0.6994	0.7526	0.7895
1970.0	0.6973	0.7549	0.7920
1980.0	0.6938	0.7581	0.7877
1990.0	0.6946	0.7667	0.7861


==> data_V2/water-single-crm-rs.txt <==
10.0	0.0000	0.0008	0.0045
20.0	0.0004	0.0039	0.0074
30.0	0.0000	0.0030	0.0117
40.0	0.0021	0.0086	0.0132
50.0	0.0043	0.0093	0.0130
60.0	0.0050	0.0175	0.0242
70.0	0.0072	0.0209	0.0298
80.0	0.0123	0.0225	0.0398
90.0	0.0236	0.0252	0.0395
100.0	0.0404	0.0447	0.1016
110.0	0.0420	0.0594	0.0921
120.0	0.0585	0.0971	0.1438
130.0	0.1140	0.1464	0.1919
140.0	0.0746	0.1261	0.2386
150.0	0.1361	0.2516	0.3336
160.0	0.1395	0.2180	0.4279
170.0	0.2308	0.3363	0.5226
180.0	0.2287	0.3263	0.6216
190.0	0.1906	0.3780	0.6584
200.0	0.2855	0.4620	0.7041
210.0	0.2824	0.4902	0.6996
220.0	0.2792	0.5389	0.7076
230.0	0.2706	0.5151	0.7737
240.0	0.3865	0.5478	0.7850
250.0	0.4187	0.6037	0.7637
260.0	0.4305	0.5865	0.8155
270.0	0.4707	0.6500	0.8021
280.0	0.4880	0.6253	0.8061
290.0	0.5597	0.6494	0.7545
300.0	0.4907	0.6581	0.7772
310.0	0.5525	0.6666	0.8467
320.0	0.5076	0.5967	0.8630
330.0	0.5012	0.6510	0.8631
340.0	0.6139	0.7143	0.8650
350.0	0.5996	0.6837	0.8861
360.0	0.6211	0.7219	0.8781
370.0	0.6120	0.7332	0.8676
380.0	0.6251	0.7604	0.8787
390.0	0.6738	0.7464	0.8500
400.0	0.6650	0.7773	0.8903
410.0	0.6358	0.8117	0.8600
420.0	0.6905	0.7803	0.9062
430.0	0.6379	0.7840	0.9026
440.0	0.6882	0.8008	0.8993
450.0	0.6661	0.7793	0.8746
460.0	0.7280	0.8084	0.8747
470.0	0.7451	0.7964	0.9069
480.0	0.6917	0.7832	0.9018
490.0	0.6630	0.8152	0.9061
500.0	0.7689	0.8010	0.9065
510.0	0.7434	0.8047	0.9065
520.0	0.7798	0.8301	0.9063
530.0	0.8035	0.8512	0.9211
540.0	0.7664	0.8029	0.9269
550.0	0.7870	0.8472	0.9195
560.0	0.8006	0.8500	0.9265
570.0	0.7966	0.8623	0.9239
580.0	0.8036	0.8806	0.9249
590.0	0.8115	0.8790	0.9205
600.0	0.7585	0.8878	0.9298
610.0	0.7543	0.8906	0.9275
620.0	0.8026	0.8847	0.9258
630.0	0.7873	0.9050	0.9296
640.0	0.7922	0.8877	0.9311
650.0	0.8067	0.9105	0.9378
660.0	0.8041	0.9046	0.9244
670.0	0.8213	0.9080	0.9284
680.0	0.7775	0.8615	0.9337
690.0	0.8069	0.9077	0.9336
700.0	0.7972	0.8920	0.9386
710.0	0.8246	0.9202	0.9487
720.0	0.8260	0.9192	0.9553
730.0	0.8194	0.9373	0.9609
740.0	0.7678	0.9214	0.9638
750.0	0.8086	0.9133	0.9636
760.0	0.8122	0.9265	0.9667
770.0	0.8212	0.9305	0.9715
780.0	0.8423	0.9347	0.9592
790.0	0.8330	0.9170	0.9387
800.0	0.8691	0.9313	0.9549
810.0	0.8911	0.9301	0.9676
820.0	0.8713	0.9249	0.9596
830.0	0.8605	0.9326	0.9697
840.0	0.8711	0.9186	0.9343
850.0	0.8854	0.9154	0.9657
860.0	0.8819	0.9175	0.9314
870.0	0.9215	0.9315	0.9666
880.0	0.9086	0.9348	0.9669
890.0	0.8502	0.9306	0.9672
900.0	0.8723	0.9290	0.9664
910.0	0.9181	0.9327	0.9651
920.0	0.9056	0.9367	0.9599
930.0	0.9165	0.9419	0.9810
940.0	0.9140	0.9320	0.9700
950.0	0.9256	0.9350	0.9813
960.0	0.9188	0.9413	0.9800
970.0	0.8639	0.9326	0.9441
980.0	0.9235	0.9445	0.9611
990.0	0.9159	0.9384	0.9709
1000.0	0.8941	0.9399	0.9740
1010.0	0.8965	0.9380	0.9781
1020.0	0.8721	0.9232	0.9610
1030.0	0.9087	0.9366	0.9703
1040.0	0.9126	0.9352	0.9575
1050.0	0.8920	0.9329	0.9752
1060.0	0.9193	0.9320	0.9382
1070.0	0.8865	0.9388	0.9506
1080.0	0.9227	0.9401	0.9730
1090.0	0.9137	0.9427	0.9871
1100.0	0.9084	0.9311	0.9457
1110.0	0.9289	0.9466	0.9591
1120.0	0.9233	0.9360	0.9557
1130.0	0.9122	0.9324	0.9774
1140.0	0.8662	0.9296	0.9451
1150.0	0.9140	0.9438	0.9750
1160.0	0.9351	0.9572	0.9841
1170.0	0.9230	0.9505	0.9842
1180.0	0.9274	0.9459	0.9818
1190.0	0.9334	0.9756	0.9852
1200.0	0.9292	0.9505	0.9831
1210.0	0.9123	0.9739	0.9864
1220.0	0.9161	0.9774	0.9888
1230.0	0.9357	0.9571	0.9872
1240.0	0.9111	0.9486	0.9816
1250.0	0.8854	0.9487	0.9792
1260.0	0.9250	0.9425	0.9875
1270.0	0.9432	0.9725	0.9816
1280.0	0.9136	0.9731	0.9911
1290.0	0.9390	0.9667	0.9915
1300.0	0.9303	0.9648	0.9894
1310.0	0.9275	0.9819	0.9881
1320.0	0.9160	0.9571	0.9810
1330.0	0.9401	0.9758	0.9833
1340.0	0.9093	0.9516	0.9773
1350.0	0.9298	0.9772	0.9891
1360.0	0.9476	0.9670	0.9917
1370.0	0.9172	0.9712	0.9869
1380.0	0.9227	0.9553	0.9846
1390.0	0.9164	0.9494	0.9879
1400.0	0.8426	0.9494	0.9896
1410.0	0.9230	0.9694	0.9881
1420.0	0.9406	0.9741	0.9857
1430.0	0.9114	0.9587	0.9884
1440.0	0.9420	0.9755	0.9871
1450.0	0.9268	0.9435	0.9858
1460.0	0.9339	0.9474	0.9808
1470.0	0.9310	0.9823	0.9886
1480.0	0.9301	0.9639	0.9814
1490.0	0.9298	0.9586	0.9915
1500.0	0.9304	0.9654	0.9834
1510.0	0.9305	0.9754	0.9846
1520.0	0.9377	0.9679	0.9869
1530.0	0.9391	0.9583	0.9935
1540.0	0.9307	0.9671	0.9881
1550.0	0.9072	0.9566	0.9863
1560.0	0.9318	0.9545	0.9856
1570.0	0.9386	0.9839	0.9905
1580.0	0.9220	0.9759	0.9923
1590.0	0.9294	0.9646	0.9801
1600.0	0.9218	0.9808	0.9899
1610.0	0.9078	0.9639	0.9883
1620.0	0.9396	0.9673	0.9858
1630.0	0.9249	0.9697	0.9783
1640.0	0.9473	0.9782	0.9899
1650.0	0.9353	0.9636	0.9867
1660.0	0.9300	0.9667	0.9860
1670.0	0.9421	0.9831	0.9946
1680.0	0.9298	0.9587	0.9883
1690.0	0.9234	0.9633	0.9863
1700.0	0.9478	0.9745	0.9853
1710.0	0.9375	0.9743	0.9815
1720.0	0.9439	0.9721	0.9862
1730.0	0.9370	0.9757	0.9811
1740.0	0.9365	0.9694	0.9868
1750.0	0.9457	0.9807	0.9856
1760.0	0.9344	0.9746	0.9904
1770.0	0.9339	0.9649	0.9861
1780.0	0.9353	0.9804	0.9905
1790.0	0.9304	0.9746	0.9893
1800.0	0.9417	0.9700	0.9891
1810.0	0.9467	0.9837	0.9911
1820.0	0.9425	0.9761	0.9907
1830.0	0.9369	0.9778	0.9855
1840.0	0.9152	0.9792	0.9920
1850.0	0.9407	0.9626	0.9832
1860.0	0.9466	0.9745	0.9870
1870.0	0.9516	0.9793	0.9898
1880.0	0.9040	0.9542	0.9861
1890.0	0.9484	0.9736	0.9869
1900.0	0.9396	0.9879	0.9910
1910.0	0.9388	0.9669	0.9890
1920.0	0.9440	0.9663	0.9919
1930.0	0.9515	0.9860	0.9863
1940.0	0.9516	0.9729	0.9830
1950.0	0.9425	0.9835	0.9884
1960.0	0.9445	0.9826	0.9946
1970.0	0.9555	0.9658	0.9860
1980.0	0.9396	0.9719	0.9881
1990.0	0.9493	0.9655	0.9880


==> data_V2/water-single-crm.txt <==
10.0	0.0016	0.0029	0.0037
20.0	0.0030	0.0051	0.0104
30.0	0.0035	0.0056	0.0110
40.0	0.0000	0.0054	0.0184
50.0	0.0030	0.0087	0.0261
60.0	0.0059	0.0161	0.0379
70.0	0.0116	0.0173	0.0364
80.0	0.0153	0.0262	0.0543
90.0	0.0231	0.0441	0.0967
100.0	0.0235	0.0572	0.1238
110.0	0.0388	0.0670	0.1321
120.0	0.0339	0.0925	0.2063
130.0	0.0697	0.2248	0.3596
140.0	0.1111	0.1952	0.4336
150.0	0.1650	0.3090	0.5308
160.0	0.2001	0.3578	0.5717
170.0	0.2917	0.3911	0.6505
180.0	0.3113	0.4536	0.7013
190.0	0.4488	0.5297	0.7066
200.0	0.4469	0.5349	0.7697
210.0	0.5049	0.6590	0.7834
220.0	0.5021	0.6543	0.7818
230.0	0.5508	0.7026	0.7623
240.0	0.5495	0.7330	0.8259
250.0	0.5432	0.7806	0.8227
260.0	0.5486	0.7592	0.8322
270.0	0.6149	0.7032	0.8107
280.0	0.5584	0.7867	0.8588
290.0	0.5654	0.8047	0.8582
300.0	0.5787	0.8064	0.8853
310.0	0.6318	0.8306	0.9003
320.0	0.7006	0.7771	0.8846
330.0	0.6566	0.8035	0.9279
340.0	0.6840	0.8270	0.8910
350.0	0.6500	0.8411	0.9063
360.0	0.7080	0.8123	0.8741
370.0	0.7159	0.8468	0.9309
380.0	0.7174	0.8430	0.9269
390.0	0.7460	0.8298	0.9163
400.0	0.7983	0.8541	0.8915
410.0	0.7610	0.8431	0.9255
420.0	0.7749	0.8630	0.9186
430.0	0.8141	0.8747	0.9343
440.0	0.7925	0.8626	0.9387
450.0	0.8211	0.8525	0.9229
460.0	0.7521	0.8242	0.9115
470.0	0.8088	0.8829	0.9402
480.0	0.7820	0.8790	0.9500
490.0	0.7940	0.8611	0.9407
500.0	0.7894	0.8981	0.9708
510.0	0.8251	0.8592	0.9416
520.0	0.7922	0.8553	0.9582
530.0	0.7783	0.8742	0.9615
540.0	0.8211	0.8738	0.9180
550.0	0.8040	0.9019	0.9690
560.0	0.8212	0.8853	0.9660
570.0	0.8083	0.8937	0.9583
580.0	0.8282	0.9067	0.9731
590.0	0.8333	0.8825	0.9560
600.0	0.7774	0.8466	0.9355
610.0	0.8321	0.8761	0.9718
620.0	0.8230	0.9042	0.9523
630.0	0.8309	0.8956	0.9642
640.0	0.8088	0.8775	0.9263
650.0	0.8539	0.8803	0.9497
660.0	0.8703	0.8837	0.9467
670.0	0.8699	0.8972	0.9697
680.0	0.8741	0.9135	0.9638
690.0	0.8571	0.9095	0.9575
700.0	0.8831	0.9049	0.9725
710.0	0.8853	0.9221	0.9736
720.0	0.8823	0.9275	0.9664
730.0	0.8616	0.9121	0.9591
740.0	0.8728	0.9132	0.9673
750.0	0.8760	0.9185	0.9529
760.0	0.8941	0.9415	0.9459
770.0	0.8872	0.9214	0.9521
780.0	0.8847	0.9310	0.9756
790.0	0.8777	0.9358	0.9737
800.0	0.8921	0.9238	0.9767
810.0	0.8859	0.9334	0.9829
820.0	0.8945	0.9420	0.9617
830.0	0.8680	0.9410	0.9845
840.0	0.8786	0.9362	0.9816
850.0	0.8827	0.9245	0.9706
860.0	0.9203	0.9450	0.9671
870.0	0.8788	0.9352	0.9736
880.0	0.9198	0.9426	0.9637
890.0	0.9408	0.9525	0.9857
900.0	0.9110	0.9563	0.9812
910.0	0.8926	0.9306	0.9778
920.0	0.9274	0.9552	0.9809
930.0	0.9349	0.9552	0.9670
940.0	0.9302	0.9723	0.9791
950.0	0.9400	0.9656	0.9817
960.0	0.8877	0.9493	0.9733
970.0	0.9002	0.9610	0.9768
980.0	0.9239	0.9525	0.9850
990.0	0.9349	0.9547	0.9826
1000.0	0.9296	0.9553	0.9797
1010.0	0.9429	0.9638	0.9762
1020.0	0.9417	0.9533	0.9888
1030.0	0.9439	0.9595	0.9825
1040.0	0.8984	0.9395	0.9882
1050.0	0.9134	0.9706	0.9868
1060.0	0.9301	0.9691	0.9827
1070.0	0.9486	0.9685	0.9828
1080.0	0.9408	0.9662	0.9811
1090.0	0.9406	0.9644	0.9779
1100.0	0.9514	0.9647	0.9843
1110.0	0.9454	0.9637	0.9775
1120.0	0.9535	0.9692	0.9801
1130.0	0.9540	0.9682	0.9817
1140.0	0.9598	0.9686	0.9759
1150.0	0.8903	0.9666	0.9909
1160.0	0.9389	0.9593	0.9800
1170.0	0.9145	0.9549	0.9806
1180.0	0.9324	0.9634	0.9834
1190.0	0.9445	0.9556	0.9734
1200.0	0.9522	0.9717	0.9866
1210.0	0.9157	0.9655	0.9852
1220.0	0.9390	0.9783	0.9911
1230.0	0.9614	0.9768	0.9903
1240.0	0.9472	0.9745	0.9815
1250.0	0.9409	0.9715	0.9913
1260.0	0.9287	0.9660	0.9786
1270.0	0.9498	0.9667	0.9791
1280.0	0.9568	0.9671	0.9829
1290.0	0.8927	0.9594	0.9812
1300.0	0.8984	0.9588	0.9764
1310.0	0.8945	0.9630	0.9859
1320.0	0.9053	0.9752	0.9882
1330.0	0.9517	0.9581	0.9852
1340.0	0.9244	0.9582	0.9823
1350.0	0.9216	0.9600	0.9695
1360.0	0.9176	0.9632	0.9810
1370.0	0.9254	0.9701	0.9834
1380.0	0.9049	0.9710	0.9860
1390.0	0.9402	0.9727	0.9815
1400.0	0.9468	0.9662	0.9811
1410.0	0.9490	0.9753	0.9824
1420.0	0.9473	0.9777	0.9842
1430.0	0.9307	0.9733	0.9840
1440.0	0.9414	0.9735	0.9865
1450.0	0.8944	0.9576	0.9845
1460.0	0.9429	0.9747	0.9825
1470.0	0.9351	0.9720	0.9879
1480.0	0.9476	0.9797	0.9842
1490.0	0.9428	0.9844	0.9903
1500.0	0.9493	0.9692	0.9842
1510.0	0.9350	0.9787	0.9879
1520.0	0.9486	0.9758	0.9839
1530.0	0.9327	0.9581	0.9733
1540.0	0.9393	0.9736	0.9821
1550.0	0.9609	0.9762	0.9944
1560.0	0.8829	0.9590	0.9857
1570.0	0.9482	0.9803	0.9923
1580.0	0.8921	0.9721	0.9859
1590.0	0.9694	0.9813	0.9871
1600.0	0.9234	0.9701	0.9813
1610.0	0.9563	0.9643	0.9766
1620.0	0.9467	0.9759	0.9869
1630.0	0.9708	0.9846	0.9874
1640.0	0.9230	0.9750	0.9848
1650.0	0.9561	0.9805	0.9851
1660.0	0.9388	0.9763	0.9844
1670.0	0.9589	0.9738	0.9785
1680.0	0.9383	0.9767	0.9833
1690.0	0.9003	0.9682	0.9799
1700.0	0.9410	0.9700	0.9868
1710.0	0.9503	0.9792	0.9906
1720.0	0.9636	0.9681	0.9760
1730.0	0.9339	0.9617	0.9859
1740.0	0.9109	0.9768	0.9844
1750.0	0.9592	0.9863	0.9881
1760.0	0.9594	0.9759	0.9822
1770.0	0.9755	0.9810	0.9860
1780.0	0.9662	0.9760	0.9801
1790.0	0.9513	0.9759	0.9839
1800.0	0.9697	0.9766	0.9844
1810.0	0.9110	0.9650	0.9842
1820.0	0.9191	0.9734	0.9818
1830.0	0.9461	0.9711	0.9845
1840.0	0.9490	0.9785	0.9895
1850.0	0.9459	0.9817	0.9865
1860.0	0.9587	0.9758	0.9798
1870.0	0.9259	0.9722	0.9809
1880.0	0.9662	0.9761	0.9860
1890.0	0.9526	0.9786	0.9825
1900.0	0.9376	0.9768	0.9842
1910.0	0.9656	0.9737	0.9854
1920.0	0.9515	0.9786	0.9876
1930.0	0.9679	0.9792	0.9872
1940.0	0.9546	0.9775	0.9840
1950.0	0.9329	0.9796	0.9840
1960.0	0.9692	0.9823	0.9871
1970.0	0.9781	0.9869	0.9884
1980.0	0.9461	0.9756	0.9844
1990.0	0.9308	0.9695	0.9821


==> data_V2/water-single-hrm-rs.txt <==
10.0	0.0016	0.0064	0.0093
20.0	0.0017	0.0037	0.0114
30.0	0.0005	0.0036	0.0058
40.0	0.0005	0.0064	0.0143
50.0	0.0050	0.0072	0.0172
60.0	0.0000	0.0039	0.0087
70.0	0.0024	0.0076	0.0111
80.0	0.0012	0.0106	0.0318
90.0	0.0004	0.0070	0.0291
100.0	0.0050	0.0143	0.0517
110.0	0.0083	0.0173	0.0394
120.0	0.0034	0.0260	0.0670
130.0	0.0154	0.0278	0.0614
140.0	0.0113	0.0313	0.0703
150.0	0.0178	0.0725	0.1149
160.0	0.0178	0.0571	0.1037
170.0	0.0229	0.0740	0.1933
180.0	0.0212	0.1001	0.1658
190.0	0.0207	0.0816	0.1792
200.0	0.0351	0.1069	0.3298
210.0	0.0359	0.0487	0.3396
220.0	0.0234	0.0704	0.3657
230.0	0.0328	0.0801	0.3590
240.0	0.0235	0.1201	0.3732
250.0	0.0275	0.1292	0.3014
260.0	0.0871	0.1740	0.3803
270.0	0.0665	0.1962	0.4196
280.0	0.0466	0.2304	0.4467
290.0	0.1226	0.3606	0.4646
300.0	0.1422	0.3428	0.4367
310.0	0.1690	0.4134	0.5548
320.0	0.1179	0.3219	0.4588
330.0	0.2320	0.3686	0.4753
340.0	0.1919	0.4628	0.5238
350.0	0.2061	0.4234	0.4719
360.0	0.1938	0.4695	0.5394
370.0	0.2839	0.4927	0.5141
380.0	0.2440	0.5330	0.5798
390.0	0.2115	0.4930	0.5774
400.0	0.2317	0.5152	0.5710
410.0	0.2943	0.5456	0.6068
420.0	0.3025	0.5162	0.5820
430.0	0.3372	0.4882	0.6123
440.0	0.3185	0.5276	0.5736
450.0	0.3129	0.4999	0.5767
460.0	0.2533	0.5151	0.5795
470.0	0.3242	0.5698	0.6399
480.0	0.3103	0.5701	0.6558
490.0	0.2902	0.5455	0.5683
500.0	0.3392	0.5433	0.6159
510.0	0.3141	0.5662	0.6200
520.0	0.3860	0.5552	0.6334
530.0	0.3674	0.5575	0.6285
540.0	0.5239	0.5742	0.6515
550.0	0.4011	0.5591	0.6337
560.0	0.3608	0.5740	0.6618
570.0	0.3278	0.5401	0.6602
580.0	0.3009	0.5173	0.6666
590.0	0.3160	0.5418	0.6255
600.0	0.3275	0.5443	0.6526
610.0	0.3222	0.5387	0.6274
620.0	0.3659	0.5573	0.6750
630.0	0.3993	0.5367	0.6364
640.0	0.3761	0.5319	0.6725
650.0	0.4464	0.5733	0.6985
660.0	0.4119	0.5590	0.6437
670.0	0.3823	0.5423	0.6408
680.0	0.4110	0.5659	0.6123
690.0	0.4038	0.5715	0.6343
700.0	0.4539	0.5697	0.6727
710.0	0.4551	0.5745	0.6678
720.0	0.4233	0.5576	0.6904
730.0	0.4164	0.5641	0.6486
740.0	0.3901	0.5795	0.6350
750.0	0.4159	0.5607	0.6585
760.0	0.3474	0.5609	0.6045
770.0	0.3858	0.5575	0.6629
780.0	0.3764	0.5497	0.6711
790.0	0.3703	0.5547	0.6374
800.0	0.4072	0.5819	0.6729
810.0	0.3859	0.5577	0.6242
820.0	0.2836	0.5707	0.6841
830.0	0.4175	0.5714	0.6977
840.0	0.3786	0.5885	0.6758
850.0	0.3019	0.5502	0.6731
860.0	0.3092	0.5600	0.6743
870.0	0.4457	0.5781	0.6669
880.0	0.4308	0.5581	0.6477
890.0	0.3003	0.5558	0.6074
900.0	0.3321	0.5490	0.6348
910.0	0.3940	0.5847	0.6890
920.0	0.3026	0.5756	0.6561
930.0	0.3407	0.5590	0.6792
940.0	0.3378	0.5506	0.7039
950.0	0.4067	0.5787	0.6804
960.0	0.3507	0.6067	0.6528
970.0	0.3802	0.5557	0.6788
980.0	0.3346	0.5719	0.6463
990.0	0.3387	0.5618	0.6953
1000.0	0.4126	0.5809	0.7040
1010.0	0.3744	0.5649	0.6738
1020.0	0.4107	0.6157	0.6728
1030.0	0.4625	0.6068	0.6946
1040.0	0.4021	0.5844	0.6816
1050.0	0.4474	0.5626	0.6663
1060.0	0.4101	0.5946	0.6788
1070.0	0.4208	0.5821	0.6889
1080.0	0.4275	0.5682	0.6723
1090.0	0.4491	0.6140	0.6856
1100.0	0.4409	0.5867	0.7068
1110.0	0.3359	0.5722	0.7005
1120.0	0.3771	0.5742	0.6455
1130.0	0.3683	0.5963	0.7049
1140.0	0.3731	0.4991	0.6394
1150.0	0.3814	0.5805	0.6708
1160.0	0.3328	0.5622	0.6792
1170.0	0.4619	0.5970	0.7096
1180.0	0.4250	0.5793	0.6796
1190.0	0.4137	0.5986	0.6844
1200.0	0.3992	0.6167	0.6925
1210.0	0.5361	0.6161	0.7130
1220.0	0.4376	0.5720	0.6605
1230.0	0.3769	0.5916	0.7163
1240.0	0.5064	0.6347	0.6850
1250.0	0.4290	0.5970	0.7166
1260.0	0.4971	0.6150	0.7033
1270.0	0.4551	0.6132	0.6558
1280.0	0.4056	0.5891	0.6758
1290.0	0.2986	0.5943	0.6882
1300.0	0.4809	0.6116	0.6778
1310.0	0.4349	0.6140	0.6708
1320.0	0.4629	0.5627	0.6564
1330.0	0.4219	0.6051	0.6996
1340.0	0.4659	0.5927	0.7031
1350.0	0.5545	0.6401	0.7296
1360.0	0.4501	0.5882	0.6802
1370.0	0.5437	0.6320	0.7050
1380.0	0.4659	0.5960	0.6754
1390.0	0.3830	0.5812	0.6731
1400.0	0.5394	0.5860	0.7124
1410.0	0.5218	0.6099	0.6997
1420.0	0.5588	0.6361	0.7004
1430.0	0.4513	0.5655	0.6885
1440.0	0.4684	0.6143	0.6867
1450.0	0.5730	0.6286	0.6886
1460.0	0.4586	0.5829	0.7062
1470.0	0.4946	0.6005	0.6996
1480.0	0.4854	0.6387	0.7092
1490.0	0.4752	0.6105	0.6754
1500.0	0.4798	0.5950	0.6863
1510.0	0.4224	0.5809	0.6586
1520.0	0.5133	0.5817	0.6647
1530.0	0.3936	0.6060	0.7130
1540.0	0.5451	0.6421	0.7040
1550.0	0.5138	0.6220	0.6894
1560.0	0.4412	0.5829	0.7149
1570.0	0.5151	0.6051	0.6798
1580.0	0.5387	0.5799	0.7114
1590.0	0.4647	0.6586	0.7097
1600.0	0.5291	0.6051	0.6721
1610.0	0.5246	0.5928	0.6763
1620.0	0.5345	0.6085	0.7235
1630.0	0.4874	0.6040	0.6840
1640.0	0.4752	0.5819	0.6836
1650.0	0.5479	0.6331	0.6612
1660.0	0.4199	0.6075	0.6865
1670.0	0.5433	0.6743	0.7146
1680.0	0.4412	0.6030	0.7090
1690.0	0.4479	0.6321	0.6631
1700.0	0.4625	0.5941	0.6985
1710.0	0.5104	0.6330	0.7036
1720.0	0.5033	0.6439	0.7111
1730.0	0.4926	0.6133	0.6637
1740.0	0.4339	0.5810	0.6913
1750.0	0.4224	0.5581	0.7100
1760.0	0.4797	0.6468	0.6921
1770.0	0.4445	0.5841	0.6937
1780.0	0.4395	0.5886	0.6931
1790.0	0.4573	0.5885	0.6855
1800.0	0.4293	0.6146	0.6879
1810.0	0.5103	0.5673	0.6830
1820.0	0.4891	0.6276	0.7081
1830.0	0.5429	0.6561	0.7498
1840.0	0.4524	0.6142	0.6609
1850.0	0.4756	0.5905	0.6762
1860.0	0.5196	0.5730	0.7126
1870.0	0.5029	0.5831	0.7075
1880.0	0.3839	0.6038	0.7352
1890.0	0.4544	0.6118	0.7132
1900.0	0.5109	0.6481	0.7363
1910.0	0.4790	0.5874	0.7035
1920.0	0.5280	0.6152	0.6858
1930.0	0.5058	0.6325	0.6608
1940.0	0.4287	0.5820	0.6808
1950.0	0.4907	0.5924	0.6703
1960.0	0.4396	0.5916	0.7088
1970.0	0.4070	0.5748	0.7084
1980.0	0.4708	0.5891	0.6719
1990.0	0.5142	0.6155	0.7088


==> data_V2/water-single-hrm.txt <==
10.0	0.0003	0.0026	0.0078
20.0	0.0005	0.0089	0.0142
30.0	0.0033	0.0100	0.0152
40.0	0.0036	0.0226	0.0398
50.0	0.0099	0.0166	0.0290
60.0	0.0199	0.0227	0.0372
70.0	0.0192	0.0434	0.0515
80.0	0.0377	0.0437	0.1104
90.0	0.0718	0.0951	0.1231
100.0	0.0838	0.1258	0.1876
110.0	0.0728	0.1812	0.2676
120.0	0.1189	0.2373	0.3340
130.0	0.1334	0.2930	0.3779
140.0	0.1648	0.3525	0.4481
150.0	0.2176	0.4106	0.4744
160.0	0.1877	0.4637	0.5412
170.0	0.2872	0.5004	0.5827
180.0	0.2220	0.5360	0.6314
190.0	0.2419	0.5579	0.6802
200.0	0.3046	0.5864	0.6817
210.0	0.2949	0.5817	0.7160
220.0	0.3784	0.5974	0.6937
230.0	0.4008	0.5959	0.6817
240.0	0.3764	0.6040	0.6919
250.0	0.4260	0.6243	0.6989
260.0	0.4470	0.5900	0.7108
270.0	0.4525	0.6126	0.7099
280.0	0.4782	0.5869	0.7137
290.0	0.4454	0.6168	0.6905
300.0	0.4492	0.6014	0.6908
310.0	0.5173	0.6063	0.7237
320.0	0.5043	0.6063	0.7072
330.0	0.5280	0.6338	0.7077
340.0	0.5092	0.6203	0.6894
350.0	0.5318	0.6484	0.7029
360.0	0.5439	0.6399	0.7004
370.0	0.5347	0.6091	0.7235
380.0	0.5368	0.6127	0.7100
390.0	0.5390	0.6223	0.7018
400.0	0.5415	0.6113	0.7144
410.0	0.5391	0.6281	0.6848
420.0	0.5183	0.6398	0.7035
430.0	0.4966	0.6249	0.6915
440.0	0.5190	0.6441	0.7347
450.0	0.5348	0.6511	0.7070
460.0	0.5263	0.6189	0.7206
470.0	0.5434	0.6230	0.7361
480.0	0.5585	0.6397	0.7260
490.0	0.5502	0.6361	0.7177
500.0	0.5417	0.6350	0.7060
510.0	0.5725	0.6394	0.7126
520.0	0.5464	0.6332	0.7104
530.0	0.5320	0.6352	0.7090
540.0	0.5327	0.6302	0.7222
550.0	0.5495	0.6378	0.7261
560.0	0.5420	0.6198	0.7145
570.0	0.5799	0.6216	0.7187
580.0	0.5504	0.6016	0.7137
590.0	0.5550	0.6252	0.7208
600.0	0.5827	0.6322	0.7204
610.0	0.4976	0.6445	0.7012
620.0	0.5590	0.6421	0.7270
630.0	0.5649	0.6117	0.7313
640.0	0.5798	0.6429	0.7154
650.0	0.5709	0.6156	0.7117
660.0	0.5540	0.6428	0.7344
670.0	0.5858	0.6670	0.7325
680.0	0.5782	0.6626	0.7369
690.0	0.5691	0.6365	0.7314
700.0	0.5653	0.6035	0.7205
710.0	0.5620	0.6377	0.7143
720.0	0.5754	0.6317	0.7281
730.0	0.5409	0.6522	0.7351
740.0	0.5773	0.6425	0.7257
750.0	0.5445	0.6112	0.7250
760.0	0.5699	0.6519	0.7180
770.0	0.5821	0.6617	0.7318
780.0	0.5695	0.6611	0.7187
790.0	0.5626	0.6080	0.7249
800.0	0.5625	0.6176	0.7280
810.0	0.5715	0.6735	0.7445
820.0	0.5710	0.6446	0.7227
830.0	0.5788	0.6353	0.7104
840.0	0.5850	0.6335	0.7188
850.0	0.5525	0.6288	0.7474
860.0	0.5385	0.6308	0.7269
870.0	0.5975	0.6494	0.7221
880.0	0.5762	0.6320	0.7030
890.0	0.5793	0.6640	0.7401
900.0	0.5788	0.6088	0.7144
910.0	0.5715	0.6718	0.7259
920.0	0.5638	0.6176	0.7242
930.0	0.5716	0.6473	0.7436
940.0	0.5878	0.6342	0.7199
950.0	0.5783	0.6705	0.7127
960.0	0.5658	0.6216	0.7279
970.0	0.5877	0.6405	0.6980
980.0	0.5706	0.6307	0.7315
990.0	0.5834	0.6162	0.7170
1000.0	0.5889	0.6358	0.7186
1010.0	0.5911	0.6712	0.7302
1020.0	0.5544	0.6558	0.7193
1030.0	0.5845	0.6348	0.7509
1040.0	0.5718	0.6464	0.7121
1050.0	0.5500	0.6337	0.7054
1060.0	0.5842	0.6317	0.7018
1070.0	0.5755	0.6180	0.6956
1080.0	0.5846	0.6313	0.7244
1090.0	0.5918	0.6485	0.7366
1100.0	0.5841	0.6612	0.7120
1110.0	0.6056	0.6517	0.7392
1120.0	0.5915	0.6407	0.7103
1130.0	0.6133	0.6453	0.7187
1140.0	0.5640	0.6488	0.7332
1150.0	0.5649	0.6217	0.7172
1160.0	0.5816	0.6074	0.7302
1170.0	0.5953	0.6681	0.6813
1180.0	0.5719	0.6440	0.7093
1190.0	0.5901	0.6449	0.7363
1200.0	0.5664	0.6310	0.7142
1210.0	0.5764	0.6572	0.7277
1220.0	0.5850	0.6677	0.7133
1230.0	0.5954	0.6679	0.7223
1240.0	0.5772	0.6092	0.7399
1250.0	0.5851	0.6513	0.7092
1260.0	0.5745	0.6065	0.7047
1270.0	0.5987	0.6324	0.7153
1280.0	0.5512	0.6393	0.7192
1290.0	0.5809	0.6157	0.7494
1300.0	0.5672	0.6101	0.7208
1310.0	0.5839	0.6196	0.7023
1320.0	0.5958	0.6554	0.7114
1330.0	0.5698	0.6435	0.7147
1340.0	0.5336	0.6522	0.7251
1350.0	0.5774	0.6594	0.7315
1360.0	0.5780	0.6062	0.7200
1370.0	0.5614	0.6593	0.7162
1380.0	0.5814	0.6438	0.7167
1390.0	0.5971	0.6405	0.7043
1400.0	0.5519	0.6528	0.7275
1410.0	0.5907	0.6358	0.7348
1420.0	0.5533	0.6399	0.7342
1430.0	0.5842	0.6268	0.6938
1440.0	0.5191	0.6312	0.7325
1450.0	0.5827	0.6265	0.7346
1460.0	0.5690	0.6248	0.7316
1470.0	0.5846	0.6399	0.7253
1480.0	0.5714	0.6461	0.6930
1490.0	0.5653	0.6202	0.7195
1500.0	0.5691	0.6256	0.7326
1510.0	0.5894	0.6554	0.7188
1520.0	0.5732	0.6462	0.7191
1530.0	0.5723	0.6601	0.7408
1540.0	0.5777	0.6417	0.7526
1550.0	0.5874	0.6432	0.7386
1560.0	0.5803	0.6393	0.7094
1570.0	0.5779	0.6383	0.7280
1580.0	0.5808	0.6295	0.7222
1590.0	0.5814	0.6599	0.7354
1600.0	0.5851	0.6266	0.7332
1610.0	0.5777	0.6649	0.6891
1620.0	0.5592	0.6728	0.7371
1630.0	0.5531	0.6575	0.7217
1640.0	0.5743	0.6413	0.6990
1650.0	0.5953	0.6527	0.7073
1660.0	0.5597	0.6130	0.7168
1670.0	0.5738	0.6260	0.7278
1680.0	0.5462	0.6108	0.6933
1690.0	0.5807	0.6468	0.7234
1700.0	0.5742	0.6461	0.7203
1710.0	0.5865	0.6337	0.7189
1720.0	0.5506	0.6291	0.7252
1730.0	0.5799	0.6523	0.7227
1740.0	0.6127	0.6233	0.7372
1750.0	0.5683	0.6467	0.7164
1760.0	0.5622	0.6292	0.7192
1770.0	0.5831	0.6405	0.6951
1780.0	0.5724	0.6482	0.7206
1790.0	0.5942	0.6408	0.7187
1800.0	0.5638	0.6590	0.7026
1810.0	0.5664	0.6440	0.7530
1820.0	0.5480	0.6585	0.7073
1830.0	0.6074	0.6453	0.7126
1840.0	0.5618	0.6405	0.7235
1850.0	0.5710	0.6416	0.7195
1860.0	0.5702	0.6648	0.7181
1870.0	0.5565	0.6700	0.7423
1880.0	0.5643	0.6587	0.7255
1890.0	0.5687	0.6129	0.7291
1900.0	0.5712	0.6360	0.7076
1910.0	0.5721	0.6429	0.7302
1920.0	0.5959	0.6404	0.7090
1930.0	0.5930	0.6839	0.7173
1940.0	0.5683	0.6298	0.7338
1950.0	0.5873	0.6518	0.7212
1960.0	0.5409	0.6354	0.7371
1970.0	0.5680	0.6359	0.6873
1980.0	0.5577	0.6489	0.6976
1990.0	0.5737	0.6756	0.7111


==> data_V2/water-single-ql-rs.txt <==
10.0	0.0015	0.0043	0.0099
20.0	0.0020	0.0033	0.0129
30.0	0.0000	0.0149	0.0237
40.0	0.0019	0.0133	0.0265
50.0	0.0073	0.0110	0.0339
60.0	0.0052	0.0167	0.0351
70.0	0.0071	0.0215	0.0733
80.0	0.0094	0.0408	0.0501
90.0	0.0039	0.0655	0.1336
100.0	0.0087	0.0612	0.1518
110.0	0.0172	0.0457	0.1899
120.0	0.0163	0.0920	0.2679
130.0	0.0368	0.1714	0.3284
140.0	0.0625	0.2889	0.4559
150.0	0.0658	0.2668	0.5156
160.0	0.1057	0.4094	0.6367
170.0	0.1297	0.4417	0.7093
180.0	0.1281	0.4925	0.7374
190.0	0.2249	0.5798	0.8385
200.0	0.3343	0.5854	0.8230
210.0	0.5144	0.5997	0.9130
220.0	0.4661	0.6534	0.9282
230.0	0.4127	0.6656	0.8982
240.0	0.6308	0.7681	0.9200
250.0	0.6393	0.7648	0.8994
260.0	0.6255	0.7819	0.9018
270.0	0.6783	0.8092	0.9323
280.0	0.6291	0.8107	0.9428
290.0	0.6470	0.8275	0.9333
300.0	0.6819	0.8774	0.9450
310.0	0.6759	0.8747	0.9479
320.0	0.6977	0.8145	0.9419
330.0	0.6689	0.8631	0.9469
340.0	0.6885	0.8358	0.9510
350.0	0.6714	0.8744	0.9315
360.0	0.7285	0.8748	0.9373
370.0	0.7378	0.8899	0.9559
380.0	0.6929	0.8943	0.9512
390.0	0.7162	0.9006	0.9530
400.0	0.7423	0.8876	0.9530
410.0	0.7043	0.8753	0.9591
420.0	0.7426	0.8829	0.9265
430.0	0.7526	0.9084	0.9570
440.0	0.7950	0.9028	0.9607
450.0	0.7632	0.9225	0.9506
460.0	0.7917	0.8902	0.9590
470.0	0.7503	0.9095	0.9599
480.0	0.7905	0.8816	0.9526
490.0	0.7774	0.8666	0.9336
500.0	0.8036	0.8972	0.9499
510.0	0.7971	0.8887	0.9605
520.0	0.7977	0.9105	0.9574
530.0	0.7816	0.9085	0.9628
540.0	0.7649	0.8250	0.9457
550.0	0.8046	0.9086	0.9610
560.0	0.7788	0.9015	0.9538
570.0	0.8078	0.9125	0.9560
580.0	0.8044	0.9189	0.9521
590.0	0.8007	0.9145	0.9551
600.0	0.8114	0.9371	0.9632
610.0	0.7954	0.8894	0.9600
620.0	0.8044	0.9020	0.9491
630.0	0.8027	0.8802	0.9593
640.0	0.7944	0.9178	0.9608
650.0	0.8107	0.9091	0.9550
660.0	0.8138	0.8943	0.9626
670.0	0.8151	0.9183	0.9563
680.0	0.8228	0.9044	0.9410
690.0	0.7919	0.8909	0.9393
700.0	0.8106	0.9327	0.9580
710.0	0.8091	0.9362	0.9640
720.0	0.8161	0.8739	0.9436
730.0	0.8295	0.9083	0.9440
740.0	0.8275	0.9274	0.9502
750.0	0.8201	0.8950	0.9617
760.0	0.8210	0.9285	0.9570
770.0	0.8283	0.9118	0.9567
780.0	0.8231	0.9272	0.9587
790.0	0.8331	0.9339	0.9531
800.0	0.8389	0.8747	0.9474
810.0	0.8146	0.9199	0.9636
820.0	0.8244	0.9283	0.9522
830.0	0.8224	0.8851	0.9547
840.0	0.8235	0.9206	0.9591
850.0	0.8270	0.9233	0.9553
860.0	0.8253	0.9067	0.9626
870.0	0.8303	0.9029	0.9636
880.0	0.8115	0.9224	0.9505
890.0	0.8047	0.9367	0.9570
900.0	0.8455	0.9154	0.9646
910.0	0.8368	0.9174	0.9512
920.0	0.8224	0.9028	0.9462
930.0	0.8405	0.9031	0.9568
940.0	0.8203	0.9073	0.9361
950.0	0.8403	0.9228	0.9637
960.0	0.8424	0.8981	0.9550
970.0	0.8418	0.9266	0.9559
980.0	0.8312	0.9101	0.9602
990.0	0.8398	0.9327	0.9533
1000.0	0.8364	0.9290	0.9620
1010.0	0.8310	0.8995	0.9603
1020.0	0.8327	0.9160	0.9429
1030.0	0.8439	0.9175	0.9454
1040.0	0.8415	0.9297	0.9533
1050.0	0.8224	0.9126	0.9562
1060.0	0.8421	0.9279	0.9648
1070.0	0.8410	0.9310	0.9712
1080.0	0.8483	0.9115	0.9597
1090.0	0.8332	0.9025	0.9544
1100.0	0.8411	0.9115	0.9565
1110.0	0.8408	0.9310	0.9609
1120.0	0.8458	0.9317	0.9653
1130.0	0.8402	0.8984	0.9567
1140.0	0.8515	0.9264	0.9466
1150.0	0.8490	0.9290	0.9521
1160.0	0.8460	0.9018	0.9440
1170.0	0.8363	0.9300	0.9508
1180.0	0.8488	0.9139	0.9622
1190.0	0.8383	0.9244	0.9613
1200.0	0.8452	0.9290	0.9659
1210.0	0.8351	0.9148	0.9531
1220.0	0.8463	0.9320	0.9642
1230.0	0.8235	0.9210	0.9514
1240.0	0.8333	0.9374	0.9646
1250.0	0.8510	0.9183	0.9590
1260.0	0.8341	0.9230	0.9513
1270.0	0.8516	0.9274	0.9619
1280.0	0.8453	0.9216	0.9748
1290.0	0.8410	0.9211	0.9697
1300.0	0.8459	0.9159	0.9486
1310.0	0.8510	0.9191	0.9479
1320.0	0.8481	0.9301	0.9656
1330.0	0.8924	0.9329	0.9635
1340.0	0.8689	0.9081	0.9615
1350.0	0.9117	0.9246	0.9588
1360.0	0.9026	0.9279	0.9562
1370.0	0.8997	0.9347	0.9549
1380.0	0.9013	0.9397	0.9538
1390.0	0.8585	0.9272	0.9572
1400.0	0.8937	0.9317	0.9614
1410.0	0.9050	0.9214	0.9409
1420.0	0.8966	0.9202	0.9593
1430.0	0.8871	0.9169	0.9512
1440.0	0.9129	0.9227	0.9505
1450.0	0.8985	0.9366	0.9517
1460.0	0.8812	0.9353	0.9576
1470.0	0.9105	0.9487	0.9675
1480.0	0.8796	0.9358	0.9592
1490.0	0.9071	0.9306	0.9563
1500.0	0.8965	0.9272	0.9596
1510.0	0.9052	0.9393	0.9582
1520.0	0.8829	0.9355	0.9629
1530.0	0.8651	0.9274	0.9475
1540.0	0.9051	0.9272	0.9689
1550.0	0.9136	0.9477	0.9759
1560.0	0.8915	0.9439	0.9724
1570.0	0.9115	0.9273	0.9412
1580.0	0.9102	0.9210	0.9832
1590.0	0.9073	0.9425	0.9691
1600.0	0.8684	0.9310	0.9601
1610.0	0.8713	0.9278	0.9809
1620.0	0.8914	0.9574	0.9770
1630.0	0.9042	0.9358	0.9840
1640.0	0.9110	0.9336	0.9595
1650.0	0.9101	0.9455	0.9739
1660.0	0.9073	0.9524	0.9780
1670.0	0.9081	0.9581	0.9808
1680.0	0.9022	0.9587	0.9741
1690.0	0.8751	0.9214	0.9623
1700.0	0.9035	0.9392	0.9727
1710.0	0.8883	0.9301	0.9772
1720.0	0.9120	0.9266	0.9735
1730.0	0.8963	0.9209	0.9582
1740.0	0.9124	0.9449	0.9718
1750.0	0.9030	0.9305	0.9676
1760.0	0.9074	0.9186	0.9721
1770.0	0.8994	0.9254	0.9732
1780.0	0.8925	0.9358	0.9555
1790.0	0.9102	0.9510	0.9640
1800.0	0.9132	0.9506	0.9634
1810.0	0.9103	0.9387	0.9622
1820.0	0.9053	0.9363	0.9633
1830.0	0.9128	0.9387	0.9581
1840.0	0.9102	0.9485	0.9701
1850.0	0.9013	0.9358	0.9779
1860.0	0.8894	0.9311	0.9761
1870.0	0.9137	0.9491	0.9746
1880.0	0.8942	0.9393	0.9592
1890.0	0.9143	0.9399	0.9596
1900.0	0.9102	0.9441	0.9823
1910.0	0.8862	0.9318	0.9551
1920.0	0.8759	0.9562	0.9834
1930.0	0.9057	0.9394	0.9850
1940.0	0.9059	0.9267	0.9488
1950.0	0.8850	0.9216	0.9574
1960.0	0.9154	0.9253	0.9513
1970.0	0.9156	0.9468	0.9737
1980.0	0.9033	0.9350	0.9760
1990.0	0.9078	0.9347	0.9783


==> data_V2/water-single-ql.txt <==
10.0	0.0000	0.0032	0.0145
20.0	0.0037	0.0083	0.0155
30.0	0.0000	0.0024	0.0047
40.0	0.0024	0.0071	0.0261
50.0	0.0023	0.0137	0.0428
60.0	0.0159	0.0292	0.0522
70.0	0.0165	0.0462	0.0661
80.0	0.0480	0.0724	0.0813
90.0	0.0753	0.1127	0.1288
100.0	0.1600	0.1911	0.2584
110.0	0.2279	0.2477	0.2983
120.0	0.2154	0.3237	0.4035
130.0	0.3061	0.4069	0.4867
140.0	0.3204	0.4896	0.5821
150.0	0.3984	0.5333	0.6880
160.0	0.4102	0.6020	0.7191
170.0	0.4507	0.7082	0.7302
180.0	0.4356	0.7440	0.8202
190.0	0.4512	0.7807	0.8263
200.0	0.5029	0.7865	0.8862
210.0	0.5641	0.7947	0.9009
220.0	0.5804	0.8067	0.9219
230.0	0.5789	0.7773	0.8808
240.0	0.5519	0.8082	0.8902
250.0	0.5848	0.8259	0.9129
260.0	0.7107	0.7713	0.8988
270.0	0.7440	0.8316	0.8846
280.0	0.6800	0.8587	0.9286
290.0	0.7771	0.8777	0.9398
300.0	0.7854	0.8873	0.9406
310.0	0.7471	0.8831	0.9357
320.0	0.6976	0.8342	0.8921
330.0	0.7827	0.8509	0.8752
340.0	0.7782	0.8998	0.9380
350.0	0.7931	0.8695	0.9394
360.0	0.7876	0.8862	0.9265
370.0	0.7915	0.8964	0.9510
380.0	0.8070	0.8670	0.9543
390.0	0.8058	0.8852	0.9383
400.0	0.8008	0.8777	0.9384
410.0	0.8132	0.9030	0.9447
420.0	0.7888	0.8960	0.9503
430.0	0.7939	0.8960	0.9217
440.0	0.8161	0.9108	0.9394
450.0	0.8029	0.8955	0.9320
460.0	0.7843	0.8705	0.9439
470.0	0.7827	0.8800	0.9496
480.0	0.8177	0.8892	0.9401
490.0	0.8155	0.8848	0.9430
500.0	0.8092	0.8857	0.9442
510.0	0.8163	0.9115	0.9556
520.0	0.8173	0.8841	0.9411
530.0	0.8260	0.9083	0.9469
540.0	0.8198	0.8963	0.9500
550.0	0.8181	0.8947	0.9458
560.0	0.8290	0.8944	0.9459
570.0	0.8107	0.8764	0.9319
580.0	0.8120	0.8835	0.9414
590.0	0.8110	0.9128	0.9570
600.0	0.8195	0.9054	0.9459
610.0	0.8197	0.8696	0.9426
620.0	0.8249	0.8949	0.9560
630.0	0.8285	0.9121	0.9598
640.0	0.8378	0.9113	0.9510
650.0	0.8289	0.9043	0.9531
660.0	0.8287	0.8813	0.9388
670.0	0.8310	0.8948	0.9364
680.0	0.8186	0.9013	0.9486
690.0	0.8265	0.9066	0.9530
700.0	0.8422	0.8841	0.8985
710.0	0.8097	0.9095	0.9518
720.0	0.8374	0.9045	0.9440
730.0	0.8378	0.9057	0.9391
740.0	0.8366	0.8848	0.9467
750.0	0.8389	0.8904	0.9513
760.0	0.8374	0.8760	0.9490
770.0	0.8334	0.8817	0.9487
780.0	0.8397	0.9050	0.9503
790.0	0.8297	0.9072	0.9563
800.0	0.8267	0.9040	0.9583
810.0	0.8372	0.9108	0.9563
820.0	0.8393	0.8993	0.9551
830.0	0.8359	0.8910	0.9382
840.0	0.8388	0.8888	0.9427
850.0	0.8343	0.8935	0.9525
860.0	0.8367	0.9050	0.9479
870.0	0.8405	0.9023	0.9495
880.0	0.8310	0.8814	0.9463
890.0	0.8382	0.8829	0.9525
900.0	0.8307	0.8901	0.9399
910.0	0.8332	0.8878	0.9418
920.0	0.8378	0.8861	0.9477
930.0	0.8447	0.8875	0.9432
940.0	0.8388	0.9025	0.9526
950.0	0.8268	0.9107	0.9570
960.0	0.8436	0.9098	0.9529
970.0	0.8414	0.8930	0.9542
980.0	0.8361	0.8747	0.9552
990.0	0.8406	0.8824	0.9410
1000.0	0.8364	0.8840	0.9507
1010.0	0.8428	0.9111	0.9569
1020.0	0.8382	0.9064	0.9540
1030.0	0.8366	0.8911	0.9591
1040.0	0.8387	0.8771	0.9431
1050.0	0.8332	0.8932	0.9504
1060.0	0.8359	0.8905	0.9524
1070.0	0.8324	0.8959	0.9454
1080.0	0.8353	0.9028	0.9433
1090.0	0.8386	0.9104	0.9591
1100.0	0.8460	0.8863	0.9527
1110.0	0.8396	0.8958	0.9506
1120.0	0.8396	0.9063	0.9469
1130.0	0.8393	0.9116	0.9541
1140.0	0.8185	0.9003	0.9479
1150.0	0.8407	0.9082	0.9542
1160.0	0.8395	0.9036	0.9605
1170.0	0.8373	0.8923	0.9486
1180.0	0.8407	0.9001	0.9476
1190.0	0.8380	0.8946	0.9450
1200.0	0.8423	0.9071	0.9528
1210.0	0.8402	0.9067	0.9531
1220.0	0.8262	0.8564	0.9509
1230.0	0.8464	0.8954	0.9353
1240.0	0.8431	0.9085	0.9532
1250.0	0.8485	0.9104	0.9512
1260.0	0.8417	0.9067	0.9480
1270.0	0.8348	0.9120	0.9339
1280.0	0.8343	0.9020	0.9464
1290.0	0.8370	0.9139	0.9509
1300.0	0.8440	0.9005	0.9414
1310.0	0.8462	0.9151	0.9553
1320.0	0.8332	0.9184	0.9557
1330.0	0.8457	0.9013	0.9460
1340.0	0.8407	0.9001	0.9404
1350.0	0.8433	0.9167	0.9650
1360.0	0.8288	0.9071	0.9483
1370.0	0.8432	0.9127	0.9491
1380.0	0.8394	0.9099	0.9481
1390.0	0.8445	0.9015	0.9571
1400.0	0.8340	0.9167	0.9587
1410.0	0.8427	0.9023	0.9544
1420.0	0.8350	0.9069	0.9387
1430.0	0.8469	0.9232	0.9517
1440.0	0.8255	0.8958	0.9393
1450.0	0.8453	0.9070	0.9611
1460.0	0.8382	0.9143	0.9561
1470.0	0.8356	0.9177	0.9566
1480.0	0.8343	0.8896	0.9390
1490.0	0.8341	0.8961	0.9537
1500.0	0.8308	0.8880	0.9427
1510.0	0.8313	0.9105	0.9510
1520.0	0.8264	0.9106	0.9499
1530.0	0.8444	0.9165	0.9549
1540.0	0.8470	0.9237	0.9540
1550.0	0.8412	0.9276	0.9519
1560.0	0.8376	0.8965	0.9490
1570.0	0.8409	0.8987	0.9556
1580.0	0.8274	0.9049	0.9520
1590.0	0.8399	0.9160	0.9487
1600.0	0.8441	0.9083	0.9553
1610.0	0.8394	0.9025	0.9432
1620.0	0.8453	0.9225	0.9555
1630.0	0.8408	0.9231	0.9554
1640.0	0.8425	0.9313	0.9643
1650.0	0.8435	0.8999	0.9571
1660.0	0.8410	0.9207	0.9583
1670.0	0.8368	0.9150	0.9378
1680.0	0.8436	0.9277	0.9627
1690.0	0.8396	0.9093	0.9514
1700.0	0.8312	0.8891	0.9354
1710.0	0.8400	0.9235	0.9564
1720.0	0.8417	0.9046	0.9565
1730.0	0.8396	0.9048	0.9572
1740.0	0.8347	0.9252	0.9452
1750.0	0.8404	0.9001	0.9450
1760.0	0.8418	0.9031	0.9633
1770.0	0.8377	0.9122	0.9451
1780.0	0.8331	0.8998	0.9501
1790.0	0.8489	0.9090	0.9594
1800.0	0.8347	0.8932	0.9660
1810.0	0.8449	0.9345	0.9663
1820.0	0.8445	0.8971	0.9512
1830.0	0.8441	0.9149	0.9545
1840.0	0.8284	0.8884	0.9353
1850.0	0.8373	0.9229	0.9693
1860.0	0.8313	0.9090	0.9433
1870.0	0.8396	0.9042	0.9561
1880.0	0.8295	0.9272	0.9565
1890.0	0.8460	0.9216	0.9592
1900.0	0.8284	0.9274	0.9662
1910.0	0.8405	0.9132	0.9490
1920.0	0.8386	0.9193	0.9587
1930.0	0.8281	0.8946	0.9515
1940.0	0.8488	0.9009	0.9491
1950.0	0.8406	0.9226	0.9573
1960.0	0.8443	0.9022	0.9406
1970.0	0.8495	0.8943	0.9367
1980.0	0.8456	0.8879	0.9523
1990.0	0.8378	0.9267	0.9648


==> data_V3/cheetah-M1-crm-rs.txt <==
15.0	-0.5926	-0.5881	-0.5842
30.0	-0.5942	-0.5915	-0.5884
45.0	-0.5944	-0.5928	-0.5894
60.0	-0.5951	-0.5937	-0.5880
75.0	-0.5954	-0.5943	-0.5897
90.0	-0.5955	-0.5946	-0.5860
105.0	-0.5968	-0.5958	-0.5913
120.0	-0.5975	-0.5966	-0.5926
135.0	-0.5977	-0.5972	-0.5927
150.0	-0.5978	-0.5972	-0.5932
165.0	-0.5980	-0.5971	-0.5935
180.0	-0.5981	-0.5972	-0.5936
195.0	-0.5982	-0.5973	-0.5959
210.0	-0.5985	-0.5977	-0.5961
225.0	-0.5984	-0.5975	-0.5961
240.0	-0.5983	-0.5975	-0.5943
255.0	-0.5983	-0.5973	-0.5882
270.0	-0.5983	-0.5973	-0.5884
285.0	-0.5984	-0.5975	-0.5886
300.0	-0.5983	-0.5974	-0.5880
315.0	-0.5983	-0.5969	-0.5882
330.0	-0.5981	-0.5971	-0.5876
345.0	-0.5988	-0.5972	-0.5882
360.0	-0.5988	-0.5977	-0.5882
375.0	-0.5988	-0.5972	-0.5857
390.0	-0.5989	-0.5971	-0.5787
405.0	-0.5988	-0.5975	-0.5944
420.0	-0.5988	-0.5972	-0.5937
435.0	-0.5987	-0.5976	-0.5830
450.0	-0.5987	-0.5976	-0.5849
465.0	-0.5985	-0.5966	-0.5767
480.0	-0.5982	-0.5961	-0.5392
495.0	-0.5978	-0.5966	-0.5292
510.0	-0.5976	-0.5963	-0.5268
525.0	-0.5978	-0.5966	-0.5167
540.0	-0.5977	-0.5967	-0.5091
555.0	-0.5973	-0.5970	-0.5106
570.0	-0.5978	-0.5969	-0.5157
585.0	-0.5980	-0.5971	-0.5107
600.0	-0.5979	-0.5975	-0.5255
615.0	-0.5978	-0.5972	-0.5106
630.0	-0.5980	-0.5971	-0.5104
645.0	-0.5981	-0.5973	-0.4897
660.0	-0.5980	-0.5973	-0.4968
675.0	-0.5978	-0.5969	-0.4661
690.0	-0.5977	-0.5970	-0.4676
705.0	-0.5978	-0.5968	-0.4671
720.0	-0.5979	-0.5968	-0.4638
735.0	-0.5979	-0.5970	-0.4750
750.0	-0.5979	-0.5969	-0.4912
765.0	-0.5977	-0.5969	-0.5086
780.0	-0.5979	-0.5971	-0.5134
795.0	-0.5979	-0.5973	-0.5158
810.0	-0.5978	-0.5973	-0.4783
825.0	-0.5980	-0.5968	-0.4832
840.0	-0.5979	-0.5966	-0.4767
855.0	-0.5981	-0.5968	-0.4892
870.0	-0.5979	-0.5969	-0.5067
885.0	-0.5979	-0.5970	-0.4616
900.0	-0.5980	-0.5968	-0.4165
915.0	-0.5977	-0.5970	-0.4318
930.0	-0.5979	-0.5971	-0.4111
945.0	-0.5980	-0.5967	-0.3776
960.0	-0.5978	-0.5965	-0.3557
975.0	-0.5977	-0.5958	-0.3505
990.0	-0.5981	-0.5961	-0.3781
1005.0	-0.5980	-0.5960	-0.3781
1020.0	-0.5980	-0.5958	-0.3306
1035.0	-0.5978	-0.5960	-0.3081
1050.0	-0.5985	-0.5961	-0.3082
1065.0	-0.5986	-0.5965	-0.2983
1080.0	-0.5978	-0.5945	-0.2458
1095.0	-0.5976	-0.5966	-0.2083
1110.0	-0.5976	-0.5968	-0.2333
1125.0	-0.5977	-0.5970	-0.2360
1140.0	-0.5976	-0.5927	-0.2687
1155.0	-0.5977	-0.5883	-0.2538
1170.0	-0.5977	-0.5879	-0.2766
1185.0	-0.5977	-0.5881	-0.2537
1200.0	-0.5974	-0.5883	-0.1812
1215.0	-0.5972	-0.5884	-0.0312
1230.0	-0.5975	-0.5922	0.0540
1245.0	-0.5972	-0.5879	0.1640
1260.0	-0.5974	-0.5878	0.2591
1275.0	-0.5979	-0.5924	0.3417
1290.0	-0.5980	-0.5879	0.4092
1305.0	-0.5980	-0.5878	0.4542
1320.0	-0.5982	-0.5871	0.4816
1335.0	-0.5983	-0.5872	0.4724
1350.0	-0.5981	-0.5867	0.5239
1365.0	-0.5980	-0.5919	0.5410
1380.0	-0.5981	-0.5915	0.5485
1395.0	-0.5980	-0.5960	0.5382
1410.0	-0.5979	-0.5959	0.5305
1425.0	-0.5979	-0.5942	0.5014
1440.0	-0.5977	-0.5925	0.5127
1455.0	-0.5980	-0.5910	0.5527
1470.0	-0.5980	-0.5908	0.5978
1485.0	-0.5977	-0.5865	0.5755
1500.0	-0.5975	-0.5797	0.5741
1515.0	-0.5970	-0.5780	0.5402
1530.0	-0.5975	-0.5778	0.5752
1545.0	-0.5974	-0.5774	0.6178
1560.0	-0.5974	-0.5664	0.6141
1575.0	-0.5975	-0.5653	0.6416
1590.0	-0.5981	-0.5660	0.6538
1605.0	-0.5982	-0.5615	0.7214
1620.0	-0.5980	-0.5623	0.7516
1635.0	-0.5981	-0.5588	0.9138
1650.0	-0.5985	-0.5642	1.1278
1665.0	-0.5983	-0.5674	1.2303
1680.0	-0.5984	-0.5711	1.2677
1695.0	-0.5982	-0.5671	1.2897
1710.0	-0.5984	-0.5563	1.4269
1725.0	-0.5980	-0.5521	1.4701
1740.0	-0.5980	-0.5603	1.4970
1755.0	-0.5979	-0.5348	1.5292
1770.0	-0.5976	-0.4817	1.5441
1785.0	-0.5977	-0.4521	1.5119
1800.0	-0.5975	-0.4471	1.5670
1815.0	-0.5977	-0.4199	1.5996
1830.0	-0.5971	-0.3868	1.6675
1845.0	-0.5972	-0.3695	1.6322
1860.0	-0.5971	-0.3985	1.7000
1875.0	-0.5972	-0.3816	1.6674
1890.0	-0.5979	-0.3504	1.7495
1905.0	-0.5980	-0.3036	1.7341
1920.0	-0.5979	-0.3003	1.8242
1935.0	-0.5976	-0.3154	1.8792
1950.0	-0.5884	-0.2951	2.0501
1965.0	-0.5883	-0.2440	2.0480
1980.0	-0.5883	-0.2197	2.2011
1995.0	-0.5883	-0.2191	2.3393
2010.0	-0.5905	-0.2131	2.4921
2025.0	-0.5974	-0.1975	2.5725
2040.0	-0.5969	-0.2029	2.5924
2055.0	-0.5976	-0.2034	2.5922
2070.0	-0.5975	-0.2294	2.5389
2085.0	-0.5964	-0.2002	2.3839
2100.0	-0.5963	-0.1960	2.2193
2115.0	-0.5955	-0.1811	1.9407
2130.0	-0.5957	-0.1059	1.7154
2145.0	-0.5917	-0.0350	1.5480
2160.0	-0.5917	0.0456	1.3909
2175.0	-0.5972	0.0325	1.3312
2190.0	-0.5973	0.0435	1.4509
2205.0	-0.5974	0.0293	1.6382
2220.0	-0.5975	0.0189	1.8655
2235.0	-0.5980	-0.0116	1.8191
2250.0	-0.5982	-0.0081	1.8488
2265.0	-0.5979	-0.0358	1.9860
2280.0	-0.5965	-0.0382	2.0984
2295.0	-0.5966	-0.0797	2.1612
2310.0	-0.5961	-0.0027	2.0565
2325.0	-0.5965	0.1118	2.1338
2340.0	-0.5901	0.1356	2.3662
2355.0	-0.5968	0.1548	2.5512
2370.0	-0.5904	0.1602	2.6808
2385.0	-0.5907	0.1511	2.8655
2400.0	-0.5972	0.0922	2.8751
2415.0	-0.5971	0.0920	2.7627
2430.0	-0.5968	0.1363	2.8577
2445.0	-0.5972	0.1815	2.8975
2460.0	-0.5974	0.1472	2.8898
2475.0	-0.5972	0.0980	2.9548
2490.0	-0.5973	0.0585	2.9323
2505.0	-0.5973	0.0398	2.9688
2520.0	-0.5974	0.0453	3.1510
2535.0	-0.5975	0.0217	2.9888
2550.0	-0.5963	-0.0159	2.7751
2565.0	-0.5960	-0.0251	2.7501
2580.0	-0.5960	-0.0054	2.8242
2595.0	-0.5965	0.0043	2.8944
2610.0	-0.5970	-0.0146	3.0800
2625.0	-0.5966	0.0011	3.2349
2640.0	-0.5961	0.1169	3.4422
2655.0	-0.5902	0.2116	3.5868
2670.0	-0.5904	0.3203	3.6695
2685.0	-0.5884	0.4535	3.6957
2700.0	-0.5885	0.5425	3.6052
2715.0	-0.5887	0.6123	3.6278
2730.0	-0.5886	0.5999	3.6053
2745.0	-0.5975	0.5854	3.6754
2760.0	-0.5977	0.5860	3.6880
2775.0	-0.5979	0.6556	3.7807
2790.0	-0.5979	0.7815	3.8601
2805.0	-0.5981	0.8264	3.8731
2820.0	-0.5982	0.8806	3.7808
2835.0	-0.5979	0.9302	3.8487
2850.0	-0.5979	0.9345	3.8540
2865.0	-0.5938	0.9155	3.9070
2880.0	-0.5915	0.8970	3.8327
2895.0	-0.5903	0.8521	3.8102
2910.0	-0.5901	0.7883	3.9763
2925.0	-0.5903	0.8359	3.8375
2940.0	-0.5902	0.8276	3.7956
2955.0	-0.5976	0.8826	3.6832
2970.0	-0.5976	0.9076	3.6182
2985.0	-0.5978	0.8798	3.6337


==> data_V3/cheetah-M1-crm.txt <==
15.0	-0.5870	-0.5803	-0.5740
30.0	-0.5869	-0.5814	-0.5662
45.0	-0.5864	-0.5796	-0.5477
60.0	-0.5831	-0.5640	-0.5497
75.0	-0.5818	-0.5606	-0.5445
90.0	-0.5773	-0.5494	-0.5096
105.0	-0.5725	-0.5356	-0.4861
120.0	-0.5562	-0.5189	-0.4236
135.0	-0.5544	-0.4258	-0.2364
150.0	-0.5015	-0.2197	0.1882
165.0	-0.4255	-0.0266	0.5847
180.0	-0.3802	0.1641	0.9151
195.0	-0.2099	0.3041	1.3244
210.0	-0.0082	0.5497	1.6406
225.0	0.0228	0.9782	1.8940
240.0	0.2656	1.3847	2.1836
255.0	0.6216	1.8425	2.5755
270.0	0.9935	2.1187	2.8793
285.0	1.3396	2.5358	3.2060
300.0	1.6769	2.9023	3.5431
315.0	2.0084	3.1487	4.0702
330.0	2.2661	3.3047	4.3455
345.0	2.6013	3.5770	4.5713
360.0	2.8448	3.8171	4.8064
375.0	2.8949	4.1266	4.8637
390.0	3.0686	4.4341	4.9462
405.0	3.2530	4.6601	5.1087
420.0	3.4854	4.7752	5.2770
435.0	3.7137	4.7449	5.4747
450.0	3.8684	4.7048	5.5936
465.0	4.0059	4.7998	5.6919
480.0	4.0994	4.9992	5.7128
495.0	4.3283	5.0085	5.8089
510.0	4.5106	5.0180	5.8952
525.0	4.6568	5.0284	5.8839
540.0	4.7480	5.2232	5.9221
555.0	4.8920	5.3430	5.9956
570.0	4.9830	5.4884	6.0393
585.0	5.1433	5.5287	6.0980
600.0	5.2508	5.6885	6.1307
615.0	5.3408	5.6973	6.1697
630.0	5.4672	5.8278	6.3025
645.0	5.5461	5.9393	6.3763
660.0	5.5976	5.9924	6.4168
675.0	5.7395	6.0718	6.4574
690.0	5.8611	6.1514	6.4933
705.0	5.8705	6.2219	6.5340
720.0	5.8805	6.2582	6.6150
735.0	5.9799	6.2941	6.6524
750.0	5.9778	6.3656	6.7162
765.0	5.9399	6.3411	6.8214
780.0	5.9972	6.3418	6.7964
795.0	6.0261	6.3677	6.8027
810.0	6.1420	6.4630	6.8609
825.0	6.1682	6.5331	6.9090
840.0	6.2179	6.5932	6.9721
855.0	6.1594	6.6285	7.0283
870.0	6.2371	6.6136	7.0117
885.0	6.1995	6.6589	7.0074
900.0	6.2173	6.6328	7.0308
915.0	6.2300	6.6881	7.0609
930.0	6.3109	6.6226	7.0939
945.0	6.3330	6.5824	7.1252
960.0	6.4062	6.6033	7.2130
975.0	6.4893	6.6579	7.2746
990.0	6.5263	6.7544	7.3127
1005.0	6.5617	6.9692	7.3536
1020.0	6.5665	7.0192	7.3472
1035.0	6.5405	7.0395	7.3711
1050.0	6.6394	7.0704	7.4093
1065.0	6.6806	7.0577	7.4395
1080.0	6.6951	7.1031	7.4240
1095.0	6.8084	7.1297	7.4218
1110.0	6.8037	7.0909	7.4432
1125.0	6.8263	7.1237	7.4290
1140.0	6.8772	7.1710	7.4694
1155.0	6.8518	7.1138	7.4945
1170.0	6.9431	7.1196	7.4714
1185.0	6.9152	7.0831	7.5111
1200.0	6.9306	7.0815	7.5079
1215.0	6.9614	7.1777	7.5002
1230.0	6.9233	7.1774	7.4901
1245.0	6.9058	7.1569	7.4745
1260.0	6.9689	7.2626	7.4886
1275.0	7.0168	7.3423	7.4960
1290.0	7.1342	7.3742	7.4656
1305.0	7.1157	7.3877	7.5017
1320.0	7.1129	7.3749	7.5429
1335.0	7.1452	7.3675	7.5564
1350.0	7.1683	7.3753	7.5796
1365.0	7.0858	7.3898	7.6544
1380.0	7.0262	7.3943	7.6576
1395.0	7.0909	7.4127	7.7309
1410.0	7.0615	7.4223	7.7070
1425.0	7.0593	7.3982	7.6599
1440.0	7.0804	7.4433	7.7701
1455.0	7.1288	7.4163	7.8198
1470.0	7.1892	7.3892	7.8104
1485.0	7.0767	7.3891	7.7555
1500.0	7.1200	7.4439	7.7631
1515.0	7.1153	7.4694	7.7719
1530.0	7.1619	7.4595	7.7947
1545.0	7.1280	7.4995	7.7057
1560.0	7.2231	7.4850	7.7654
1575.0	7.2538	7.4904	7.7853
1590.0	7.3316	7.5265	7.8541
1605.0	7.3242	7.5820	7.8041
1620.0	7.2563	7.5722	7.8198
1635.0	7.2362	7.6531	7.7921
1650.0	7.2771	7.6431	7.9025
1665.0	7.2727	7.6433	7.9612
1680.0	7.3416	7.6632	7.9947
1695.0	7.2544	7.6745	8.0574
1710.0	7.2869	7.6848	8.1310
1725.0	7.2692	7.6598	8.1214
1740.0	7.3037	7.7267	7.9184
1755.0	7.2731	7.7533	7.9386
1770.0	7.2425	7.7618	7.8342
1785.0	7.1886	7.7264	7.8947
1800.0	7.2024	7.6800	7.9708
1815.0	7.2408	7.6912	7.9733
1830.0	7.2675	7.5857	7.9512
1845.0	7.2684	7.7482	8.0322
1860.0	7.2539	7.7649	8.1707
1875.0	7.2412	7.7748	8.1610
1890.0	7.2984	7.8327	8.0471
1905.0	7.2894	7.8629	8.1017
1920.0	7.3403	7.8773	8.1394
1935.0	7.2817	7.9407	8.2380
1950.0	7.4468	7.9041	8.1957
1965.0	7.2977	7.9240	8.1682
1980.0	7.3768	7.9492	8.2055
1995.0	7.3868	7.9520	8.1627
2010.0	7.3871	7.9615	8.2167
2025.0	7.3951	7.9863	8.1838
2040.0	7.3691	7.9762	8.2044
2055.0	7.5300	8.0142	8.2236
2070.0	7.6020	8.0149	8.2515
2085.0	7.5191	8.0042	8.2813
2100.0	7.4566	7.9641	8.2861
2115.0	7.4052	7.9177	8.2790
2130.0	7.4512	7.9119	8.3078
2145.0	7.4436	7.9252	8.2862
2160.0	7.4506	7.9497	8.2940
2175.0	7.4614	8.0065	8.3316
2190.0	7.5557	8.0979	8.3476
2205.0	7.6425	8.2040	8.3950
2220.0	7.6795	8.2145	8.3768
2235.0	7.7698	8.2299	8.3423
2250.0	7.7519	8.2304	8.3327
2265.0	7.7892	8.2013	8.4005
2280.0	7.7700	8.1613	8.3863
2295.0	7.7820	8.1433	8.4042
2310.0	7.8433	8.1823	8.3888
2325.0	7.7913	8.1933	8.3450
2340.0	7.7065	8.1524	8.4707
2355.0	7.7157	8.1678	8.4808
2370.0	7.7450	8.2175	8.4430
2385.0	7.8065	8.2007	8.4431
2400.0	7.7636	8.1770	8.4192
2415.0	7.6845	8.2267	8.4419
2430.0	7.6953	8.2772	8.4345
2445.0	7.6411	8.2810	8.4054
2460.0	7.6402	8.2354	8.4591
2475.0	7.7041	8.1755	8.4215
2490.0	7.7468	8.1453	8.3880
2505.0	7.8139	8.1757	8.4007
2520.0	7.8135	8.1984	8.3984
2535.0	7.8713	8.2351	8.4096
2550.0	7.9188	8.2326	8.4327
2565.0	7.9360	8.2686	8.4305
2580.0	7.9877	8.2952	8.3605
2595.0	7.9638	8.3078	8.3531
2610.0	7.8655	8.2467	8.3438
2625.0	7.8924	8.2356	8.3991
2640.0	7.8661	8.2291	8.3993
2655.0	7.9170	8.2160	8.4380
2670.0	7.9596	8.2243	8.4432
2685.0	7.9566	8.2550	8.4830
2700.0	7.9865	8.3035	8.5208
2715.0	7.9866	8.3272	8.5362
2730.0	7.9611	8.3396	8.5443
2745.0	8.1559	8.3450	8.5671
2760.0	8.2190	8.3542	8.5421
2775.0	8.1096	8.3279	8.5227
2790.0	8.0573	8.3566	8.5187
2805.0	8.0696	8.3717	8.5239
2820.0	8.0840	8.4041	8.5586
2835.0	8.1852	8.3945	8.5432
2850.0	8.1846	8.3468	8.5313
2865.0	8.1824	8.3174	8.5266
2880.0	8.1294	8.3803	8.5347
2895.0	8.1775	8.3526	8.4740
2910.0	8.0706	8.3330	8.4760
2925.0	8.0451	8.3330	8.4713
2940.0	8.0979	8.3675	8.4540
2955.0	8.0171	8.3370	8.5508
2970.0	8.0661	8.3276	8.5302
2985.0	8.0774	8.3061	8.5764


==> data_V3/cheetah-M1-hrm-rs.txt <==
15.0	-0.5897	-0.5877	-0.5843
30.0	-0.5924	-0.5915	-0.5884
45.0	-0.5940	-0.5931	-0.5899
60.0	-0.5951	-0.5942	-0.5915
75.0	-0.5954	-0.5949	-0.5919
90.0	-0.5959	-0.5953	-0.5922
105.0	-0.5969	-0.5964	-0.5943
120.0	-0.5975	-0.5967	-0.5953
135.0	-0.5979	-0.5971	-0.5960
150.0	-0.5979	-0.5971	-0.5961
165.0	-0.5978	-0.5971	-0.5960
180.0	-0.5979	-0.5974	-0.5965
195.0	-0.5980	-0.5973	-0.5965
210.0	-0.5980	-0.5976	-0.5968
225.0	-0.5978	-0.5974	-0.5966
240.0	-0.5979	-0.5973	-0.5963
255.0	-0.5977	-0.5974	-0.5962
270.0	-0.5979	-0.5972	-0.5966
285.0	-0.5979	-0.5972	-0.5961
300.0	-0.5982	-0.5975	-0.5964
315.0	-0.5983	-0.5977	-0.5966
330.0	-0.5987	-0.5975	-0.5970
345.0	-0.5988	-0.5974	-0.5968
360.0	-0.5987	-0.5972	-0.5965
375.0	-0.5987	-0.5973	-0.5966
390.0	-0.5986	-0.5975	-0.5969
405.0	-0.5984	-0.5977	-0.5968
420.0	-0.5982	-0.5975	-0.5968
435.0	-0.5985	-0.5974	-0.5966
450.0	-0.5986	-0.5975	-0.5965
465.0	-0.5987	-0.5976	-0.5967
480.0	-0.5986	-0.5977	-0.5964
495.0	-0.5986	-0.5978	-0.5966
510.0	-0.5988	-0.5981	-0.5968
525.0	-0.5990	-0.5980	-0.5966
540.0	-0.5988	-0.5977	-0.5965
555.0	-0.5989	-0.5976	-0.5945
570.0	-0.5989	-0.5973	-0.5937
585.0	-0.5989	-0.5973	-0.5949
600.0	-0.5990	-0.5973	-0.5944
615.0	-0.5991	-0.5972	-0.5943
630.0	-0.5991	-0.5969	-0.5930
645.0	-0.5990	-0.5973	-0.5957
660.0	-0.5993	-0.5975	-0.5967
675.0	-0.5991	-0.5976	-0.5968
690.0	-0.5989	-0.5977	-0.5970
705.0	-0.5989	-0.5971	-0.5949
720.0	-0.5986	-0.5973	-0.5933
735.0	-0.5984	-0.5975	-0.5942
750.0	-0.5984	-0.5971	-0.5935
765.0	-0.5984	-0.5971	-0.5929
780.0	-0.5985	-0.5971	-0.5933
795.0	-0.5986	-0.5971	-0.5943
810.0	-0.5988	-0.5971	-0.5943
825.0	-0.5989	-0.5971	-0.5946
840.0	-0.5993	-0.5975	-0.5946
855.0	-0.5993	-0.5978	-0.5944
870.0	-0.5993	-0.5970	-0.5952
885.0	-0.5992	-0.5966	-0.5916
900.0	-0.5992	-0.5966	-0.5905
915.0	-0.5992	-0.5972	-0.5934
930.0	-0.5991	-0.5966	-0.5878
945.0	-0.5990	-0.5956	-0.5869
960.0	-0.5988	-0.5962	-0.5848
975.0	-0.5988	-0.5963	-0.5846
990.0	-0.5988	-0.5966	-0.5861
1005.0	-0.5987	-0.5966	-0.5859
1020.0	-0.5986	-0.5964	-0.5853
1035.0	-0.5987	-0.5968	-0.5915
1050.0	-0.5985	-0.5972	-0.5909
1065.0	-0.5985	-0.5973	-0.5862
1080.0	-0.5986	-0.5968	-0.5882
1095.0	-0.5990	-0.5967	-0.5901
1110.0	-0.5988	-0.5972	-0.5908
1125.0	-0.5988	-0.5969	-0.5860
1140.0	-0.5984	-0.5970	-0.5859
1155.0	-0.5983	-0.5969	-0.5835
1170.0	-0.5983	-0.5967	-0.5837
1185.0	-0.5983	-0.5964	-0.5864
1200.0	-0.5983	-0.5966	-0.5872
1215.0	-0.5983	-0.5967	-0.5848
1230.0	-0.5981	-0.5969	-0.5846
1245.0	-0.5982	-0.5965	-0.5844
1260.0	-0.5982	-0.5970	-0.5837
1275.0	-0.5980	-0.5971	-0.5831
1290.0	-0.5978	-0.5967	-0.5827
1305.0	-0.5978	-0.5964	-0.5815
1320.0	-0.5976	-0.5958	-0.5823
1335.0	-0.5975	-0.5956	-0.5831
1350.0	-0.5975	-0.5959	-0.5823
1365.0	-0.5970	-0.5951	-0.5815
1380.0	-0.5972	-0.5955	-0.5821
1395.0	-0.5974	-0.5953	-0.5823
1410.0	-0.5974	-0.5956	-0.5820
1425.0	-0.5974	-0.5944	-0.5808
1440.0	-0.5970	-0.5949	-0.5789
1455.0	-0.5980	-0.5959	-0.5779
1470.0	-0.5977	-0.5957	-0.5773
1485.0	-0.5981	-0.5965	-0.5751
1500.0	-0.5986	-0.5948	-0.5779
1515.0	-0.5987	-0.5950	-0.5788
1530.0	-0.5986	-0.5962	-0.5785
1545.0	-0.5982	-0.5963	-0.5792
1560.0	-0.5980	-0.5958	-0.5741
1575.0	-0.5977	-0.5950	-0.5747
1590.0	-0.5978	-0.5947	-0.5758
1605.0	-0.5980	-0.5943	-0.5798
1620.0	-0.5979	-0.5941	-0.5770
1635.0	-0.5982	-0.5941	-0.5767
1650.0	-0.5980	-0.5947	-0.5753
1665.0	-0.5981	-0.5945	-0.5731
1680.0	-0.5982	-0.5961	-0.5718
1695.0	-0.5978	-0.5951	-0.5785
1710.0	-0.5981	-0.5947	-0.5735
1725.0	-0.5979	-0.5951	-0.5731
1740.0	-0.5973	-0.5940	-0.5739
1755.0	-0.5975	-0.5945	-0.5743
1770.0	-0.5979	-0.5953	-0.5747
1785.0	-0.5981	-0.5955	-0.5754
1800.0	-0.5979	-0.5953	-0.5754
1815.0	-0.5979	-0.5946	-0.5743
1830.0	-0.5979	-0.5945	-0.5766
1845.0	-0.5987	-0.5963	-0.5754
1860.0	-0.5982	-0.5963	-0.5751
1875.0	-0.5978	-0.5962	-0.5714
1890.0	-0.5979	-0.5954	-0.5731
1905.0	-0.5979	-0.5947	-0.5740
1920.0	-0.5982	-0.5949	-0.5735
1935.0	-0.5984	-0.5948	-0.5740
1950.0	-0.5983	-0.5945	-0.5719
1965.0	-0.5978	-0.5940	-0.5698
1980.0	-0.5978	-0.5952	-0.5699
1995.0	-0.5980	-0.5955	-0.5697
2010.0	-0.5978	-0.5955	-0.5693
2025.0	-0.5978	-0.5956	-0.5695
2040.0	-0.5976	-0.5950	-0.5702
2055.0	-0.5978	-0.5956	-0.5676
2070.0	-0.5982	-0.5958	-0.5671
2085.0	-0.5982	-0.5963	-0.5661
2100.0	-0.5982	-0.5965	-0.5647
2115.0	-0.5981	-0.5968	-0.5657
2130.0	-0.5980	-0.5971	-0.5647
2145.0	-0.5979	-0.5968	-0.5691
2160.0	-0.5980	-0.5965	-0.5699
2175.0	-0.5982	-0.5963	-0.5704
2190.0	-0.5984	-0.5958	-0.5717
2205.0	-0.5986	-0.5956	-0.5704
2220.0	-0.5985	-0.5955	-0.5696
2235.0	-0.5984	-0.5954	-0.5705
2250.0	-0.5979	-0.5936	-0.5715
2265.0	-0.5981	-0.5940	-0.5716
2280.0	-0.5980	-0.5911	-0.5628
2295.0	-0.5979	-0.5914	-0.5626
2310.0	-0.5976	-0.5921	-0.5627
2325.0	-0.5975	-0.5961	-0.5625
2340.0	-0.5974	-0.5965	-0.5627
2355.0	-0.5976	-0.5924	-0.5627
2370.0	-0.5976	-0.5925	-0.5632
2385.0	-0.5983	-0.5961	-0.5711
2400.0	-0.5977	-0.5921	-0.5721
2415.0	-0.5979	-0.5922	-0.5715
2430.0	-0.5987	-0.5949	-0.5696
2445.0	-0.5987	-0.5945	-0.5668
2460.0	-0.5990	-0.5957	-0.5667
2475.0	-0.5993	-0.5953	-0.5662
2490.0	-0.5997	-0.5967	-0.5632
2505.0	-0.5997	-0.5966	-0.5611
2520.0	-0.5997	-0.5968	-0.5645
2535.0	-0.5997	-0.5965	-0.5664
2550.0	-0.5996	-0.5963	-0.5723
2565.0	-0.5993	-0.5965	-0.5720
2580.0	-0.5993	-0.5967	-0.5713
2595.0	-0.5991	-0.5967	-0.5712
2610.0	-0.5991	-0.5969	-0.5720
2625.0	-0.5990	-0.5968	-0.5708
2640.0	-0.5990	-0.5967	-0.5700
2655.0	-0.5991	-0.5967	-0.5697
2670.0	-0.5991	-0.5967	-0.5680
2685.0	-0.5990	-0.5971	-0.5713
2700.0	-0.5990	-0.5970	-0.5721
2715.0	-0.5992	-0.5970	-0.5724
2730.0	-0.5990	-0.5969	-0.5741
2745.0	-0.5987	-0.5972	-0.5737
2760.0	-0.5988	-0.5971	-0.5749
2775.0	-0.5989	-0.5972	-0.5747
2790.0	-0.5990	-0.5971	-0.5730
2805.0	-0.5990	-0.5968	-0.5712
2820.0	-0.5990	-0.5965	-0.5706
2835.0	-0.5990	-0.5966	-0.5719
2850.0	-0.5989	-0.5968	-0.5741
2865.0	-0.5990	-0.5966	-0.5736
2880.0	-0.5988	-0.5963	-0.5729
2895.0	-0.5985	-0.5966	-0.5732
2910.0	-0.5984	-0.5968	-0.5769
2925.0	-0.5987	-0.5966	-0.5778
2940.0	-0.5989	-0.5967	-0.5766
2955.0	-0.5989	-0.5975	-0.5747
2970.0	-0.5989	-0.5971	-0.5734
2985.0	-0.5989	-0.5974	-0.5719


==> data_V3/cheetah-M1-hrm.txt <==
15.0	-0.5833	-0.5799	-0.5700
30.0	-0.5838	-0.5823	-0.5418
45.0	-0.5824	-0.5524	-0.5084
60.0	-0.5606	-0.5296	-0.4702
75.0	-0.5591	-0.5140	-0.4570
90.0	-0.5459	-0.4628	-0.4056
105.0	-0.5095	-0.4086	-0.3247
120.0	-0.4815	-0.3283	-0.2357
135.0	-0.4014	-0.2829	0.0042
150.0	-0.3040	-0.1425	0.1756
165.0	-0.2557	0.0268	0.3686
180.0	-0.2025	0.1867	0.6003
195.0	-0.1037	0.3607	0.8412
210.0	0.0356	0.5633	0.9959
225.0	0.1946	0.7742	1.1058
240.0	0.3206	1.0296	1.3227
255.0	0.4175	1.2450	1.6863
270.0	0.6841	1.5177	2.0113
285.0	0.7961	1.7132	2.3042
300.0	0.9563	1.8236	2.6459
315.0	1.1137	2.0553	2.7859
330.0	1.2493	2.1267	2.8952
345.0	1.4868	2.2503	3.0730
360.0	1.7017	2.4122	3.2445
375.0	1.7262	2.4733	3.1864
390.0	1.8898	2.5905	3.3273
405.0	1.9085	2.8927	3.4027
420.0	1.9582	3.1081	3.5856
435.0	2.0740	3.1981	3.6754
450.0	2.2710	3.0847	3.7171
465.0	2.2639	3.1460	3.7993
480.0	2.4727	3.1826	3.8908
495.0	2.5561	3.3383	3.9392
510.0	2.5523	3.5739	4.0391
525.0	2.7581	3.6853	4.3213
540.0	2.9107	3.7410	4.1933
555.0	3.0055	3.6337	4.2123
570.0	3.0152	3.8167	4.3310
585.0	3.0177	3.8667	4.4394
600.0	3.0541	3.8464	4.5445
615.0	3.0785	3.8761	4.5252
630.0	3.2177	3.9403	4.5423
645.0	3.4170	4.0375	4.6052
660.0	3.5801	4.1333	4.7277
675.0	3.6204	4.3411	4.7313
690.0	3.6652	4.3619	4.7726
705.0	3.3022	4.3930	4.8368
720.0	3.2676	4.3888	4.8746
735.0	3.4199	4.3844	4.8887
750.0	3.6220	4.3801	4.8964
765.0	3.7125	4.4467	4.9260
780.0	3.8474	4.4225	4.9092
795.0	3.8948	4.3779	4.9941
810.0	3.8988	4.4172	5.0114
825.0	3.8217	4.4227	5.0656
840.0	3.8172	4.4977	5.0677
855.0	3.8327	4.5797	5.1911
870.0	3.8626	4.6344	5.2174
885.0	3.8457	4.6200	5.2418
900.0	3.9273	4.6871	5.2084
915.0	3.9924	4.7583	5.1666
930.0	4.1079	4.6317	5.2695
945.0	3.9391	4.6767	5.2244
960.0	3.7541	4.6865	5.1825
975.0	3.7624	4.7565	5.2201
990.0	3.8602	4.7264	5.3380
1005.0	3.8428	4.8163	5.3352
1020.0	3.7162	4.7911	5.4254
1035.0	3.8974	4.8360	5.4757
1050.0	4.0196	4.8915	5.5002
1065.0	4.4075	4.9316	5.4875
1080.0	4.3167	4.9918	5.4622
1095.0	4.2147	5.0425	5.5002
1110.0	4.2839	5.0628	5.4771
1125.0	4.2440	5.1067	5.4618
1140.0	4.1551	5.1337	5.5364
1155.0	4.1353	5.1441	5.5580
1170.0	4.1499	5.0745	5.5550
1185.0	4.0644	5.0694	5.5212
1200.0	3.9479	5.0194	5.4814
1215.0	3.9487	5.0297	5.5773
1230.0	4.0775	4.9996	5.5960
1245.0	4.1884	4.9596	5.4969
1260.0	4.2087	4.9464	5.4501
1275.0	4.2273	4.9915	5.4809
1290.0	4.3590	5.0776	5.5147
1305.0	4.5601	5.0779	5.6300
1320.0	4.6320	5.1024	5.5611
1335.0	4.4442	5.0871	5.5976
1350.0	4.4176	4.9840	5.6247
1365.0	4.3980	5.0493	5.6455
1380.0	4.4758	5.0589	5.6385
1395.0	4.4225	5.0793	5.6106
1410.0	4.4089	5.0597	5.5728
1425.0	4.3822	5.0047	5.5983
1440.0	4.3590	5.0119	5.5031
1455.0	4.4633	5.0756	5.5606
1470.0	4.5137	5.0911	5.6057
1485.0	4.4106	5.0630	5.5939
1500.0	4.3580	5.0789	5.6396
1515.0	4.4518	5.1018	5.6349
1530.0	4.5839	5.1542	5.5885
1545.0	4.6467	5.0584	5.5711
1560.0	4.7034	5.0203	5.5228
1575.0	4.8128	5.0540	5.4979
1590.0	4.8764	5.0447	5.4922
1605.0	4.8048	5.0450	5.4678
1620.0	4.7780	5.1819	5.4184
1635.0	4.8002	5.2626	5.5124
1650.0	4.8305	5.3668	5.5170
1665.0	4.7256	5.3254	5.6064
1680.0	4.7234	5.3254	5.6028
1695.0	4.7937	5.3760	5.6500
1710.0	4.7728	5.3610	5.5640
1725.0	4.7402	5.3510	5.6090
1740.0	4.7279	5.2953	5.6353
1755.0	4.8291	5.3108	5.6057
1770.0	4.9274	5.3511	5.6889
1785.0	4.8555	5.2862	5.7017
1800.0	4.7405	5.3522	5.6813
1815.0	4.6780	5.3695	5.6621
1830.0	4.8145	5.4407	5.5865
1845.0	4.7491	5.3947	5.6379
1860.0	4.7158	5.3570	5.6527
1875.0	4.6227	5.3569	5.6843
1890.0	4.6254	5.3930	5.6086
1905.0	4.6102	5.3728	5.5946
1920.0	4.6223	5.3726	5.6092
1935.0	4.5749	5.2692	5.6636
1950.0	4.6479	5.2184	5.6318
1965.0	4.6402	5.2098	5.6713
1980.0	4.7282	5.1743	5.6654
1995.0	4.7869	5.2904	5.7087
2010.0	4.8504	5.2555	5.7447
2025.0	4.7477	5.3309	5.7782
2040.0	4.7191	5.3710	5.7640
2055.0	4.7842	5.3762	5.7420
2070.0	4.7467	5.4274	5.8012
2085.0	4.7524	5.4275	5.7541
2100.0	4.7212	5.4040	5.6958
2115.0	4.6512	5.4020	5.6658
2130.0	4.6280	5.4222	5.6069
2145.0	4.6026	5.4229	5.6844
2160.0	4.5590	5.4510	5.7002
2175.0	4.5887	5.4726	5.6715
2190.0	4.6187	5.4736	5.6988
2205.0	4.6740	5.5370	5.7086
2220.0	4.7469	5.4621	5.6836
2235.0	4.7516	5.4666	5.6947
2250.0	4.7642	5.4922	5.6908
2265.0	4.8371	5.4125	5.7311
2280.0	4.7320	5.3427	5.8072
2295.0	4.6889	5.3594	5.7592
2310.0	4.6426	5.4158	5.7085
2325.0	4.6954	5.4176	5.7485
2340.0	4.6432	5.4180	5.7478
2355.0	4.6526	5.4360	5.7109
2370.0	4.6359	5.4690	5.6722
2385.0	4.6707	5.4543	5.6380
2400.0	4.6750	5.4263	5.6209
2415.0	4.6443	5.4118	5.7102
2430.0	4.7316	5.3467	5.5912
2445.0	4.7545	5.3422	5.5960
2460.0	4.8680	5.3528	5.5677
2475.0	4.6540	5.3770	5.5398
2490.0	4.6737	5.3667	5.5319
2505.0	4.6310	5.3255	5.6102
2520.0	4.5210	5.3454	5.6099
2535.0	4.5740	5.3508	5.5975
2550.0	4.6667	5.3253	5.6237
2565.0	4.6621	5.3756	5.6217
2580.0	4.7097	5.3356	5.5928
2595.0	4.7126	5.3221	5.6385
2610.0	4.7012	5.3139	5.6554
2625.0	4.6572	5.3392	5.6698
2640.0	4.8896	5.3673	5.6812
2655.0	4.9220	5.3826	5.7357
2670.0	5.0250	5.4277	5.6977
2685.0	5.0279	5.4524	5.7352
2700.0	5.0294	5.3943	5.6944
2715.0	5.0394	5.3745	5.6856
2730.0	5.0407	5.4244	5.6836
2745.0	5.1320	5.4921	5.7010
2760.0	5.0789	5.5006	5.6523
2775.0	5.1775	5.4878	5.6642
2790.0	5.1632	5.5002	5.6673
2805.0	5.1429	5.5114	5.6113
2820.0	5.1625	5.4950	5.5819
2835.0	5.1576	5.5004	5.6002
2850.0	5.1639	5.4924	5.6070
2865.0	5.1263	5.3928	5.6091
2880.0	5.0889	5.3780	5.6110
2895.0	5.0424	5.3749	5.6348
2910.0	5.0427	5.3950	5.5940
2925.0	4.9718	5.4760	5.6579
2940.0	4.8530	5.4545	5.5945
2955.0	4.8376	5.4207	5.5375
2970.0	4.9760	5.4302	5.5287
2985.0	5.1133	5.4266	5.6300


==> data_V3/cheetah-M1-ql-rs.txt <==
15.0	-0.5910	-0.5885	-0.5846
30.0	-0.5938	-0.5922	-0.5889
45.0	-0.5949	-0.5938	-0.5916
60.0	-0.5955	-0.5941	-0.5923
75.0	-0.5960	-0.5947	-0.5931
90.0	-0.5962	-0.5950	-0.5937
105.0	-0.5972	-0.5962	-0.5951
120.0	-0.5979	-0.5968	-0.5961
135.0	-0.5981	-0.5970	-0.5937
150.0	-0.5980	-0.5970	-0.5938
165.0	-0.5979	-0.5972	-0.5960
180.0	-0.5982	-0.5970	-0.5962
195.0	-0.5981	-0.5970	-0.5961
210.0	-0.5981	-0.5974	-0.5964
225.0	-0.5980	-0.5973	-0.5964
240.0	-0.5979	-0.5975	-0.5966
255.0	-0.5980	-0.5975	-0.5966
270.0	-0.5980	-0.5973	-0.5966
285.0	-0.5984	-0.5975	-0.5969
300.0	-0.5984	-0.5975	-0.5969
315.0	-0.5983	-0.5976	-0.5969
330.0	-0.5985	-0.5977	-0.5968
345.0	-0.5982	-0.5976	-0.5966
360.0	-0.5983	-0.5976	-0.5967
375.0	-0.5983	-0.5976	-0.5965
390.0	-0.5986	-0.5978	-0.5967
405.0	-0.5986	-0.5978	-0.5969
420.0	-0.5984	-0.5975	-0.5969
435.0	-0.5981	-0.5973	-0.5967
450.0	-0.5984	-0.5973	-0.5966
465.0	-0.5985	-0.5973	-0.5966
480.0	-0.5982	-0.5975	-0.5967
495.0	-0.5982	-0.5975	-0.5966
510.0	-0.5982	-0.5975	-0.5968
525.0	-0.5980	-0.5972	-0.5945
540.0	-0.5981	-0.5971	-0.5943
555.0	-0.5981	-0.5974	-0.5940
570.0	-0.5983	-0.5972	-0.5889
585.0	-0.5985	-0.5970	-0.5881
600.0	-0.5983	-0.5970	-0.5882
615.0	-0.5984	-0.5973	-0.5963
630.0	-0.5985	-0.5972	-0.5965
645.0	-0.5983	-0.5968	-0.5888
660.0	-0.5983	-0.5970	-0.5889
675.0	-0.5982	-0.5972	-0.5939
690.0	-0.5983	-0.5974	-0.5943
705.0	-0.5983	-0.5976	-0.5941
720.0	-0.5983	-0.5976	-0.5896
735.0	-0.5984	-0.5977	-0.5942
750.0	-0.5981	-0.5975	-0.5963
765.0	-0.5981	-0.5974	-0.5966
780.0	-0.5982	-0.5973	-0.5964
795.0	-0.5983	-0.5975	-0.5967
810.0	-0.5985	-0.5975	-0.5967
825.0	-0.5981	-0.5975	-0.5966
840.0	-0.5982	-0.5976	-0.5968
855.0	-0.5981	-0.5977	-0.5968
870.0	-0.5978	-0.5975	-0.5969
885.0	-0.5980	-0.5977	-0.5970
900.0	-0.5980	-0.5977	-0.5971
915.0	-0.5981	-0.5975	-0.5967
930.0	-0.5980	-0.5974	-0.5967
945.0	-0.5981	-0.5975	-0.5967
960.0	-0.5978	-0.5971	-0.5941
975.0	-0.5977	-0.5973	-0.5941
990.0	-0.5979	-0.5972	-0.5939
1005.0	-0.5982	-0.5973	-0.5936
1020.0	-0.5982	-0.5976	-0.5959
1035.0	-0.5981	-0.5970	-0.5964
1050.0	-0.5982	-0.5971	-0.5965
1065.0	-0.5983	-0.5975	-0.5971
1080.0	-0.5981	-0.5977	-0.5945
1095.0	-0.5983	-0.5975	-0.5940
1110.0	-0.5985	-0.5979	-0.5942
1125.0	-0.5985	-0.5978	-0.5943
1140.0	-0.5983	-0.5977	-0.5942
1155.0	-0.5983	-0.5978	-0.5941
1170.0	-0.5983	-0.5976	-0.5960
1185.0	-0.5985	-0.5980	-0.5966
1200.0	-0.5987	-0.5979	-0.5969
1215.0	-0.5985	-0.5979	-0.5965
1230.0	-0.5983	-0.5980	-0.5965
1245.0	-0.5983	-0.5977	-0.5962
1260.0	-0.5983	-0.5977	-0.5964
1275.0	-0.5983	-0.5975	-0.5960
1290.0	-0.5984	-0.5976	-0.5958
1305.0	-0.5985	-0.5975	-0.5961
1320.0	-0.5985	-0.5975	-0.5964
1335.0	-0.5982	-0.5975	-0.5963
1350.0	-0.5983	-0.5977	-0.5963
1365.0	-0.5984	-0.5976	-0.5966
1380.0	-0.5985	-0.5978	-0.5967
1395.0	-0.5987	-0.5979	-0.5971
1410.0	-0.5990	-0.5979	-0.5971
1425.0	-0.5990	-0.5978	-0.5971
1440.0	-0.5988	-0.5978	-0.5969
1455.0	-0.5987	-0.5978	-0.5972
1470.0	-0.5986	-0.5979	-0.5971
1485.0	-0.5993	-0.5982	-0.5973
1500.0	-0.5994	-0.5981	-0.5970
1515.0	-0.5986	-0.5979	-0.5951
1530.0	-0.5989	-0.5979	-0.5882
1545.0	-0.5990	-0.5980	-0.5878
1560.0	-0.5990	-0.5978	-0.5944
1575.0	-0.5993	-0.5977	-0.5946
1590.0	-0.5992	-0.5977	-0.5944
1605.0	-0.5993	-0.5975	-0.5970
1620.0	-0.5990	-0.5974	-0.5969
1635.0	-0.5993	-0.5980	-0.5972
1650.0	-0.5993	-0.5979	-0.5974
1665.0	-0.5994	-0.5981	-0.5975
1680.0	-0.5993	-0.5981	-0.5976
1695.0	-0.5992	-0.5983	-0.5974
1710.0	-0.5992	-0.5984	-0.5976
1725.0	-0.5993	-0.5984	-0.5977
1740.0	-0.5994	-0.5981	-0.5975
1755.0	-0.5994	-0.5983	-0.5977
1770.0	-0.5994	-0.5980	-0.5975
1785.0	-0.5993	-0.5980	-0.5973
1800.0	-0.5991	-0.5980	-0.5972
1815.0	-0.5991	-0.5977	-0.5971
1830.0	-0.5991	-0.5978	-0.5969
1845.0	-0.5991	-0.5978	-0.5967
1860.0	-0.5991	-0.5978	-0.5966
1875.0	-0.5992	-0.5979	-0.5971
1890.0	-0.5992	-0.5979	-0.5968
1905.0	-0.5992	-0.5975	-0.5948
1920.0	-0.5995	-0.5979	-0.5968
1935.0	-0.5994	-0.5978	-0.5971
1950.0	-0.5993	-0.5981	-0.5969
1965.0	-0.5993	-0.5982	-0.5970
1980.0	-0.5993	-0.5983	-0.5971
1995.0	-0.5993	-0.5983	-0.5973
2010.0	-0.5993	-0.5981	-0.5971
2025.0	-0.5993	-0.5982	-0.5973
2040.0	-0.5994	-0.5983	-0.5973
2055.0	-0.5995	-0.5982	-0.5972
2070.0	-0.5993	-0.5981	-0.5974
2085.0	-0.5994	-0.5979	-0.5972
2100.0	-0.5995	-0.5978	-0.5969
2115.0	-0.5995	-0.5979	-0.5974
2130.0	-0.5994	-0.5980	-0.5973
2145.0	-0.5994	-0.5979	-0.5971
2160.0	-0.5994	-0.5980	-0.5974
2175.0	-0.5995	-0.5981	-0.5971
2190.0	-0.5995	-0.5983	-0.5972
2205.0	-0.5995	-0.5982	-0.5972
2220.0	-0.5990	-0.5978	-0.5894
2235.0	-0.5991	-0.5976	-0.5893
2250.0	-0.5987	-0.5975	-0.5898
2265.0	-0.5987	-0.5976	-0.5897
2280.0	-0.5987	-0.5977	-0.5947
2295.0	-0.5986	-0.5975	-0.5947
2310.0	-0.5993	-0.5975	-0.5967
2325.0	-0.5992	-0.5978	-0.5971
2340.0	-0.5991	-0.5979	-0.5973
2355.0	-0.5994	-0.5983	-0.5975
2370.0	-0.5990	-0.5979	-0.5976
2385.0	-0.5989	-0.5979	-0.5973
2400.0	-0.5988	-0.5978	-0.5969
2415.0	-0.5988	-0.5979	-0.5966
2430.0	-0.5990	-0.5979	-0.5970
2445.0	-0.5988	-0.5979	-0.5970
2460.0	-0.5987	-0.5979	-0.5972
2475.0	-0.5989	-0.5980	-0.5972
2490.0	-0.5993	-0.5982	-0.5973
2505.0	-0.5993	-0.5981	-0.5970
2520.0	-0.5993	-0.5981	-0.5967
2535.0	-0.5994	-0.5979	-0.5967
2550.0	-0.5995	-0.5981	-0.5964
2565.0	-0.5995	-0.5982	-0.5968
2580.0	-0.5996	-0.5981	-0.5970
2595.0	-0.5996	-0.5982	-0.5972
2610.0	-0.5995	-0.5983	-0.5970
2625.0	-0.5995	-0.5984	-0.5974
2640.0	-0.5995	-0.5983	-0.5976
2655.0	-0.5994	-0.5983	-0.5976
2670.0	-0.5994	-0.5984	-0.5976
2685.0	-0.5994	-0.5983	-0.5971
2700.0	-0.5991	-0.5982	-0.5971
2715.0	-0.5991	-0.5981	-0.5971
2730.0	-0.5989	-0.5983	-0.5971
2745.0	-0.5988	-0.5980	-0.5971
2760.0	-0.5988	-0.5979	-0.5970
2775.0	-0.5988	-0.5978	-0.5972
2790.0	-0.5987	-0.5976	-0.5971
2805.0	-0.5991	-0.5976	-0.5971
2820.0	-0.5992	-0.5977	-0.5966
2835.0	-0.5993	-0.5977	-0.5941
2850.0	-0.5991	-0.5975	-0.5884
2865.0	-0.5990	-0.5976	-0.5878
2880.0	-0.5989	-0.5975	-0.5882
2895.0	-0.5989	-0.5976	-0.5882
2910.0	-0.5989	-0.5978	-0.5880
2925.0	-0.5988	-0.5976	-0.5880
2940.0	-0.5988	-0.5977	-0.5878
2955.0	-0.5988	-0.5979	-0.5886
2970.0	-0.5991	-0.5978	-0.5948
2985.0	-0.5990	-0.5979	-0.5949


==> data_V3/cheetah-M1-ql.txt <==
15.0	-0.5684	-0.5605	-0.5559
30.0	-0.5725	-0.5681	-0.5533
45.0	-0.5752	-0.5726	-0.5636
60.0	-0.5793	-0.5776	-0.5709
75.0	-0.5823	-0.5799	-0.5752
90.0	-0.5837	-0.5820	-0.5774
105.0	-0.5865	-0.5835	-0.5777
120.0	-0.5915	-0.5892	-0.5839
135.0	-0.5936	-0.5911	-0.5845
150.0	-0.5954	-0.5925	-0.5846
165.0	-0.5955	-0.5931	-0.5878
180.0	-0.5962	-0.5931	-0.5887
195.0	-0.5959	-0.5939	-0.5897
210.0	-0.5957	-0.5938	-0.5902
225.0	-0.5963	-0.5952	-0.5918
240.0	-0.5970	-0.5954	-0.5921
255.0	-0.5971	-0.5958	-0.5927
270.0	-0.5973	-0.5959	-0.5939
285.0	-0.5978	-0.5968	-0.5945
300.0	-0.5980	-0.5965	-0.5952
315.0	-0.5979	-0.5965	-0.5940
330.0	-0.5979	-0.5961	-0.5935
345.0	-0.5981	-0.5963	-0.5936
360.0	-0.5984	-0.5961	-0.5940
375.0	-0.5978	-0.5956	-0.5921
390.0	-0.5980	-0.5956	-0.5923
405.0	-0.5980	-0.5952	-0.5922
420.0	-0.5980	-0.5959	-0.5921
435.0	-0.5979	-0.5963	-0.5923
450.0	-0.5980	-0.5965	-0.5926
465.0	-0.5983	-0.5954	-0.5886
480.0	-0.5986	-0.5964	-0.5926
495.0	-0.5983	-0.5963	-0.5919
510.0	-0.5982	-0.5967	-0.5924
525.0	-0.5982	-0.5967	-0.5922
540.0	-0.5979	-0.5967	-0.5922
555.0	-0.5982	-0.5976	-0.5942
570.0	-0.5981	-0.5975	-0.5944
585.0	-0.5979	-0.5974	-0.5941
600.0	-0.5980	-0.5974	-0.5942
615.0	-0.5982	-0.5975	-0.5946
630.0	-0.5980	-0.5975	-0.5942
645.0	-0.5982	-0.5975	-0.5937
660.0	-0.5982	-0.5976	-0.5936
675.0	-0.5981	-0.5975	-0.5932
690.0	-0.5981	-0.5975	-0.5940
705.0	-0.5982	-0.5973	-0.5957
720.0	-0.5980	-0.5974	-0.5956
735.0	-0.5982	-0.5974	-0.5958
750.0	-0.5978	-0.5968	-0.5956
765.0	-0.5980	-0.5971	-0.5956
780.0	-0.5979	-0.5966	-0.5934
795.0	-0.5975	-0.5964	-0.5890
810.0	-0.5976	-0.5960	-0.5878
825.0	-0.5977	-0.5961	-0.5883
840.0	-0.5977	-0.5960	-0.5884
855.0	-0.5978	-0.5962	-0.5883
870.0	-0.5980	-0.5964	-0.5881
885.0	-0.5978	-0.5969	-0.5883
900.0	-0.5977	-0.5970	-0.5923
915.0	-0.5978	-0.5971	-0.5922
930.0	-0.5978	-0.5966	-0.5880
945.0	-0.5974	-0.5965	-0.5879
960.0	-0.5976	-0.5965	-0.5882
975.0	-0.5980	-0.5965	-0.5888
990.0	-0.5978	-0.5964	-0.5884
1005.0	-0.5981	-0.5969	-0.5923
1020.0	-0.5978	-0.5971	-0.5912
1035.0	-0.5983	-0.5974	-0.5952
1050.0	-0.5983	-0.5972	-0.5954
1065.0	-0.5983	-0.5972	-0.5925
1080.0	-0.5982	-0.5973	-0.5925
1095.0	-0.5981	-0.5973	-0.5935
1110.0	-0.5985	-0.5976	-0.5937
1125.0	-0.5983	-0.5976	-0.5948
1140.0	-0.5984	-0.5976	-0.5947
1155.0	-0.5984	-0.5972	-0.5946
1170.0	-0.5980	-0.5972	-0.5956
1185.0	-0.5981	-0.5975	-0.5952
1200.0	-0.5982	-0.5975	-0.5941
1215.0	-0.5981	-0.5975	-0.5935
1230.0	-0.5979	-0.5975	-0.5935
1245.0	-0.5981	-0.5974	-0.5938
1260.0	-0.5982	-0.5973	-0.5938
1275.0	-0.5983	-0.5974	-0.5939
1290.0	-0.5982	-0.5970	-0.5942
1305.0	-0.5980	-0.5969	-0.5943
1320.0	-0.5983	-0.5971	-0.5924
1335.0	-0.5982	-0.5972	-0.5926
1350.0	-0.5981	-0.5968	-0.5926
1365.0	-0.5981	-0.5971	-0.5921
1380.0	-0.5980	-0.5973	-0.5919
1395.0	-0.5983	-0.5977	-0.5917
1410.0	-0.5984	-0.5977	-0.5940
1425.0	-0.5984	-0.5975	-0.5933
1440.0	-0.5983	-0.5972	-0.5936
1455.0	-0.5981	-0.5972	-0.5940
1470.0	-0.5983	-0.5973	-0.5946
1485.0	-0.5982	-0.5975	-0.5946
1500.0	-0.5981	-0.5973	-0.5934
1515.0	-0.5981	-0.5969	-0.5942
1530.0	-0.5982	-0.5972	-0.5939
1545.0	-0.5980	-0.5972	-0.5942
1560.0	-0.5981	-0.5973	-0.5945
1575.0	-0.5981	-0.5975	-0.5946
1590.0	-0.5981	-0.5974	-0.5946
1605.0	-0.5981	-0.5977	-0.5957
1620.0	-0.5980	-0.5975	-0.5959
1635.0	-0.5981	-0.5975	-0.5957
1650.0	-0.5983	-0.5978	-0.5961
1665.0	-0.5981	-0.5977	-0.5960
1680.0	-0.5979	-0.5972	-0.5956
1695.0	-0.5980	-0.5971	-0.5954
1710.0	-0.5980	-0.5971	-0.5945
1725.0	-0.5981	-0.5968	-0.5955
1740.0	-0.5984	-0.5972	-0.5947
1755.0	-0.5983	-0.5972	-0.5945
1770.0	-0.5984	-0.5973	-0.5952
1785.0	-0.5985	-0.5978	-0.5952
1800.0	-0.5985	-0.5971	-0.5941
1815.0	-0.5984	-0.5972	-0.5947
1830.0	-0.5981	-0.5970	-0.5928
1845.0	-0.5980	-0.5970	-0.5936
1860.0	-0.5981	-0.5966	-0.5935
1875.0	-0.5978	-0.5964	-0.5934
1890.0	-0.5979	-0.5964	-0.5935
1905.0	-0.5983	-0.5970	-0.5949
1920.0	-0.5981	-0.5971	-0.5946
1935.0	-0.5981	-0.5969	-0.5919
1950.0	-0.5981	-0.5970	-0.5923
1965.0	-0.5982	-0.5972	-0.5910
1980.0	-0.5983	-0.5973	-0.5914
1995.0	-0.5982	-0.5974	-0.5923
2010.0	-0.5980	-0.5967	-0.5886
2025.0	-0.5984	-0.5964	-0.5886
2040.0	-0.5984	-0.5970	-0.5920
2055.0	-0.5982	-0.5972	-0.5925
2070.0	-0.5982	-0.5974	-0.5930
2085.0	-0.5982	-0.5974	-0.5931
2100.0	-0.5981	-0.5972	-0.5936
2115.0	-0.5981	-0.5973	-0.5958
2130.0	-0.5982	-0.5972	-0.5959
2145.0	-0.5981	-0.5970	-0.5960
2160.0	-0.5981	-0.5970	-0.5957
2175.0	-0.5982	-0.5967	-0.5957
2190.0	-0.5982	-0.5969	-0.5956
2205.0	-0.5981	-0.5971	-0.5953
2220.0	-0.5983	-0.5974	-0.5948
2235.0	-0.5983	-0.5975	-0.5942
2250.0	-0.5983	-0.5974	-0.5924
2265.0	-0.5983	-0.5973	-0.5920
2280.0	-0.5983	-0.5970	-0.5940
2295.0	-0.5984	-0.5968	-0.5940
2310.0	-0.5983	-0.5970	-0.5946
2325.0	-0.5981	-0.5968	-0.5943
2340.0	-0.5981	-0.5970	-0.5936
2355.0	-0.5983	-0.5976	-0.5934
2370.0	-0.5985	-0.5974	-0.5932
2385.0	-0.5985	-0.5972	-0.5867
2400.0	-0.5984	-0.5972	-0.5872
2415.0	-0.5986	-0.5973	-0.5865
2430.0	-0.5985	-0.5972	-0.5879
2445.0	-0.5982	-0.5971	-0.5933
2460.0	-0.5982	-0.5973	-0.5929
2475.0	-0.5982	-0.5972	-0.5953
2490.0	-0.5984	-0.5971	-0.5953
2505.0	-0.5983	-0.5969	-0.5949
2520.0	-0.5981	-0.5969	-0.5944
2535.0	-0.5983	-0.5969	-0.5945
2550.0	-0.5982	-0.5971	-0.5948
2565.0	-0.5983	-0.5974	-0.5957
2580.0	-0.5983	-0.5976	-0.5950
2595.0	-0.5986	-0.5975	-0.5953
2610.0	-0.5985	-0.5975	-0.5952
2625.0	-0.5985	-0.5977	-0.5952
2640.0	-0.5984	-0.5975	-0.5950
2655.0	-0.5985	-0.5973	-0.5947
2670.0	-0.5983	-0.5972	-0.5950
2685.0	-0.5983	-0.5973	-0.5950
2700.0	-0.5982	-0.5971	-0.5952
2715.0	-0.5981	-0.5976	-0.5953
2730.0	-0.5982	-0.5975	-0.5955
2745.0	-0.5981	-0.5974	-0.5952
2760.0	-0.5982	-0.5978	-0.5955
2775.0	-0.5982	-0.5973	-0.5949
2790.0	-0.5982	-0.5973	-0.5956
2805.0	-0.5983	-0.5972	-0.5956
2820.0	-0.5984	-0.5971	-0.5953
2835.0	-0.5982	-0.5970	-0.5946
2850.0	-0.5981	-0.5968	-0.5948
2865.0	-0.5983	-0.5970	-0.5920
2880.0	-0.5982	-0.5970	-0.5920
2895.0	-0.5982	-0.5972	-0.5877
2910.0	-0.5982	-0.5973	-0.5880
2925.0	-0.5983	-0.5971	-0.5875
2940.0	-0.5983	-0.5973	-0.5878
2955.0	-0.5985	-0.5976	-0.5879
2970.0	-0.5984	-0.5974	-0.5832
2985.0	-0.5986	-0.5974	-0.5853


==> data_V3/cheetah-M2-crm-rs.txt <==
15.0	-0.5892	-0.5872	-0.5836
30.0	-0.5930	-0.5910	-0.5201
45.0	-0.5937	-0.5920	-0.5419
60.0	-0.5950	-0.5926	-0.5561
75.0	-0.5959	-0.5867	-0.5601
90.0	-0.5963	-0.5883	-0.5556
105.0	-0.5968	-0.5901	-0.5708
120.0	-0.5974	-0.5958	-0.5699
135.0	-0.5977	-0.5954	-0.5704
150.0	-0.5980	-0.5961	-0.5571
165.0	-0.5982	-0.5958	-0.5529
180.0	-0.5980	-0.5958	-0.5498
195.0	-0.5980	-0.5963	-0.5464
210.0	-0.5983	-0.5965	-0.5507
225.0	-0.5985	-0.5968	-0.5509
240.0	-0.5985	-0.5969	-0.5449
255.0	-0.5987	-0.5962	-0.5705
270.0	-0.5990	-0.5970	-0.5709
285.0	-0.5987	-0.5906	-0.5657
300.0	-0.5986	-0.5906	-0.5656
315.0	-0.5988	-0.5827	-0.5661
330.0	-0.5989	-0.5907	-0.5763
345.0	-0.5990	-0.5971	-0.5763
360.0	-0.5990	-0.5975	-0.5687
375.0	-0.5986	-0.5931	-0.5668
390.0	-0.5989	-0.5930	-0.5616
405.0	-0.5990	-0.5860	-0.5571
420.0	-0.5992	-0.5822	-0.5619
435.0	-0.5991	-0.5820	-0.5525
450.0	-0.5991	-0.5824	-0.5606
465.0	-0.5990	-0.5881	-0.5622
480.0	-0.5994	-0.5958	-0.5747
495.0	-0.5993	-0.5972	-0.5760
510.0	-0.5994	-0.5974	-0.5560
525.0	-0.5994	-0.5977	-0.5519
540.0	-0.5994	-0.5977	-0.5522
555.0	-0.5992	-0.5859	-0.5731
570.0	-0.5992	-0.5861	-0.5704
585.0	-0.5989	-0.5859	-0.5731
600.0	-0.5986	-0.5852	-0.5629
615.0	-0.5986	-0.5912	-0.5737
630.0	-0.5987	-0.5911	-0.5656
645.0	-0.5988	-0.5961	-0.5735
660.0	-0.5994	-0.5910	-0.5523
675.0	-0.5994	-0.5913	-0.5541
690.0	-0.5995	-0.5889	-0.5509
705.0	-0.5995	-0.5840	-0.5602
720.0	-0.5996	-0.5886	-0.5601
735.0	-0.5995	-0.5799	-0.5573
750.0	-0.5995	-0.5971	-0.5574
765.0	-0.5995	-0.5905	-0.5777
780.0	-0.5994	-0.5977	-0.5808
795.0	-0.5995	-0.5978	-0.5794
810.0	-0.5995	-0.5974	-0.5793
825.0	-0.5996	-0.5975	-0.5791
840.0	-0.5996	-0.5977	-0.5833
855.0	-0.5994	-0.5979	-0.5762
870.0	-0.5995	-0.5976	-0.5777
885.0	-0.5995	-0.5974	-0.5772
900.0	-0.5995	-0.5970	-0.5771
915.0	-0.5994	-0.5955	-0.5762
930.0	-0.5995	-0.5952	-0.5618
945.0	-0.5994	-0.5963	-0.5622
960.0	-0.5994	-0.5957	-0.5615
975.0	-0.5993	-0.5954	-0.5742
990.0	-0.5993	-0.5961	-0.5741
1005.0	-0.5993	-0.5968	-0.5575
1020.0	-0.5994	-0.5963	-0.5574
1035.0	-0.5992	-0.5903	-0.5701
1050.0	-0.5994	-0.5915	-0.5707
1065.0	-0.5994	-0.5848	-0.5684
1080.0	-0.5995	-0.5890	-0.5391
1095.0	-0.5997	-0.5892	-0.5320
1110.0	-0.5997	-0.5829	-0.5434
1125.0	-0.5997	-0.5896	-0.5622
1140.0	-0.5998	-0.5818	-0.5286
1155.0	-0.5996	-0.5897	-0.5188
1170.0	-0.5995	-0.5964	-0.5597
1185.0	-0.5994	-0.5964	-0.5723
1200.0	-0.5993	-0.5965	-0.5701
1215.0	-0.5991	-0.5966	-0.5660
1230.0	-0.5992	-0.5917	-0.5688
1245.0	-0.5992	-0.5917	-0.5477
1260.0	-0.5988	-0.5875	-0.5635
1275.0	-0.5988	-0.5822	-0.5576
1290.0	-0.5967	-0.5800	-0.5578
1305.0	-0.5972	-0.5826	-0.5418
1320.0	-0.5987	-0.5827	-0.5412
1335.0	-0.5980	-0.5780	-0.5007
1350.0	-0.5982	-0.5780	-0.3699
1365.0	-0.5986	-0.5733	-0.3093
1380.0	-0.5989	-0.5673	-0.2614
1395.0	-0.5994	-0.5673	-0.1701
1410.0	-0.5993	-0.5704	-0.0270
1425.0	-0.5992	-0.5824	0.0087
1440.0	-0.5993	-0.5792	-0.0296
1455.0	-0.5992	-0.5668	0.2018
1470.0	-0.5994	-0.5732	0.1840
1485.0	-0.5995	-0.5748	0.3461
1500.0	-0.5995	-0.5749	0.4474
1515.0	-0.5995	-0.5745	0.3812
1530.0	-0.5995	-0.5776	0.3302
1545.0	-0.5994	-0.5684	0.1541
1560.0	-0.5994	-0.5755	0.2078
1575.0	-0.5993	-0.5753	0.1554
1590.0	-0.5993	-0.5752	-0.0161
1605.0	-0.5993	-0.5660	-0.0872
1620.0	-0.5992	-0.5720	-0.1498
1635.0	-0.5993	-0.5726	-0.1803
1650.0	-0.5993	-0.5807	0.0371
1665.0	-0.5994	-0.5833	0.1585
1680.0	-0.5994	-0.5906	1.1973
1695.0	-0.5994	-0.5830	2.4055
1710.0	-0.5994	-0.5877	2.7795
1725.0	-0.5995	-0.5851	2.3958
1740.0	-0.5994	-0.5826	2.3116
1755.0	-0.5992	-0.5815	2.1419
1770.0	-0.5992	-0.5814	1.8620
1785.0	-0.5993	-0.5814	1.5139
1800.0	-0.5993	-0.5974	1.6945
1815.0	-0.5993	-0.5906	1.8331
1830.0	-0.5992	-0.5932	1.7366
1845.0	-0.5992	-0.5933	1.7628
1860.0	-0.5994	-0.5890	1.8650
1875.0	-0.5993	-0.5931	1.7950
1890.0	-0.5993	-0.5891	1.5998
1905.0	-0.5994	-0.5869	1.5872
1920.0	-0.5994	-0.5868	1.8635
1935.0	-0.5995	-0.5848	1.8047
1950.0	-0.5995	-0.5821	1.8372
1965.0	-0.5994	-0.5731	1.7183
1980.0	-0.5995	-0.5717	1.6898
1995.0	-0.5995	-0.5507	1.7680
2010.0	-0.5995	-0.5383	1.7318
2025.0	-0.5995	-0.5431	1.7831
2040.0	-0.5996	-0.5442	1.9012
2055.0	-0.5996	-0.5549	2.1807
2070.0	-0.5994	-0.5589	2.4136
2085.0	-0.5993	-0.5715	2.3991
2100.0	-0.5993	-0.5790	2.6442
2115.0	-0.5993	-0.5810	2.6442
2130.0	-0.5993	-0.5817	2.5064
2145.0	-0.5993	-0.5742	2.5345
2160.0	-0.5992	-0.5667	2.3829
2175.0	-0.5994	-0.5774	2.4967
2190.0	-0.5992	-0.5679	2.7618
2205.0	-0.5992	-0.5679	2.8662
2220.0	-0.5995	-0.5775	3.2348
2235.0	-0.5996	-0.5779	3.4639
2250.0	-0.5995	-0.5712	3.4451
2265.0	-0.5994	-0.5708	3.2279
2280.0	-0.5993	-0.5709	3.2561
2295.0	-0.5993	-0.5740	3.3234
2310.0	-0.5992	-0.5829	3.2458
2325.0	-0.5990	-0.5850	3.1803
2340.0	-0.5991	-0.5849	6.9906
2355.0	-0.5992	-0.5850	6.8294
2370.0	-0.5993	-0.5896	7.0245
2385.0	-0.5993	-0.5901	6.9685
2400.0	-0.5993	-0.5904	6.7066
2415.0	-0.5995	-0.5905	6.9221
2430.0	-0.5994	-0.5588	6.2391
2445.0	-0.5994	-0.5591	5.1747
2460.0	-0.5994	-0.5546	6.0761
2475.0	-0.5993	-0.5544	6.4962
2490.0	-0.5993	-0.5510	6.8560
2505.0	-0.5993	-0.5446	6.6922
2520.0	-0.5994	-0.5357	6.5152
2535.0	-0.5995	-0.5449	6.1194
2550.0	-0.5995	-0.5579	6.3109
2565.0	-0.5994	-0.5535	6.2116
2580.0	-0.5993	-0.5533	6.2324
2595.0	-0.5993	-0.5706	5.7790
2610.0	-0.5990	-0.5772	6.2664
2625.0	-0.5989	-0.5680	6.1549
2640.0	-0.5988	-0.5678	5.3750
2655.0	-0.5988	-0.5675	5.7433
2670.0	-0.5995	-0.5761	6.8432
2685.0	-0.5991	-0.5690	6.7959
2700.0	-0.5990	-0.5693	6.5912
2715.0	-0.5990	-0.5692	6.7027
2730.0	-0.5990	-0.5692	6.8768
2745.0	-0.5989	-0.5663	6.7837
2760.0	-0.5989	-0.5664	6.7942
2775.0	-0.5987	-0.5784	6.6565
2790.0	-0.5986	-0.5812	6.7849
2805.0	-0.5986	-0.5808	6.9841
2820.0	-0.5987	-0.5803	6.9274
2835.0	-0.5988	-0.5801	6.7453
2850.0	-0.5996	-0.5892	6.7532
2865.0	-0.5989	-0.5825	6.7830
2880.0	-0.5991	-0.5790	6.7718
2895.0	-0.5990	-0.5795	6.7831
2910.0	-0.5991	-0.5514	6.9466
2925.0	-0.5980	-0.5519	5.9189
2940.0	-0.5979	-0.5505	6.5458
2955.0	-0.5975	-0.5370	6.7300
2970.0	-0.5995	-0.5615	6.6592
2985.0	-0.5995	-0.5675	6.4520


==> data_V3/cheetah-M2-crm.txt <==
15.0	-0.5622	-0.5547	-0.5326
30.0	-0.5250	-0.5130	-0.4869
45.0	-0.5168	-0.4978	-0.4753
60.0	-0.4916	-0.4609	-0.4436
75.0	-0.4758	-0.4425	-0.4144
90.0	-0.4586	-0.4267	-0.3717
105.0	-0.4414	-0.4126	-0.3492
120.0	-0.4251	-0.3808	-0.2088
135.0	-0.4181	-0.3405	0.0715
150.0	-0.4168	-0.3178	0.6455
165.0	-0.4236	-0.3110	1.0265
180.0	-0.4252	-0.3142	1.4421
195.0	-0.4240	-0.3105	1.7725
210.0	-0.4235	-0.2925	2.3102
225.0	-0.4241	-0.1537	3.7128
240.0	-0.4276	-0.1381	4.0663
255.0	-0.4292	-0.1285	4.0968
270.0	-0.4302	-0.1254	4.5546
285.0	-0.4305	-0.1221	5.1871
300.0	-0.4355	-0.1189	4.9790
315.0	-0.4362	-0.1178	5.4406
330.0	-0.4366	-0.1082	4.9577
345.0	-0.4392	-0.1137	5.1395
360.0	-0.4427	-0.1270	6.1032
375.0	-0.4454	-0.1467	5.9456
390.0	-0.4451	-0.1577	6.0500
405.0	-0.4440	-0.1910	6.2477
420.0	-0.4454	-0.2060	6.2711
435.0	-0.4471	-0.1981	6.1909
450.0	-0.4460	-0.2303	6.5189
465.0	-0.4387	-0.2300	6.4170
480.0	-0.4449	-0.2537	6.3994
495.0	-0.4475	-0.2668	6.5364
510.0	-0.4480	-0.2417	6.5569
525.0	-0.4487	-0.2778	6.4766
540.0	-0.4513	-0.2835	6.3236
555.0	-0.4564	-0.2957	6.4892
570.0	-0.4549	-0.2845	6.7105
585.0	-0.4585	-0.2747	6.8976
600.0	-0.4550	-0.2815	6.7852
615.0	-0.4570	-0.3131	6.7990
630.0	-0.4556	-0.3213	6.7521
645.0	-0.4515	-0.3252	6.7235
660.0	-0.4547	-0.3193	6.6060
675.0	-0.4531	-0.3167	6.5391
690.0	-0.4662	-0.3166	6.7867
705.0	-0.4702	-0.3043	6.7794
720.0	-0.4799	-0.3004	6.8080
735.0	-0.4967	-0.2985	6.8433
750.0	-0.4871	-0.2931	6.9723
765.0	-0.4789	-0.2478	6.7875
780.0	-0.4744	-0.2363	6.7329
795.0	-0.4589	-0.2434	6.6443
810.0	-0.4620	-0.2579	6.2841
825.0	-0.4648	-0.2691	6.6341
840.0	-0.4706	-0.2988	6.5362
855.0	-0.4832	-0.2995	6.6491
870.0	-0.4895	-0.3597	6.4487
885.0	-0.4870	-0.3765	6.6088
900.0	-0.4955	-0.3759	6.7354
915.0	-0.4924	-0.3786	6.4162
930.0	-0.4852	-0.3775	5.9409
945.0	-0.4835	-0.3815	6.4179
960.0	-0.4774	-0.3791	6.5115
975.0	-0.4759	-0.3786	6.6043
990.0	-0.4740	-0.3645	6.5132
1005.0	-0.4656	-0.3718	6.3254
1020.0	-0.4720	-0.3775	6.4962
1035.0	-0.4762	-0.3808	6.4267
1050.0	-0.4867	-0.3810	6.6467
1065.0	-0.4911	-0.3805	6.6112
1080.0	-0.4982	-0.3802	6.6061
1095.0	-0.5434	-0.3791	6.8813
1110.0	-0.5202	-0.3799	6.6368
1125.0	-0.5287	-0.3800	6.5107
1140.0	-0.5307	-0.3787	6.3898
1155.0	-0.5359	-0.3789	6.5946
1170.0	-0.5344	-0.3782	6.2832
1185.0	-0.5251	-0.3758	6.6518
1200.0	-0.5008	-0.3752	6.6388
1215.0	-0.4896	-0.3760	6.7190
1230.0	-0.4643	-0.3481	6.5220
1245.0	-0.4630	-0.2943	6.6667
1260.0	-0.4632	-0.3092	6.4336
1275.0	-0.4634	-0.3276	6.1806
1290.0	-0.4509	-0.3426	6.8572
1305.0	-0.4840	-0.3507	6.7128
1320.0	-0.5282	-0.3634	6.7027
1335.0	-0.5705	-0.3787	6.8940
1350.0	-0.5663	-0.3781	6.8238
1365.0	-0.5521	-0.3775	6.7809
1380.0	-0.5479	-0.1507	6.8268
1395.0	-0.5584	-0.1027	7.0567
1410.0	-0.5652	-0.0172	7.0205
1425.0	-0.5599	0.3932	7.1705
1440.0	-0.5393	0.3773	7.1654
1455.0	-0.5307	0.7579	7.0466
1470.0	-0.5304	0.9473	7.1959
1485.0	-0.5418	1.2483	7.2071
1500.0	-0.5472	1.1344	7.2239
1515.0	-0.5555	1.0336	7.1038
1530.0	-0.5616	0.7736	7.1094
1545.0	-0.5644	0.5359	7.0187
1560.0	-0.5548	0.3682	6.9916
1575.0	-0.5547	0.4074	7.0773
1590.0	-0.5415	0.6448	6.6468
1605.0	-0.5529	0.7070	6.6511
1620.0	-0.5655	0.7407	6.8421
1635.0	-0.5656	0.7646	6.9180
1650.0	-0.5589	0.8991	6.4970
1665.0	-0.5507	0.9796	6.6175
1680.0	-0.5528	1.0706	6.5225
1695.0	-0.5523	0.9060	6.6075
1710.0	-0.5533	0.8092	6.5921
1725.0	-0.5445	0.6168	6.4268
1740.0	-0.5529	0.5331	6.5149
1755.0	-0.5411	0.4461	6.4829
1770.0	-0.5407	0.3415	6.3790
1785.0	-0.5307	0.2869	6.6821
1800.0	-0.5350	0.1463	6.6249
1815.0	-0.5318	0.0471	6.7849
1830.0	-0.5497	-0.0183	6.5783
1845.0	-0.5441	0.0015	6.9119
1860.0	-0.5643	-0.1032	6.9579
1875.0	-0.5495	-0.1993	6.8743
1890.0	-0.5583	0.0117	6.8512
1905.0	-0.5488	0.6767	7.0749
1920.0	-0.5484	1.0899	6.7459
1935.0	-0.5497	1.0261	7.0880
1950.0	-0.5501	1.0829	6.9734
1965.0	-0.5338	1.6061	6.9968
1980.0	-0.5530	1.5100	6.7993
1995.0	-0.5524	1.6595	6.7710
2010.0	-0.5548	2.1163	6.5090
2025.0	-0.5470	2.0786	6.5776
2040.0	-0.5458	1.9486	7.2457
2055.0	-0.5543	1.7834	7.5463
2070.0	-0.5630	1.5506	7.6963
2085.0	-0.5532	1.6138	7.3997
2100.0	-0.5426	2.0462	8.2286
2115.0	-0.5535	2.3126	7.7471
2130.0	-0.5567	2.3954	7.7154
2145.0	-0.5562	2.3260	7.6885
2160.0	-0.5254	2.2190	8.0372
2175.0	-0.5260	1.9446	7.8311
2190.0	-0.5262	2.0145	7.5431
2205.0	-0.5281	2.1701	7.5244
2220.0	-0.5375	2.3596	8.0074
2235.0	-0.5378	2.4927	7.6068
2250.0	-0.5459	2.4502	7.7891
2265.0	-0.5375	2.5605	7.9544
2280.0	-0.5346	2.5467	7.5158
2295.0	-0.5338	2.4887	6.9832
2310.0	-0.5462	2.4741	7.7875
2325.0	-0.5466	2.3760	7.7923
2340.0	-0.5715	2.3426	7.7413
2355.0	-0.5802	2.3774	8.2548
2370.0	-0.5804	2.5281	8.1629
2385.0	-0.5839	2.3040	8.1821
2400.0	-0.5947	1.8708	7.9763
2415.0	-0.5860	1.6594	8.0622
2430.0	-0.5738	1.7524	7.9766
2445.0	-0.5677	2.1604	8.5056
2460.0	-0.5675	2.1948	8.4510
2475.0	-0.5675	2.2669	8.7027
2490.0	-0.5524	2.1144	8.1806
2505.0	-0.5524	2.0075	7.9562
2520.0	-0.5470	1.6908	8.4713
2535.0	-0.5475	1.6544	8.5550
2550.0	-0.5509	1.7220	8.6054
2565.0	-0.5279	1.4121	8.0860
2580.0	-0.5310	1.0745	8.3602
2595.0	-0.5431	1.0315	8.3183
2610.0	-0.5267	1.0228	8.7052
2625.0	-0.5353	1.0065	8.7586
2640.0	-0.5551	1.0287	8.7911
2655.0	-0.5553	1.3195	8.8374
2670.0	-0.5738	1.6515	8.8043
2685.0	-0.5728	1.6341	8.6593
2700.0	-0.5681	1.8243	8.8348
2715.0	-0.5673	2.0961	8.4695
2730.0	-0.5637	2.2089	8.7590
2745.0	-0.5634	2.1947	9.1189
2760.0	-0.5633	2.1611	8.7755
2775.0	-0.5633	2.3706	8.6764
2790.0	-0.5643	2.3449	8.4510
2805.0	-0.5716	2.3441	8.6030
2820.0	-0.5709	2.4308	8.5967
2835.0	-0.5732	2.3685	8.4509
2850.0	-0.5738	2.2618	8.1045
2865.0	-0.5736	2.1067	8.1049
2880.0	-0.5812	1.9319	8.1345
2895.0	-0.5545	1.9037	8.1400
2910.0	-0.5506	1.6449	8.1325
2925.0	-0.5519	1.5581	8.4109
2940.0	-0.5523	1.6748	8.3699
2955.0	-0.5417	1.9713	8.4573
2970.0	-0.5369	1.9458	8.3353
2985.0	-0.5394	2.0648	8.3193


==> data_V3/cheetah-M2-hrm-rs.txt <==
15.0	-0.5894	-0.5865	-0.5610
30.0	-0.5916	-0.5844	-0.5324
45.0	-0.5931	-0.5864	-0.5500
60.0	-0.5939	-0.5765	-0.5588
75.0	-0.5946	-0.5780	-0.5568
90.0	-0.5937	-0.5785	-0.5632
105.0	-0.5927	-0.5702	-0.5583
120.0	-0.5945	-0.5757	-0.5618
135.0	-0.5943	-0.5732	-0.5638
150.0	-0.5957	-0.5766	-0.5643
165.0	-0.5901	-0.5767	-0.5612
180.0	-0.5878	-0.5701	-0.5561
195.0	-0.5845	-0.5688	-0.5423
210.0	-0.5948	-0.5783	-0.5492
225.0	-0.5854	-0.5769	-0.5405
240.0	-0.5897	-0.5767	-0.5403
255.0	-0.5820	-0.5737	-0.5400
270.0	-0.5852	-0.5768	-0.5529
285.0	-0.5806	-0.5699	-0.5492
300.0	-0.5947	-0.5673	-0.5552
315.0	-0.5947	-0.5745	-0.5570
330.0	-0.5969	-0.5803	-0.5521
345.0	-0.5971	-0.5843	-0.5593
360.0	-0.5961	-0.5716	-0.5180
375.0	-0.5783	-0.5545	-0.5086
390.0	-0.5881	-0.5614	-0.5089
405.0	-0.5886	-0.5617	-0.4824
420.0	-0.5756	-0.5463	-0.4568
435.0	-0.5759	-0.5622	-0.4376
450.0	-0.5846	-0.5527	-0.3949
465.0	-0.5870	-0.5653	-0.4016
480.0	-0.5872	-0.5706	-0.3774
495.0	-0.5841	-0.5618	-0.3506
510.0	-0.5841	-0.5619	-0.3460
525.0	-0.5872	-0.5690	-0.3201
540.0	-0.5957	-0.5688	-0.3122
555.0	-0.5949	-0.5685	-0.3046
570.0	-0.5873	-0.5680	-0.3438
585.0	-0.5844	-0.5633	-0.3450
600.0	-0.5833	-0.5568	-0.3537
615.0	-0.5789	-0.5510	-0.3479
630.0	-0.5743	-0.5513	-0.2720
645.0	-0.5744	-0.5459	-0.2217
660.0	-0.5820	-0.5509	-0.1703
675.0	-0.5778	-0.5485	-0.1929
690.0	-0.5825	-0.5418	-0.0840
705.0	-0.5859	-0.5555	0.2072
720.0	-0.5861	-0.5629	0.5440
735.0	-0.5859	-0.5510	0.3572
750.0	-0.5957	-0.5489	0.4034
765.0	-0.5953	-0.5508	0.2607
780.0	-0.5948	-0.5533	0.0738
795.0	-0.5817	-0.5527	0.0863
810.0	-0.5818	-0.5527	0.4751
825.0	-0.5802	-0.5691	0.5107
840.0	-0.5825	-0.5729	0.9658
855.0	-0.5830	-0.5793	0.6611
870.0	-0.5828	-0.5769	0.4875
885.0	-0.5852	-0.5755	0.2860
900.0	-0.5954	-0.5783	0.1937
915.0	-0.5949	-0.5716	0.1448
930.0	-0.5820	-0.5731	0.0522
945.0	-0.5858	-0.5701	0.1235
960.0	-0.5786	-0.5699	0.6985
975.0	-0.5834	-0.5702	0.8295
990.0	-0.5880	-0.5633	0.8737
1005.0	-0.5842	-0.5594	0.9233
1020.0	-0.5816	-0.5654	0.8853
1035.0	-0.5848	-0.5634	1.0559
1050.0	-0.5757	-0.5532	0.8787
1065.0	-0.5834	-0.5606	0.7645
1080.0	-0.5757	-0.5516	0.8041
1095.0	-0.5813	-0.5507	0.6867
1110.0	-0.5685	-0.5505	0.5476
1125.0	-0.5698	-0.5525	0.5593
1140.0	-0.5740	-0.5542	0.7374
1155.0	-0.5819	-0.5538	1.0040
1170.0	-0.5834	-0.5574	0.8541
1185.0	-0.5858	-0.5573	0.8016
1200.0	-0.5843	-0.5604	0.6436
1215.0	-0.5879	-0.5670	0.4657
1230.0	-0.5885	-0.5671	0.3696
1245.0	-0.5817	-0.5643	0.1800
1260.0	-0.5799	-0.5314	0.4153
1275.0	-0.5692	-0.5282	0.6656
1290.0	-0.5690	-0.5245	0.6593
1305.0	-0.5667	-0.5219	0.7320
1320.0	-0.5661	-0.5362	0.9277
1335.0	-0.5640	-0.5090	0.9876
1350.0	-0.5761	-0.5144	0.7819
1365.0	-0.5761	-0.5200	0.7398
1380.0	-0.5771	-0.5200	0.3504
1395.0	-0.5802	-0.5201	0.0921
1410.0	-0.5825	-0.5075	0.4075
1425.0	-0.5826	-0.5313	0.6862
1440.0	-0.5828	-0.5421	0.2078
1455.0	-0.5855	-0.5514	0.0173
1470.0	-0.5959	-0.5475	0.0010
1485.0	-0.5957	-0.5436	-0.0376
1500.0	-0.5858	-0.5408	-0.0233
1515.0	-0.5845	-0.5470	-0.1576
1530.0	-0.5877	-0.5467	-0.2241
1545.0	-0.5891	-0.5519	0.2933
1560.0	-0.5858	-0.5642	0.4978
1575.0	-0.5862	-0.5710	0.6976
1590.0	-0.5828	-0.5606	0.5895
1605.0	-0.5806	-0.5504	0.5807
1620.0	-0.5833	-0.5575	0.6553
1635.0	-0.5874	-0.5546	0.4996
1650.0	-0.5832	-0.5617	0.3446
1665.0	-0.5861	-0.5616	0.5656
1680.0	-0.5880	-0.5421	0.5448
1695.0	-0.5881	-0.5494	0.4460
1710.0	-0.5884	-0.5488	0.2882
1725.0	-0.5859	-0.5505	0.0310
1740.0	-0.5859	-0.5517	-0.2180
1755.0	-0.5859	-0.5531	-0.4376
1770.0	-0.5907	-0.5527	-0.4515
1785.0	-0.5913	-0.5637	-0.4552
1800.0	-0.5905	-0.5739	-0.4610
1815.0	-0.5906	-0.5745	-0.4393
1830.0	-0.5863	-0.5739	-0.3488
1845.0	-0.5863	-0.5770	-0.3464
1860.0	-0.5866	-0.5735	-0.4688
1875.0	-0.5865	-0.5692	-0.5044
1890.0	-0.5827	-0.5683	-0.4487
1905.0	-0.5813	-0.5666	-0.3706
1920.0	-0.5816	-0.5592	-0.3562
1935.0	-0.5815	-0.5583	-0.4626
1950.0	-0.5800	-0.5664	-0.4810
1965.0	-0.5832	-0.5777	-0.5018
1980.0	-0.5873	-0.5740	-0.4577
1995.0	-0.5876	-0.5593	-0.4771
2010.0	-0.5814	-0.5588	-0.4962
2025.0	-0.5852	-0.5617	-0.4074
2040.0	-0.5654	-0.5501	-0.2904
2055.0	-0.5737	-0.5544	-0.0295
2070.0	-0.5676	-0.5424	-0.0615
2085.0	-0.5672	-0.5378	-0.0039
2100.0	-0.5739	-0.5406	-0.0100
2115.0	-0.5871	-0.5519	0.0206
2130.0	-0.5879	-0.5525	0.0885
2145.0	-0.5879	-0.5442	0.1627
2160.0	-0.5889	-0.5674	0.3604
2175.0	-0.5883	-0.5642	0.5055
2190.0	-0.5842	-0.5626	0.9848
2205.0	-0.5841	-0.5610	1.0137
2220.0	-0.5855	-0.5677	0.9088
2235.0	-0.5858	-0.5699	0.7905
2250.0	-0.5854	-0.5730	0.6781
2265.0	-0.5856	-0.5718	0.4297
2280.0	-0.5884	-0.5758	0.3544
2295.0	-0.5879	-0.5696	0.2429
2310.0	-0.5855	-0.4902	0.0074
2325.0	-0.5836	-0.4901	-0.2371
2340.0	-0.5764	-0.4976	-0.1659
2355.0	-0.5791	-0.5213	-0.2611
2370.0	-0.5778	-0.5151	-0.3242
2385.0	-0.5880	-0.5231	-0.3643
2400.0	-0.5837	-0.5357	-0.3644
2415.0	-0.5743	-0.5444	-0.2769
2430.0	-0.5736	-0.5599	-0.4692
2445.0	-0.5856	-0.5643	-0.4770
2460.0	-0.5804	-0.5601	-0.4747
2475.0	-0.5848	-0.5686	-0.4644
2490.0	-0.5863	-0.5700	-0.4720
2505.0	-0.5884	-0.5774	-0.4722
2520.0	-0.5898	-0.5806	-0.4324
2535.0	-0.5886	-0.5816	-0.4280
2550.0	-0.5908	-0.5762	-0.4811
2565.0	-0.5932	-0.5823	-0.5436
2580.0	-0.5927	-0.5836	-0.5636
2595.0	-0.5947	-0.5840	-0.5486
2610.0	-0.5950	-0.5834	-0.4959
2625.0	-0.5913	-0.5805	-0.5019
2640.0	-0.5887	-0.5766	-0.5161
2655.0	-0.5891	-0.5801	-0.5161
2670.0	-0.5889	-0.5803	-0.5055
2685.0	-0.5890	-0.5812	-0.4868
2700.0	-0.5866	-0.5815	-0.4750
2715.0	-0.5866	-0.5804	-0.4750
2730.0	-0.5870	-0.5804	-0.4502
2745.0	-0.5941	-0.5800	-0.3941
2760.0	-0.5944	-0.5803	-0.4042
2775.0	-0.5925	-0.5752	-0.4669
2790.0	-0.5943	-0.5826	-0.4157
2805.0	-0.5944	-0.5784	-0.3894
2820.0	-0.5953	-0.5778	-0.2324
2835.0	-0.5958	-0.5842	-0.2553
2850.0	-0.5944	-0.5767	-0.0714
2865.0	-0.5940	-0.5761	-0.3515
2880.0	-0.5951	-0.5811	-0.3887
2895.0	-0.5934	-0.5786	-0.3954
2910.0	-0.5925	-0.5789	-0.4237
2925.0	-0.5920	-0.5758	-0.3728
2940.0	-0.5946	-0.5753	-0.3547
2955.0	-0.5945	-0.5734	-0.2566
2970.0	-0.5951	-0.5714	-0.2698
2985.0	-0.5924	-0.5713	-0.3481


==> data_V3/cheetah-M2-hrm.txt <==
15.0	-0.5756	-0.5651	-0.4988
30.0	-0.5672	-0.5262	-0.3460
45.0	-0.5284	-0.4030	-0.1166
60.0	-0.4877	-0.2041	0.3256
75.0	-0.3490	-0.0598	0.7704
90.0	-0.1866	0.5135	2.0474
105.0	0.0018	1.0268	3.7912
120.0	0.0328	2.3834	4.2646
135.0	0.1717	3.2477	4.7238
150.0	0.2471	3.4946	4.8728
165.0	1.0370	3.8108	4.9909
180.0	2.4027	4.0546	5.5277
195.0	2.5543	4.2338	5.7247
210.0	2.9306	4.3400	5.9965
225.0	2.6925	4.4058	6.2770
240.0	3.5129	4.6452	6.2301
255.0	3.6101	5.5520	6.5064
270.0	4.0686	5.5833	6.3657
285.0	4.2044	5.4438	6.5249
300.0	4.3997	5.4025	6.9415
315.0	4.5410	5.4779	7.1409
330.0	4.7591	5.6550	7.4457
345.0	4.5710	5.8855	7.4141
360.0	4.7141	5.9646	7.4454
375.0	4.7880	6.4442	7.5886
390.0	4.8671	5.8113	7.5916
405.0	4.6543	6.0673	7.5900
420.0	5.0923	6.0449	7.7705
435.0	4.9295	6.2406	7.6894
450.0	5.1487	6.6392	7.8644
465.0	5.1015	6.8849	7.9240
480.0	4.9195	7.1412	8.2656
495.0	4.9275	7.0069	8.1073
510.0	4.9177	6.7579	8.1200
525.0	4.7568	7.0873	8.1487
540.0	4.8812	7.2688	8.1932
555.0	4.9458	7.2247	8.4210
570.0	5.1591	7.2693	8.2738
585.0	5.0722	7.4558	8.4248
600.0	4.8001	7.2892	8.5124
615.0	4.9311	7.2817	8.3759
630.0	5.0792	7.0774	8.4701
645.0	5.3282	7.0930	8.4143
660.0	5.1901	7.0241	8.4071
675.0	5.1279	7.1840	8.4327
690.0	5.3230	7.2408	8.5511
705.0	5.3507	7.3394	8.5353
720.0	5.4856	7.2696	8.5490
735.0	5.5044	7.6477	8.8173
750.0	5.3517	7.6296	8.6287
765.0	5.3336	7.4542	8.7306
780.0	5.3768	7.5332	8.8248
795.0	5.3828	7.4248	8.8191
810.0	5.3096	7.7313	8.6947
825.0	5.2170	7.6466	9.0214
840.0	5.3120	7.5053	8.6746
855.0	5.3343	7.6288	8.8859
870.0	5.2990	7.6754	8.8218
885.0	5.2111	7.7287	8.8810
900.0	5.2814	7.7210	8.9195
915.0	5.3070	7.9660	8.8455
930.0	5.2306	7.9239	8.8900
945.0	5.2560	8.0850	9.1247
960.0	5.2304	8.1336	8.9826
975.0	5.3367	8.0550	9.0533
990.0	5.1983	8.1312	8.8711
1005.0	5.2997	8.0728	9.1667
1020.0	5.2365	8.1716	9.0925
1035.0	5.4091	8.0688	9.2451
1050.0	5.0139	8.2086	9.0727
1065.0	5.1339	8.2392	9.1781
1080.0	5.2404	8.3058	9.2651
1095.0	5.2783	8.5270	9.2775
1110.0	5.2309	8.5045	9.3738
1125.0	5.3813	8.4701	9.8593
1140.0	5.4624	8.5483	9.3177
1155.0	5.4100	8.5980	9.6030
1170.0	5.4762	8.4888	9.7553
1185.0	5.4041	8.9615	9.4634
1200.0	5.5428	8.6130	9.9175
1215.0	5.3822	8.8079	9.4306
1230.0	5.5158	8.7420	9.6246
1245.0	5.4503	8.9663	10.0597
1260.0	5.3772	8.7926	9.7761
1275.0	5.5009	8.9139	9.9126
1290.0	5.5502	8.8302	9.5713
1305.0	5.5893	8.9953	9.7625
1320.0	5.5193	8.9589	9.6167
1335.0	5.6084	8.7116	9.6367
1350.0	5.4905	8.5638	9.8649
1365.0	5.4810	8.7962	9.7777
1380.0	5.5949	8.7325	9.7855
1395.0	5.7333	8.7002	10.0811
1410.0	5.5157	8.9172	9.6132
1425.0	5.6632	8.8354	9.7688
1440.0	5.4362	8.8786	9.9205
1455.0	5.3954	9.0348	10.0848
1470.0	5.6570	8.9793	10.1558
1485.0	5.3454	9.0031	9.9401
1500.0	5.4941	9.1264	10.0107
1515.0	5.4882	9.0379	10.1818
1530.0	5.4765	9.0583	9.9021
1545.0	5.5988	9.1618	10.1270
1560.0	5.9598	9.1164	9.8001
1575.0	5.7912	8.9165	10.3067
1590.0	5.9213	9.0635	10.0193
1605.0	5.9651	9.1189	9.7935
1620.0	5.9737	9.0901	10.1479
1635.0	6.0222	9.1145	10.0075
1650.0	5.9521	9.0751	10.1668
1665.0	6.0482	9.1479	10.0740
1680.0	6.0043	9.1512	10.2595
1695.0	6.0268	8.9858	10.0985
1710.0	6.0861	9.2204	10.2778
1725.0	5.8014	9.1857	10.1660
1740.0	5.8911	9.0988	10.1282
1755.0	5.8549	9.1799	10.2949
1770.0	6.0821	9.2322	10.1447
1785.0	6.0049	8.8829	10.4184
1800.0	6.0843	9.1681	10.2565
1815.0	6.1447	9.2199	10.4158
1830.0	6.0420	9.0220	10.4818
1845.0	6.0775	9.0418	10.5945
1860.0	6.1680	9.1045	10.4202
1875.0	6.1123	9.0506	10.5522
1890.0	6.2599	9.1065	10.4131
1905.0	6.2906	9.0995	10.6293
1920.0	6.2225	9.2730	10.5279
1935.0	6.2447	9.2773	10.6171
1950.0	6.3504	9.0595	10.6285
1965.0	6.2769	9.1574	10.6516
1980.0	6.3455	9.0537	10.6959
1995.0	6.4241	9.1141	10.5092
2010.0	6.3064	9.1170	10.6998
2025.0	6.3242	9.5419	10.5862
2040.0	6.3289	9.1334	10.6891
2055.0	6.3231	9.1242	10.8308
2070.0	6.2947	8.8860	10.5600
2085.0	6.0723	9.1241	10.7401
2100.0	6.0138	8.9617	10.5543
2115.0	6.0004	9.0953	10.7128
2130.0	5.9443	9.2417	10.7292
2145.0	6.3329	9.0568	10.7230
2160.0	6.2781	9.1531	10.9557
2175.0	6.2646	9.3876	10.9197
2190.0	6.3516	9.4595	10.9189
2205.0	6.3590	9.6407	10.8400
2220.0	6.2747	9.6183	10.8642
2235.0	6.3839	9.7559	10.9654
2250.0	6.4017	9.6126	10.8788
2265.0	6.4000	9.9320	11.0486
2280.0	6.4301	9.7498	10.9495
2295.0	6.4406	9.7162	10.9636
2310.0	6.4493	9.2862	11.0974
2325.0	6.4746	8.9433	10.9916
2340.0	5.9570	8.8619	11.0446
2355.0	5.7397	8.8784	10.9513
2370.0	5.7362	8.5571	10.9795
2385.0	5.8289	8.6103	10.7329
2400.0	5.9174	8.4047	11.1670
2415.0	6.0340	8.5831	11.0806
2430.0	5.9617	8.6422	10.8652
2445.0	5.8345	8.5194	11.2283
2460.0	5.8656	8.6018	11.1084
2475.0	5.8219	8.5207	11.2647
2490.0	5.7322	8.7259	11.0343
2505.0	5.7114	8.5911	10.9562
2520.0	5.7290	8.6265	10.9130
2535.0	5.6926	8.7257	11.0118
2550.0	5.7715	8.4012	11.0356
2565.0	5.9048	8.5026	10.9921
2580.0	5.7939	8.6930	10.9643
2595.0	5.6890	8.8686	11.0617
2610.0	5.8241	8.5180	10.8724
2625.0	5.7048	8.7205	10.9734
2640.0	5.5039	8.8231	10.9915
2655.0	5.6678	8.7536	10.9655
2670.0	5.5824	8.9275	11.1474
2685.0	5.6434	8.8463	11.1236
2700.0	5.7643	8.9640	11.1128
2715.0	5.6537	8.9186	11.1127
2730.0	5.5964	8.6570	11.1353
2745.0	5.6086	8.9041	11.1859
2760.0	5.7833	9.0776	10.9620
2775.0	5.5615	8.8700	10.9169
2790.0	5.7499	8.9537	11.0790
2805.0	5.7169	8.8911	11.1780
2820.0	5.5750	8.9808	11.2307
2835.0	5.7138	9.1340	11.3061
2850.0	5.6602	8.9860	11.0429
2865.0	5.6428	9.0521	11.2845
2880.0	5.6433	8.7538	11.1199
2895.0	5.7033	8.9888	11.2254
2910.0	5.6359	8.9276	11.2256
2925.0	5.6800	9.0225	11.3933
2940.0	5.6052	9.3934	11.2706
2955.0	5.8031	9.2392	11.1249
2970.0	5.7060	9.1447	11.3423
2985.0	5.7064	8.8942	11.1589


==> data_V3/cheetah-M2-ql-rs.txt <==
15.0	-0.5888	-0.5859	-0.4900
30.0	-0.5922	-0.5900	-0.5429
45.0	-0.5939	-0.5926	-0.5533
60.0	-0.5945	-0.5808	-0.5439
75.0	-0.5949	-0.5839	-0.5475
90.0	-0.5950	-0.5757	-0.5498
105.0	-0.5965	-0.5875	-0.5551
120.0	-0.5973	-0.5952	-0.5624
135.0	-0.5974	-0.5798	-0.5527
150.0	-0.5976	-0.5768	-0.5350
165.0	-0.5973	-0.5825	-0.5238
180.0	-0.5973	-0.5826	-0.5237
195.0	-0.5970	-0.5780	-0.5237
210.0	-0.5968	-0.5779	-0.5025
225.0	-0.5969	-0.5782	-0.5051
240.0	-0.5964	-0.5751	-0.5312
255.0	-0.5968	-0.5752	-0.5359
270.0	-0.5968	-0.5792	-0.5208
285.0	-0.5969	-0.5793	-0.5367
300.0	-0.5971	-0.5718	-0.5248
315.0	-0.5972	-0.5792	-0.5249
330.0	-0.5981	-0.5827	-0.5244
345.0	-0.5980	-0.5825	-0.5176
360.0	-0.5978	-0.5834	-0.5270
375.0	-0.5979	-0.5832	-0.5241
390.0	-0.5976	-0.5834	-0.5243
405.0	-0.5978	-0.5822	-0.5418
420.0	-0.5973	-0.5733	-0.5030
435.0	-0.5974	-0.5679	-0.5324
450.0	-0.5980	-0.5740	-0.5119
465.0	-0.5974	-0.5742	-0.5119
480.0	-0.5978	-0.5604	-0.4878
495.0	-0.5958	-0.5581	-0.4872
510.0	-0.5944	-0.5483	-0.4061
525.0	-0.5909	-0.5391	-0.3225
540.0	-0.5626	-0.5345	-0.1996
555.0	-0.5659	-0.5343	-0.1789
570.0	-0.5621	-0.5332	-0.1634
585.0	-0.5705	-0.5369	-0.1050
600.0	-0.5706	-0.5410	-0.0864
615.0	-0.5706	-0.5508	-0.0553
630.0	-0.5755	-0.5602	-0.0735
645.0	-0.5968	-0.5658	-0.0856
660.0	-0.5974	-0.5727	-0.0856
675.0	-0.5974	-0.5848	-0.0814
690.0	-0.5976	-0.5785	0.0744
705.0	-0.5978	-0.5808	0.0950
720.0	-0.5979	-0.5793	0.1595
735.0	-0.5977	-0.5732	0.1389
750.0	-0.5975	-0.5723	0.1659
765.0	-0.5976	-0.5772	0.1169
780.0	-0.5975	-0.5751	0.0035
795.0	-0.5977	-0.5701	-0.0381
810.0	-0.5976	-0.5669	-0.0825
825.0	-0.5971	-0.5710	0.0474
840.0	-0.5971	-0.5767	0.2175
855.0	-0.5888	-0.5598	0.4762
870.0	-0.5978	-0.5524	0.5565
885.0	-0.5883	-0.5401	0.9371
900.0	-0.5977	-0.5402	1.0544
915.0	-0.5963	-0.5538	1.2132
930.0	-0.5971	-0.5535	1.3436
945.0	-0.5979	-0.5678	1.5995
960.0	-0.5977	-0.5624	1.4376
975.0	-0.5978	-0.5723	1.0908
990.0	-0.5980	-0.5715	1.2494
1005.0	-0.5974	-0.5614	1.1613
1020.0	-0.5975	-0.5547	1.3004
1035.0	-0.5974	-0.5424	1.2512
1050.0	-0.5970	-0.5320	1.2843
1065.0	-0.5925	-0.5452	1.3018
1080.0	-0.5845	-0.5535	1.2968
1095.0	-0.5845	-0.5301	1.4298
1110.0	-0.5932	-0.5330	1.6804
1125.0	-0.5921	-0.5464	1.8611
1140.0	-0.5917	-0.5547	1.8345
1155.0	-0.5925	-0.5609	1.7666
1170.0	-0.5977	-0.5578	1.8675
1185.0	-0.5926	-0.5580	1.8615
1200.0	-0.5872	-0.5614	2.5256
1215.0	-0.5871	-0.5576	2.6527
1230.0	-0.5877	-0.5508	2.6677
1245.0	-0.5878	-0.5545	2.5773
1260.0	-0.5878	-0.5551	2.5378
1275.0	-0.5877	-0.5558	2.5104
1290.0	-0.5811	-0.5557	2.5145
1305.0	-0.5965	-0.5715	2.5736
1320.0	-0.5978	-0.5813	2.6135
1335.0	-0.5976	-0.5814	2.6714
1350.0	-0.5975	-0.5813	2.7111
1365.0	-0.5975	-0.5736	2.6672
1380.0	-0.5964	-0.5627	2.6411
1395.0	-0.5964	-0.5578	2.6487
1410.0	-0.5964	-0.5331	2.6136
1425.0	-0.5859	-0.5230	2.6068
1440.0	-0.5842	-0.5251	2.6065
1455.0	-0.5905	-0.5333	2.4945
1470.0	-0.5960	-0.5473	2.1427
1485.0	-0.5959	-0.5498	1.9906
1500.0	-0.5965	-0.5522	2.4936
1515.0	-0.5829	-0.5495	2.6847
1530.0	-0.5961	-0.5496	2.6614
1545.0	-0.5962	-0.5597	2.6334
1560.0	-0.5959	-0.5595	2.6364
1575.0	-0.5960	-0.5684	2.6510
1590.0	-0.5968	-0.5745	2.6458
1605.0	-0.5963	-0.5743	2.6642
1620.0	-0.5961	-0.5668	2.6527
1635.0	-0.5965	-0.5549	2.5836
1650.0	-0.5963	-0.5513	2.5276
1665.0	-0.5961	-0.5484	2.5468
1680.0	-0.5960	-0.5485	2.5573
1695.0	-0.5966	-0.5384	2.5800
1710.0	-0.5975	-0.5287	2.6053
1725.0	-0.5967	-0.5323	2.5787
1740.0	-0.5964	-0.5398	2.5691
1755.0	-0.5976	-0.5396	2.6767
1770.0	-0.5966	-0.5426	2.7604
1785.0	-0.5963	-0.5556	2.7313
1800.0	-0.5967	-0.5642	2.7446
1815.0	-0.5949	-0.5672	2.6526
1830.0	-0.5840	-0.5609	2.7936
1845.0	-0.5840	-0.5599	2.9277
1860.0	-0.5872	-0.5385	2.9843
1875.0	-0.5961	-0.5384	2.9351
1890.0	-0.5966	-0.5459	2.9412
1905.0	-0.5873	-0.5516	3.0949
1920.0	-0.5972	-0.5598	3.1073
1935.0	-0.5973	-0.5699	2.7150
1950.0	-0.5979	-0.5810	2.4988
1965.0	-0.5966	-0.5586	2.4894
1980.0	-0.5914	-0.5517	2.8184
1995.0	-0.5866	-0.5480	2.5683
2010.0	-0.5885	-0.5480	2.5807
2025.0	-0.5860	-0.5492	2.7455
2040.0	-0.5861	-0.5422	2.7931
2055.0	-0.5862	-0.5361	2.8361
2070.0	-0.5872	-0.5429	2.9265
2085.0	-0.5974	-0.5536	2.7893
2100.0	-0.5928	-0.5453	2.7010
2115.0	-0.5885	-0.5490	2.7690
2130.0	-0.5880	-0.5437	2.7828
2145.0	-0.5833	-0.5495	2.7518
2160.0	-0.5977	-0.5622	2.7207
2175.0	-0.5816	-0.5560	2.7274
2190.0	-0.5901	-0.5511	2.7443
2205.0	-0.5977	-0.5687	2.7249
2220.0	-0.5979	-0.5701	2.8243
2235.0	-0.5977	-0.5578	2.8488
2250.0	-0.5975	-0.5577	2.7954
2265.0	-0.5972	-0.5532	2.7752
2280.0	-0.5974	-0.5657	2.8068
2295.0	-0.5973	-0.5583	2.7798
2310.0	-0.5969	-0.5716	2.7434
2325.0	-0.5971	-0.5779	2.8171
2340.0	-0.5970	-0.5714	2.7798
2355.0	-0.5977	-0.5714	2.7272
2370.0	-0.5978	-0.5597	2.7231
2385.0	-0.5978	-0.5619	2.8908
2400.0	-0.5989	-0.5633	2.8105
2415.0	-0.5988	-0.5527	2.8872
2430.0	-0.5981	-0.5527	2.9565
2445.0	-0.5982	-0.5510	2.9783
2460.0	-0.5977	-0.5441	3.0010
2475.0	-0.5971	-0.5508	3.0153
2490.0	-0.5968	-0.5402	2.9198
2505.0	-0.5976	-0.5482	3.0074
2520.0	-0.5972	-0.5599	3.1478
2535.0	-0.5734	-0.5465	3.1631
2550.0	-0.5839	-0.5415	3.0995
2565.0	-0.5975	-0.5210	3.1828
2580.0	-0.5973	-0.4944	3.2058
2595.0	-0.5973	-0.4814	3.1676
2610.0	-0.5972	-0.4813	3.1702
2625.0	-0.5788	-0.5146	3.2388
2640.0	-0.5791	-0.5188	3.2023
2655.0	-0.5796	-0.5156	3.0450
2670.0	-0.5859	-0.5342	3.1356
2685.0	-0.5861	-0.5191	3.1299
2700.0	-0.5859	-0.5426	3.1388
2715.0	-0.5976	-0.5370	3.2057
2730.0	-0.5978	-0.5589	3.1191
2745.0	-0.5981	-0.5267	3.0859
2760.0	-0.5968	-0.5284	3.1275
2775.0	-0.5970	-0.5303	3.1310
2790.0	-0.5965	-0.5315	3.1004
2805.0	-0.5867	-0.5314	3.1160
2820.0	-0.5846	-0.5314	3.1054
2835.0	-0.5969	-0.5632	3.1252
2850.0	-0.5967	-0.5546	3.1577
2865.0	-0.5891	-0.5548	3.1256
2880.0	-0.5965	-0.5361	3.1532
2895.0	-0.5807	-0.5257	3.1443
2910.0	-0.5740	-0.5181	3.2065
2925.0	-0.5737	-0.5421	3.2247
2940.0	-0.5725	-0.5419	3.2192
2955.0	-0.5726	-0.4987	3.2331
2970.0	-0.5688	-0.5293	3.2241
2985.0	-0.5888	-0.5228	3.2030


==> data_V3/cheetah-M2-ql.txt <==
15.0	-0.5587	-0.5319	-0.4595
30.0	-0.5636	-0.5169	-0.2706
45.0	-0.5564	-0.4918	-0.3518
60.0	-0.5640	-0.5144	-0.3568
75.0	-0.5708	-0.5075	-0.3379
90.0	-0.5752	-0.5202	-0.3321
105.0	-0.5805	-0.5276	-0.3336
120.0	-0.5915	-0.5499	-0.3909
135.0	-0.5935	-0.5808	-0.4458
150.0	-0.5949	-0.5694	-0.3883
165.0	-0.5962	-0.5905	0.3302
180.0	-0.5961	-0.5931	0.1802
195.0	-0.5963	-0.5936	0.2886
210.0	-0.5964	-0.5939	0.5215
225.0	-0.5964	-0.5943	0.5682
240.0	-0.5964	-0.5942	0.6223
255.0	-0.5968	-0.5946	0.6348
270.0	-0.5973	-0.5954	0.9694
285.0	-0.5973	-0.5959	0.8330
300.0	-0.5977	-0.5957	0.9858
315.0	-0.5981	-0.5958	1.1152
330.0	-0.5980	-0.5953	1.0676
345.0	-0.5980	-0.5968	1.0804
360.0	-0.5979	-0.5971	0.7367
375.0	-0.5980	-0.5972	0.7636
390.0	-0.5981	-0.5967	0.7798
405.0	-0.5978	-0.5961	0.7489
420.0	-0.5972	-0.5956	0.6619
435.0	-0.5969	-0.5941	0.6427
450.0	-0.5970	-0.5944	0.6307
465.0	-0.5970	-0.5943	0.6686
480.0	-0.5964	-0.5862	0.6596
495.0	-0.5967	-0.5938	0.6913
510.0	-0.5970	-0.5938	0.7267
525.0	-0.5971	-0.5945	0.8083
540.0	-0.5973	-0.5946	0.7937
555.0	-0.5970	-0.5947	0.7932
570.0	-0.5970	-0.5944	0.8341
585.0	-0.5975	-0.5951	0.8435
600.0	-0.5976	-0.5955	0.8592
615.0	-0.5976	-0.5961	0.8515
630.0	-0.5976	-0.5967	0.8886
645.0	-0.5978	-0.5966	0.9134
660.0	-0.5976	-0.5970	0.8585
675.0	-0.5979	-0.5970	0.9024
690.0	-0.5978	-0.5973	0.9217
705.0	-0.5976	-0.5971	0.9068
720.0	-0.5978	-0.5974	0.9203
735.0	-0.5980	-0.5972	0.8615
750.0	-0.5981	-0.5972	0.9172
765.0	-0.5983	-0.5971	0.9564
780.0	-0.5980	-0.5972	0.9637
795.0	-0.5980	-0.5966	0.9215
810.0	-0.5980	-0.5956	0.9700
825.0	-0.5980	-0.5953	0.9074
840.0	-0.5978	-0.5962	0.8160
855.0	-0.5976	-0.5958	0.8019
870.0	-0.5977	-0.5958	0.8103
885.0	-0.5974	-0.5962	0.7674
900.0	-0.5976	-0.5962	0.9432
915.0	-0.5976	-0.5965	0.9228
930.0	-0.5976	-0.5968	0.9347
945.0	-0.5977	-0.5964	0.9492
960.0	-0.5976	-0.5965	0.8836
975.0	-0.5974	-0.5967	0.7318
990.0	-0.5977	-0.5964	0.7068
1005.0	-0.5977	-0.5959	0.7453
1020.0	-0.5978	-0.5952	0.8038
1035.0	-0.5979	-0.5952	0.8438
1050.0	-0.5978	-0.5953	0.8799
1065.0	-0.5979	-0.5967	0.6659
1080.0	-0.5977	-0.5966	0.4276
1095.0	-0.5978	-0.5967	0.2463
1110.0	-0.5981	-0.5967	0.0119
1125.0	-0.5982	-0.5966	0.0458
1140.0	-0.5977	-0.5961	0.3103
1155.0	-0.5980	-0.5964	0.5491
1170.0	-0.5979	-0.5964	0.5554
1185.0	-0.5979	-0.5962	0.7807
1200.0	-0.5979	-0.5966	0.8682
1215.0	-0.5979	-0.5957	0.7109
1230.0	-0.5980	-0.5971	0.4917
1245.0	-0.5980	-0.5965	0.2742
1260.0	-0.5981	-0.5971	0.1174
1275.0	-0.5980	-0.5973	0.1260
1290.0	-0.5979	-0.5953	0.0682
1305.0	-0.5980	-0.5961	0.0178
1320.0	-0.5982	-0.5967	0.0773
1335.0	-0.5981	-0.5971	0.4417
1350.0	-0.5975	-0.5969	0.9620
1365.0	-0.5977	-0.5874	0.9309
1380.0	-0.5976	-0.5875	0.7488
1395.0	-0.5978	-0.5971	0.7804
1410.0	-0.5977	-0.5970	0.6785
1425.0	-0.5980	-0.5967	0.6324
1440.0	-0.5978	-0.5855	0.8493
1455.0	-0.5978	-0.5957	0.7576
1470.0	-0.5980	-0.5958	0.6560
1485.0	-0.5978	-0.5899	0.6195
1500.0	-0.5978	-0.5899	0.9101
1515.0	-0.5976	-0.5901	0.6915
1530.0	-0.5979	-0.5962	0.5532
1545.0	-0.5977	-0.5969	0.5768
1560.0	-0.5975	-0.5966	0.5045
1575.0	-0.5974	-0.5966	0.4067
1590.0	-0.5976	-0.5961	0.2051
1605.0	-0.5979	-0.5960	0.1464
1620.0	-0.5977	-0.5958	0.1007
1635.0	-0.5980	-0.5968	0.0188
1650.0	-0.5979	-0.5968	-0.0576
1665.0	-0.5979	-0.5970	0.0171
1680.0	-0.5980	-0.5970	0.1401
1695.0	-0.5983	-0.5970	0.2986
1710.0	-0.5982	-0.5972	0.3477
1725.0	-0.5981	-0.5969	0.2793
1740.0	-0.5979	-0.5970	0.2596
1755.0	-0.5977	-0.5968	0.2786
1770.0	-0.5975	-0.5968	0.3506
1785.0	-0.5974	-0.5966	0.4368
1800.0	-0.5978	-0.5964	0.3217
1815.0	-0.5976	-0.5961	0.2715
1830.0	-0.5976	-0.5961	0.2239
1845.0	-0.5975	-0.5965	0.3338
1860.0	-0.5979	-0.5965	0.3186
1875.0	-0.5977	-0.5972	0.5270
1890.0	-0.5979	-0.5968	0.8128
1905.0	-0.5981	-0.5961	0.9198
1920.0	-0.5981	-0.5963	0.7088
1935.0	-0.5986	-0.5963	0.5460
1950.0	-0.5983	-0.5959	0.6045
1965.0	-0.5981	-0.5961	0.3088
1980.0	-0.5982	-0.5949	0.0389
1995.0	-0.5981	-0.5949	0.3336
2010.0	-0.5981	-0.5956	0.2221
2025.0	-0.5977	-0.5951	0.2953
2040.0	-0.5977	-0.5952	0.3523
2055.0	-0.5977	-0.5952	0.3970
2070.0	-0.5977	-0.5963	0.3603
2085.0	-0.5979	-0.5964	0.1993
2100.0	-0.5982	-0.5970	0.0560
2115.0	-0.5981	-0.5961	-0.1114
2130.0	-0.5978	-0.5953	-0.0983
2145.0	-0.5979	-0.5955	0.0784
2160.0	-0.5979	-0.5956	0.3003
2175.0	-0.5980	-0.5964	0.3988
2190.0	-0.5980	-0.5965	0.3327
2205.0	-0.5979	-0.5966	0.2793
2220.0	-0.5980	-0.5962	0.4884
2235.0	-0.5983	-0.5969	0.5383
2250.0	-0.5982	-0.5970	0.6652
2265.0	-0.5979	-0.5963	0.7287
2280.0	-0.5982	-0.5960	0.6585
2295.0	-0.5978	-0.5951	0.6746
2310.0	-0.5979	-0.5948	0.7758
2325.0	-0.5980	-0.5945	0.9338
2340.0	-0.5974	-0.5944	0.8797
2355.0	-0.5979	-0.5955	0.9309
2370.0	-0.5979	-0.5944	0.8058
2385.0	-0.5977	-0.5949	0.7736
2400.0	-0.5979	-0.5954	0.8050
2415.0	-0.5979	-0.5952	0.9166
2430.0	-0.5979	-0.5956	0.9126
2445.0	-0.5971	-0.5952	0.8835
2460.0	-0.5971	-0.5953	0.8512
2475.0	-0.5972	-0.5958	0.8372
2490.0	-0.5973	-0.5959	1.1319
2505.0	-0.5971	-0.5959	1.1188
2520.0	-0.5972	-0.5958	1.3361
2535.0	-0.5973	-0.5962	1.2858
2550.0	-0.5978	-0.5964	1.2358
2565.0	-0.5978	-0.5961	1.1957
2580.0	-0.5978	-0.5963	1.1811
2595.0	-0.5980	-0.5960	1.0032
2610.0	-0.5979	-0.5958	1.0793
2625.0	-0.5980	-0.5959	1.1236
2640.0	-0.5979	-0.5956	1.0900
2655.0	-0.5982	-0.5960	1.3155
2670.0	-0.5979	-0.5962	1.3738
2685.0	-0.5977	-0.5966	1.1640
2700.0	-0.5973	-0.5964	1.2010
2715.0	-0.5973	-0.5860	1.2062
2730.0	-0.5971	-0.5859	1.2045
2745.0	-0.5968	-0.5871	1.1848
2760.0	-0.5973	-0.5957	1.2724
2775.0	-0.5970	-0.5888	1.2093
2790.0	-0.5971	-0.5889	1.1248
2805.0	-0.5969	-0.5887	1.0578
2820.0	-0.5971	-0.5914	1.1804
2835.0	-0.5974	-0.5913	1.2100
2850.0	-0.5976	-0.5914	1.1539
2865.0	-0.5978	-0.5870	1.1663
2880.0	-0.5974	-0.5913	1.1844
2895.0	-0.5975	-0.5913	1.1423
2910.0	-0.5976	-0.5915	1.2393
2925.0	-0.5977	-0.5971	1.2773
2940.0	-0.5975	-0.5965	1.3171
2955.0	-0.5975	-0.5966	1.2105
2970.0	-0.5982	-0.5965	1.2931
2985.0	-0.5980	-0.5962	1.2129


==> data_V3/craft-crm-rs.txt <==
10.0	0.0000	0.0043	0.0098
20.0	0.0021	0.0045	0.0088
30.0	0.0028	0.0045	0.0094
40.0	0.0032	0.0049	0.0146
50.0	0.0039	0.0088	0.0155
60.0	0.0050	0.0119	0.0390
70.0	0.0085	0.0202	0.0440
80.0	0.0144	0.0245	0.0591
90.0	0.0205	0.0308	0.0789
100.0	0.0255	0.0373	0.0894
110.0	0.0323	0.0551	0.0982
120.0	0.0406	0.0624	0.1156
130.0	0.0530	0.0748	0.1262
140.0	0.0629	0.0948	0.1446
150.0	0.0723	0.1048	0.1598
160.0	0.0835	0.1237	0.1758
170.0	0.0960	0.1301	0.1923
180.0	0.1161	0.1483	0.2063
190.0	0.1247	0.1644	0.2208
200.0	0.1353	0.1824	0.2358
210.0	0.1576	0.1973	0.2550
220.0	0.1741	0.2162	0.2712
230.0	0.1924	0.2367	0.2891
240.0	0.2105	0.2581	0.3001
250.0	0.2327	0.2768	0.3141
260.0	0.2550	0.2973	0.3333
270.0	0.2769	0.3171	0.3479
280.0	0.2993	0.3348	0.3592
290.0	0.3183	0.3515	0.3794
300.0	0.3343	0.3665	0.4024
310.0	0.3508	0.3824	0.4233
320.0	0.3656	0.3976	0.4409
330.0	0.3772	0.4096	0.4582
340.0	0.3905	0.4207	0.4744
350.0	0.3998	0.4371	0.4920
360.0	0.4141	0.4520	0.5110
370.0	0.4237	0.4661	0.5243
380.0	0.4374	0.4826	0.5378
390.0	0.4489	0.4972	0.5505
400.0	0.4615	0.5114	0.5646
410.0	0.4722	0.5261	0.6151
420.0	0.4803	0.5391	0.6598
430.0	0.4916	0.5565	0.7045
440.0	0.5063	0.5957	0.7379
450.0	0.5239	0.6415	0.7688
460.0	0.5486	0.6741	0.7855
470.0	0.5914	0.7034	0.8055
480.0	0.6391	0.7263	0.8190
490.0	0.6773	0.7521	0.8332
500.0	0.7167	0.7782	0.8420
510.0	0.7566	0.7982	0.8545
520.0	0.7766	0.8203	0.8725
530.0	0.7895	0.8364	0.8918
540.0	0.8125	0.8573	0.8990
550.0	0.8515	0.8749	0.9066
560.0	0.8781	0.8912	0.9123
570.0	0.8889	0.9120	0.9223
580.0	0.8955	0.9233	0.9390
590.0	0.9007	0.9293	0.9544
600.0	0.9048	0.9336	0.9633
610.0	0.9057	0.9356	0.9746
620.0	0.9053	0.9389	0.9857
630.0	0.9061	0.9427	0.9908
640.0	0.9071	0.9463	0.9949
650.0	0.9152	0.9510	0.9966
660.0	0.9226	0.9577	0.9983
670.0	0.9274	0.9654	0.9979
680.0	0.9312	0.9707	0.9978
690.0	0.9322	0.9755	0.9983
700.0	0.9360	0.9800	0.9986
710.0	0.9386	0.9812	0.9980
720.0	0.9395	0.9826	0.9979
730.0	0.9427	0.9854	0.9981
740.0	0.9459	0.9875	0.9997
750.0	0.9475	0.9919	0.9997
760.0	0.9512	0.9952	1.0000
770.0	0.9559	0.9971	1.0003
780.0	0.9659	0.9952	1.0006
790.0	0.9741	0.9967	1.0011
800.0	0.9818	0.9976	1.0010
810.0	0.9856	0.9979	1.0006
820.0	0.9896	0.9982	1.0011
830.0	0.9925	0.9991	1.0019
840.0	0.9939	0.9997	1.0018
850.0	0.9947	0.9984	1.0018
860.0	0.9947	0.9991	1.0019
870.0	0.9953	0.9998	1.0025
880.0	0.9949	0.9995	1.0030
890.0	0.9941	1.0006	1.0031
900.0	0.9945	1.0005	1.0036
910.0	0.9943	0.9999	1.0022
920.0	0.9938	1.0005	1.0033
930.0	0.9923	0.9995	1.0030
940.0	0.9919	1.0005	1.0023
950.0	0.9932	1.0001	1.0035
960.0	0.9937	0.9995	1.0028
970.0	0.9948	1.0000	1.0034
980.0	0.9933	1.0005	1.0031
990.0	0.9933	0.9995	1.0031
1000.0	0.9960	1.0003	1.0030
1010.0	0.9965	1.0006	1.0034
1020.0	0.9972	1.0002	1.0026
1030.0	0.9964	0.9997	1.0022
1040.0	0.9959	0.9992	1.0028
1050.0	0.9965	0.9999	1.0029
1060.0	0.9967	1.0006	1.0032
1070.0	0.9978	1.0002	1.0040
1080.0	0.9969	1.0004	1.0040
1090.0	0.9971	1.0006	1.0043
1100.0	0.9955	1.0008	1.0046
1110.0	0.9961	1.0006	1.0050
1120.0	0.9960	1.0008	1.0053
1130.0	0.9969	1.0001	1.0035
1140.0	0.9985	1.0006	1.0038
1150.0	0.9986	1.0009	1.0043
1160.0	0.9984	1.0018	1.0043
1170.0	0.9985	1.0013	1.0049
1180.0	0.9996	1.0024	1.0042
1190.0	0.9995	1.0013	1.0037
1200.0	0.9996	1.0021	1.0043
1210.0	0.9991	1.0020	1.0038
1220.0	0.9988	1.0008	1.0042
1230.0	0.9984	1.0008	1.0047
1240.0	0.9979	1.0008	1.0038
1250.0	0.9985	1.0014	1.0047
1260.0	0.9987	1.0008	1.0043
1270.0	0.9988	1.0014	1.0051
1280.0	0.9987	1.0017	1.0055
1290.0	0.9993	1.0018	1.0050
1300.0	0.9988	1.0013	1.0045
1310.0	0.9989	1.0010	1.0040
1320.0	0.9997	1.0013	1.0038
1330.0	0.9995	1.0015	1.0041
1340.0	0.9994	1.0016	1.0045
1350.0	0.9995	1.0015	1.0041
1360.0	0.9987	1.0012	1.0039
1370.0	0.9988	1.0009	1.0039
1380.0	0.9987	1.0014	1.0047
1390.0	0.9992	1.0015	1.0045
1400.0	0.9992	1.0016	1.0043
1410.0	1.0003	1.0020	1.0038
1420.0	1.0006	1.0021	1.0035
1430.0	0.9994	1.0018	1.0043
1440.0	0.9993	1.0022	1.0045
1450.0	1.0002	1.0027	1.0048
1460.0	0.9989	1.0020	1.0050
1470.0	0.9994	1.0018	1.0045
1480.0	0.9995	1.0017	1.0057
1490.0	0.9997	1.0011	1.0053
1500.0	0.9993	1.0029	1.0051
1510.0	1.0000	1.0027	1.0051
1520.0	0.9995	1.0025	1.0048
1530.0	0.9993	1.0018	1.0037
1540.0	0.9992	1.0021	1.0042
1550.0	0.9997	1.0016	1.0049
1560.0	1.0005	1.0021	1.0045
1570.0	1.0005	1.0027	1.0045
1580.0	1.0008	1.0024	1.0047
1590.0	0.9996	1.0024	1.0051
1600.0	0.9987	1.0027	1.0050
1610.0	0.9988	1.0020	1.0048
1620.0	0.9985	1.0016	1.0045
1630.0	0.9984	1.0009	1.0053
1640.0	0.9988	1.0008	1.0036
1650.0	0.9988	1.0014	1.0040
1660.0	0.9986	1.0016	1.0041
1670.0	0.9989	1.0019	1.0043
1680.0	0.9997	1.0018	1.0044
1690.0	0.9990	1.0023	1.0041
1700.0	0.9999	1.0009	1.0039
1710.0	0.9988	1.0005	1.0034
1720.0	0.9995	1.0016	1.0040
1730.0	0.9998	1.0023	1.0043
1740.0	0.9996	1.0018	1.0050
1750.0	0.9993	1.0018	1.0051
1760.0	0.9985	1.0013	1.0043
1770.0	0.9980	1.0008	1.0039
1780.0	0.9977	1.0012	1.0037
1790.0	0.9994	1.0019	1.0042
1800.0	0.9998	1.0018	1.0043
1810.0	0.9995	1.0021	1.0051
1820.0	0.9999	1.0017	1.0049
1830.0	1.0000	1.0018	1.0056
1840.0	0.9990	1.0027	1.0049
1850.0	0.9988	1.0025	1.0050
1860.0	0.9993	1.0022	1.0047
1870.0	0.9993	1.0022	1.0053
1880.0	0.9993	1.0023	1.0048
1890.0	0.9997	1.0023	1.0058
1900.0	0.9992	1.0022	1.0054
1910.0	0.9993	1.0022	1.0047
1920.0	0.9997	1.0014	1.0045
1930.0	0.9992	1.0011	1.0051
1940.0	0.9988	1.0009	1.0043
1950.0	0.9987	1.0012	1.0040
1960.0	0.9984	1.0012	1.0036
1970.0	0.9995	1.0018	1.0039
1980.0	0.9991	1.0021	1.0041
1990.0	0.9999	1.0020	1.0047


==> data_V3/craft-crm.txt <==
10.0	0.0000	0.0055	0.0111
20.0	0.0039	0.0083	0.0126
30.0	0.0068	0.0110	0.0159
40.0	0.0092	0.0132	0.0172
50.0	0.0116	0.0145	0.0173
60.0	0.0128	0.0163	0.0193
70.0	0.0141	0.0179	0.0215
80.0	0.0145	0.0184	0.0250
90.0	0.0163	0.0195	0.0295
100.0	0.0172	0.0225	0.0362
110.0	0.0182	0.0250	0.0408
120.0	0.0206	0.0299	0.0469
130.0	0.0233	0.0333	0.0540
140.0	0.0261	0.0378	0.0696
150.0	0.0282	0.0418	0.0748
160.0	0.0324	0.0458	0.0857
170.0	0.0354	0.0491	0.0923
180.0	0.0378	0.0567	0.1061
190.0	0.0407	0.0624	0.1162
200.0	0.0438	0.0715	0.1260
210.0	0.0489	0.0795	0.1324
220.0	0.0568	0.0874	0.1444
230.0	0.0623	0.0981	0.1532
240.0	0.0715	0.1093	0.1654
250.0	0.0815	0.1193	0.1757
260.0	0.0892	0.1327	0.1884
270.0	0.0980	0.1489	0.1990
280.0	0.1051	0.1601	0.2094
290.0	0.1145	0.1736	0.2289
300.0	0.1242	0.1846	0.2384
310.0	0.1340	0.1950	0.2494
320.0	0.1454	0.2053	0.2628
330.0	0.1605	0.2186	0.2780
340.0	0.1719	0.2363	0.2909
350.0	0.1812	0.2519	0.3021
360.0	0.1901	0.2651	0.3113
370.0	0.2059	0.2814	0.3255
380.0	0.2202	0.2964	0.3354
390.0	0.2398	0.3071	0.3434
400.0	0.2547	0.3211	0.3559
410.0	0.2682	0.3345	0.3684
420.0	0.2828	0.3497	0.3830
430.0	0.2987	0.3641	0.3980
440.0	0.3118	0.3796	0.4108
450.0	0.3255	0.3896	0.4340
460.0	0.3410	0.4074	0.4728
470.0	0.3544	0.4166	0.5106
480.0	0.3650	0.4359	0.5477
490.0	0.3768	0.4576	0.5828
500.0	0.3901	0.4810	0.6145
510.0	0.4190	0.5099	0.6484
520.0	0.4476	0.5408	0.6807
530.0	0.4837	0.5753	0.7129
540.0	0.5137	0.6048	0.7469
550.0	0.5436	0.6323	0.7655
560.0	0.5750	0.6530	0.7831
570.0	0.6040	0.6790	0.8002
580.0	0.6358	0.7033	0.8146
590.0	0.6686	0.7238	0.8283
600.0	0.6976	0.7422	0.8399
610.0	0.7206	0.7555	0.8492
620.0	0.7458	0.7717	0.8585
630.0	0.7643	0.7874	0.8665
640.0	0.7815	0.8021	0.8721
650.0	0.7938	0.8213	0.8809
660.0	0.8121	0.8382	0.8913
670.0	0.8355	0.8569	0.9016
680.0	0.8495	0.8806	0.9095
690.0	0.8609	0.9012	0.9157
700.0	0.8705	0.9125	0.9251
710.0	0.8809	0.9183	0.9355
720.0	0.8900	0.9210	0.9458
730.0	0.8966	0.9252	0.9518
740.0	0.9009	0.9302	0.9555
750.0	0.9040	0.9395	0.9636
760.0	0.9042	0.9465	0.9727
770.0	0.9098	0.9470	0.9826
780.0	0.9189	0.9514	0.9897
790.0	0.9217	0.9616	0.9934
800.0	0.9244	0.9673	0.9958
810.0	0.9255	0.9736	0.9954
820.0	0.9282	0.9809	0.9972
830.0	0.9290	0.9833	0.9980
840.0	0.9302	0.9885	0.9980
850.0	0.9316	0.9914	0.9993
860.0	0.9331	0.9931	0.9995
870.0	0.9352	0.9944	0.9996
880.0	0.9364	0.9948	0.9992
890.0	0.9382	0.9949	0.9992
900.0	0.9407	0.9957	0.9992
910.0	0.9429	0.9963	0.9997
920.0	0.9441	0.9972	0.9995
930.0	0.9460	0.9970	0.9997
940.0	0.9496	0.9972	1.0005
950.0	0.9527	0.9964	1.0008
960.0	0.9532	0.9970	1.0007
970.0	0.9620	0.9969	1.0004
980.0	0.9727	0.9969	1.0011
990.0	0.9796	0.9974	1.0014
1000.0	0.9880	0.9976	1.0007
1010.0	0.9920	0.9978	1.0007
1020.0	0.9929	0.9990	1.0013
1030.0	0.9936	0.9987	1.0016
1040.0	0.9935	0.9983	1.0019
1050.0	0.9926	0.9991	1.0036
1060.0	0.9915	0.9995	1.0037
1070.0	0.9924	0.9990	1.0020
1080.0	0.9918	0.9996	1.0034
1090.0	0.9927	0.9989	1.0035
1100.0	0.9917	0.9982	1.0033
1110.0	0.9914	0.9991	1.0032
1120.0	0.9915	0.9985	1.0027
1130.0	0.9924	0.9986	1.0030
1140.0	0.9926	0.9997	1.0032
1150.0	0.9931	0.9997	1.0028
1160.0	0.9932	0.9993	1.0038
1170.0	0.9941	0.9996	1.0028
1180.0	0.9952	0.9992	1.0020
1190.0	0.9960	0.9990	1.0024
1200.0	0.9961	0.9997	1.0031
1210.0	0.9959	0.9997	1.0034
1220.0	0.9963	1.0001	1.0033
1230.0	0.9958	0.9997	1.0034
1240.0	0.9960	0.9993	1.0028
1250.0	0.9974	1.0006	1.0031
1260.0	0.9973	1.0007	1.0041
1270.0	0.9971	1.0009	1.0039
1280.0	0.9963	1.0005	1.0040
1290.0	0.9969	1.0005	1.0045
1300.0	0.9968	1.0002	1.0031
1310.0	0.9977	0.9992	1.0028
1320.0	0.9971	1.0001	1.0022
1330.0	0.9970	1.0009	1.0044
1340.0	0.9962	1.0013	1.0042
1350.0	0.9972	1.0013	1.0044
1360.0	0.9982	1.0013	1.0036
1370.0	0.9983	1.0014	1.0035
1380.0	0.9981	1.0008	1.0046
1390.0	0.9982	1.0004	1.0042
1400.0	0.9985	1.0003	1.0037
1410.0	0.9976	1.0005	1.0035
1420.0	0.9979	1.0012	1.0035
1430.0	0.9975	0.9999	1.0032
1440.0	0.9975	1.0009	1.0035
1450.0	0.9975	1.0004	1.0039
1460.0	0.9985	1.0002	1.0031
1470.0	0.9977	1.0010	1.0036
1480.0	0.9979	1.0005	1.0027
1490.0	0.9978	1.0015	1.0038
1500.0	0.9977	1.0010	1.0037
1510.0	0.9980	1.0013	1.0042
1520.0	0.9984	1.0008	1.0031
1530.0	0.9979	1.0005	1.0038
1540.0	0.9987	1.0007	1.0037
1550.0	0.9989	1.0006	1.0035
1560.0	0.9988	1.0008	1.0038
1570.0	0.9990	1.0014	1.0042
1580.0	0.9990	1.0013	1.0049
1590.0	0.9978	1.0012	1.0043
1600.0	0.9983	1.0016	1.0044
1610.0	0.9977	1.0014	1.0048
1620.0	0.9978	1.0011	1.0034
1630.0	0.9984	1.0012	1.0036
1640.0	0.9994	1.0010	1.0043
1650.0	0.9983	1.0012	1.0055
1660.0	0.9986	1.0020	1.0051
1670.0	0.9984	1.0020	1.0054
1680.0	0.9979	1.0013	1.0050
1690.0	0.9987	1.0009	1.0045
1700.0	0.9982	1.0011	1.0035
1710.0	0.9980	1.0009	1.0028
1720.0	0.9988	1.0007	1.0024
1730.0	0.9983	1.0011	1.0031
1740.0	0.9985	1.0001	1.0037
1750.0	0.9985	1.0008	1.0039
1760.0	0.9984	1.0011	1.0045
1770.0	0.9989	1.0010	1.0038
1780.0	0.9988	1.0016	1.0036
1790.0	0.9993	1.0012	1.0035
1800.0	0.9988	1.0019	1.0037
1810.0	0.9986	1.0010	1.0036
1820.0	0.9979	1.0009	1.0045
1830.0	0.9984	1.0018	1.0043
1840.0	0.9989	1.0011	1.0049
1850.0	0.9984	1.0010	1.0055
1860.0	0.9987	1.0009	1.0044
1870.0	0.9993	1.0013	1.0039
1880.0	0.9982	1.0010	1.0040
1890.0	0.9990	1.0017	1.0044
1900.0	0.9993	1.0004	1.0040
1910.0	0.9988	1.0009	1.0039
1920.0	0.9988	1.0013	1.0039
1930.0	0.9985	1.0011	1.0041
1940.0	0.9990	1.0015	1.0034
1950.0	0.9992	1.0014	1.0037
1960.0	0.9993	1.0004	1.0037
1970.0	0.9990	1.0012	1.0037
1980.0	0.9981	1.0010	1.0038
1990.0	0.9976	1.0000	1.0039


==> data_V3/craft-hrm-rs.txt <==
10.0	0.0008	0.0053	0.0142
20.0	0.0084	0.0130	0.0291
30.0	0.0105	0.0221	0.0413
40.0	0.0240	0.0340	0.0563
50.0	0.0379	0.0568	0.0946
60.0	0.0639	0.0820	0.1313
70.0	0.0764	0.1104	0.1703
80.0	0.0967	0.1404	0.2171
90.0	0.1242	0.1841	0.2629
100.0	0.1583	0.2122	0.3033
110.0	0.1946	0.2523	0.3473
120.0	0.2321	0.2961	0.3747
130.0	0.2705	0.3574	0.4100
140.0	0.3109	0.3929	0.4425
150.0	0.3535	0.4339	0.4842
160.0	0.3941	0.4771	0.5176
170.0	0.4358	0.5086	0.5487
180.0	0.4652	0.5476	0.5889
190.0	0.4991	0.5704	0.6309
200.0	0.5279	0.6038	0.6680
210.0	0.5517	0.6378	0.7491
220.0	0.5731	0.7009	0.7976
230.0	0.6325	0.7577	0.8287
240.0	0.6785	0.7966	0.8474
250.0	0.7155	0.8175	0.8597
260.0	0.7413	0.8314	0.8706
270.0	0.7570	0.8400	0.8841
280.0	0.7673	0.8452	0.8909
290.0	0.7759	0.8491	0.8966
300.0	0.7820	0.8520	0.9041
310.0	0.7894	0.8542	0.9099
320.0	0.7929	0.8566	0.9154
330.0	0.7951	0.8588	0.9165
340.0	0.7966	0.8627	0.9214
350.0	0.7986	0.8653	0.9244
360.0	0.8024	0.8683	0.9238
370.0	0.8039	0.8704	0.9248
380.0	0.8062	0.8691	0.9235
390.0	0.8080	0.8708	0.9219
400.0	0.8105	0.8727	0.9222
410.0	0.8126	0.8731	0.9235
420.0	0.8149	0.8738	0.9243
430.0	0.8170	0.8754	0.9243
440.0	0.8161	0.8763	0.9252
450.0	0.8181	0.8762	0.9256
460.0	0.8183	0.8751	0.9268
470.0	0.8191	0.8753	0.9261
480.0	0.8185	0.8745	0.9278
490.0	0.8196	0.8748	0.9271
500.0	0.8239	0.8758	0.9294
510.0	0.8242	0.8756	0.9294
520.0	0.8257	0.8788	0.9286
530.0	0.8228	0.8781	0.9301
540.0	0.8257	0.8777	0.9283
550.0	0.8256	0.8805	0.9296
560.0	0.8261	0.8791	0.9301
570.0	0.8273	0.8804	0.9310
580.0	0.8320	0.8789	0.9285
590.0	0.8310	0.8788	0.9308
600.0	0.8297	0.8799	0.9281
610.0	0.8308	0.8780	0.9291
620.0	0.8291	0.8789	0.9284
630.0	0.8260	0.8781	0.9295
640.0	0.8266	0.8790	0.9306
650.0	0.8268	0.8794	0.9308
660.0	0.8264	0.8807	0.9304
670.0	0.8274	0.8800	0.9311
680.0	0.8286	0.8815	0.9313
690.0	0.8284	0.8797	0.9311
700.0	0.8302	0.8783	0.9311
710.0	0.8311	0.8782	0.9326
720.0	0.8340	0.8786	0.9324
730.0	0.8334	0.8779	0.9338
740.0	0.8337	0.8776	0.9336
750.0	0.8336	0.8804	0.9332
760.0	0.8353	0.8796	0.9327
770.0	0.8343	0.8802	0.9331
780.0	0.8341	0.8797	0.9315
790.0	0.8349	0.8790	0.9336
800.0	0.8346	0.8807	0.9335
810.0	0.8327	0.8793	0.9333
820.0	0.8330	0.8799	0.9320
830.0	0.8326	0.8798	0.9321
840.0	0.8336	0.8790	0.9308
850.0	0.8349	0.8794	0.9309
860.0	0.8349	0.8791	0.9309
870.0	0.8344	0.8801	0.9314
880.0	0.8352	0.8802	0.9315
890.0	0.8340	0.8799	0.9308
900.0	0.8342	0.8816	0.9319
910.0	0.8340	0.8805	0.9314
920.0	0.8337	0.8794	0.9312
930.0	0.8351	0.8788	0.9319
940.0	0.8338	0.8792	0.9317
950.0	0.8330	0.8794	0.9331
960.0	0.8343	0.8814	0.9327
970.0	0.8333	0.8819	0.9339
980.0	0.8343	0.8811	0.9348
990.0	0.8344	0.8808	0.9342
1000.0	0.8346	0.8818	0.9345
1010.0	0.8353	0.8804	0.9328
1020.0	0.8353	0.8813	0.9321
1030.0	0.8343	0.8801	0.9310
1040.0	0.8329	0.8792	0.9314
1050.0	0.8331	0.8804	0.9335
1060.0	0.8328	0.8803	0.9336
1070.0	0.8331	0.8799	0.9362
1080.0	0.8330	0.8799	0.9354
1090.0	0.8343	0.8807	0.9350
1100.0	0.8342	0.8798	0.9348
1110.0	0.8340	0.8798	0.9360
1120.0	0.8344	0.8807	0.9352
1130.0	0.8350	0.8805	0.9357
1140.0	0.8362	0.8799	0.9363
1150.0	0.8329	0.8785	0.9361
1160.0	0.8341	0.8789	0.9350
1170.0	0.8334	0.8807	0.9322
1180.0	0.8326	0.8815	0.9319
1190.0	0.8328	0.8796	0.9324
1200.0	0.8332	0.8791	0.9339
1210.0	0.8348	0.8814	0.9329
1220.0	0.8359	0.8814	0.9330
1230.0	0.8356	0.8812	0.9347
1240.0	0.8343	0.8809	0.9343
1250.0	0.8339	0.8811	0.9334
1260.0	0.8336	0.8821	0.9353
1270.0	0.8355	0.8812	0.9340
1280.0	0.8335	0.8812	0.9337
1290.0	0.8354	0.8823	0.9344
1300.0	0.8333	0.8795	0.9344
1310.0	0.8346	0.8787	0.9341
1320.0	0.8343	0.8804	0.9337
1330.0	0.8344	0.8806	0.9351
1340.0	0.8336	0.8816	0.9338
1350.0	0.8349	0.8825	0.9349
1360.0	0.8337	0.8823	0.9350
1370.0	0.8339	0.8831	0.9361
1380.0	0.8353	0.8818	0.9351
1390.0	0.8343	0.8829	0.9350
1400.0	0.8345	0.8827	0.9353
1410.0	0.8340	0.8820	0.9349
1420.0	0.8348	0.8820	0.9334
1430.0	0.8351	0.8820	0.9339
1440.0	0.8355	0.8828	0.9344
1450.0	0.8342	0.8821	0.9356
1460.0	0.8336	0.8801	0.9348
1470.0	0.8340	0.8811	0.9330
1480.0	0.8325	0.8817	0.9327
1490.0	0.8332	0.8837	0.9333
1500.0	0.8339	0.8827	0.9341
1510.0	0.8332	0.8827	0.9341
1520.0	0.8331	0.8817	0.9349
1530.0	0.8336	0.8806	0.9356
1540.0	0.8336	0.8808	0.9351
1550.0	0.8333	0.8805	0.9339
1560.0	0.8337	0.8818	0.9351
1570.0	0.8348	0.8807	0.9343
1580.0	0.8334	0.8804	0.9323
1590.0	0.8317	0.8800	0.9317
1600.0	0.8333	0.8792	0.9327
1610.0	0.8313	0.8795	0.9321
1620.0	0.8333	0.8800	0.9330
1630.0	0.8330	0.8793	0.9336
1640.0	0.8328	0.8815	0.9345
1650.0	0.8340	0.8822	0.9361
1660.0	0.8348	0.8829	0.9353
1670.0	0.8332	0.8837	0.9339
1680.0	0.8326	0.8827	0.9336
1690.0	0.8333	0.8827	0.9342
1700.0	0.8338	0.8828	0.9341
1710.0	0.8335	0.8811	0.9344
1720.0	0.8348	0.8822	0.9378
1730.0	0.8339	0.8832	0.9381
1740.0	0.8355	0.8824	0.9373
1750.0	0.8349	0.8815	0.9378
1760.0	0.8359	0.8828	0.9366
1770.0	0.8350	0.8803	0.9348
1780.0	0.8354	0.8815	0.9356
1790.0	0.8342	0.8810	0.9362
1800.0	0.8333	0.8803	0.9351
1810.0	0.8341	0.8811	0.9360
1820.0	0.8329	0.8805	0.9362
1830.0	0.8346	0.8804	0.9362
1840.0	0.8347	0.8818	0.9354
1850.0	0.8342	0.8831	0.9343
1860.0	0.8337	0.8827	0.9358
1870.0	0.8355	0.8807	0.9354
1880.0	0.8343	0.8807	0.9358
1890.0	0.8346	0.8803	0.9372
1900.0	0.8330	0.8804	0.9382
1910.0	0.8328	0.8813	0.9377
1920.0	0.8345	0.8809	0.9377
1930.0	0.8357	0.8818	0.9351
1940.0	0.8357	0.8815	0.9333
1950.0	0.8359	0.8817	0.9331
1960.0	0.8371	0.8823	0.9345
1970.0	0.8357	0.8820	0.9340
1980.0	0.8352	0.8827	0.9336
1990.0	0.8344	0.8808	0.9326


==> data_V3/craft-hrm.txt <==
10.0	0.0000	0.0050	0.0122
20.0	0.0052	0.0111	0.0170
30.0	0.0106	0.0158	0.0232
40.0	0.0142	0.0211	0.0307
50.0	0.0209	0.0277	0.0383
60.0	0.0259	0.0357	0.0483
70.0	0.0316	0.0486	0.0609
80.0	0.0441	0.0596	0.0843
90.0	0.0513	0.0763	0.1058
100.0	0.0662	0.0934	0.1261
110.0	0.0832	0.1136	0.1539
120.0	0.1032	0.1323	0.1790
130.0	0.1250	0.1518	0.2184
140.0	0.1417	0.1839	0.2505
150.0	0.1771	0.2096	0.2870
160.0	0.2026	0.2500	0.3267
170.0	0.2353	0.2868	0.3740
180.0	0.2660	0.3388	0.4356
190.0	0.3010	0.3675	0.5084
200.0	0.3329	0.4073	0.5621
210.0	0.3665	0.4441	0.6015
220.0	0.3994	0.4879	0.6484
230.0	0.4289	0.5309	0.7624
240.0	0.4606	0.5867	0.8140
250.0	0.4886	0.6491	0.8278
260.0	0.5163	0.7157	0.8478
270.0	0.5591	0.7474	0.8570
280.0	0.6363	0.7797	0.8718
290.0	0.6959	0.8012	0.8766
300.0	0.7381	0.8195	0.8832
310.0	0.7607	0.8286	0.8912
320.0	0.7696	0.8398	0.8943
330.0	0.7746	0.8455	0.9003
340.0	0.7800	0.8541	0.8999
350.0	0.7862	0.8577	0.9045
360.0	0.7927	0.8593	0.9046
370.0	0.7976	0.8642	0.9103
380.0	0.7981	0.8658	0.9130
390.0	0.8026	0.8662	0.9122
400.0	0.8066	0.8672	0.9125
410.0	0.8087	0.8685	0.9156
420.0	0.8115	0.8688	0.9215
430.0	0.8146	0.8711	0.9278
440.0	0.8173	0.8720	0.9283
450.0	0.8200	0.8730	0.9282
460.0	0.8181	0.8745	0.9281
470.0	0.8212	0.8749	0.9295
480.0	0.8228	0.8718	0.9286
490.0	0.8229	0.8723	0.9302
500.0	0.8252	0.8738	0.9308
510.0	0.8259	0.8745	0.9308
520.0	0.8284	0.8745	0.9321
530.0	0.8294	0.8749	0.9308
540.0	0.8282	0.8754	0.9312
550.0	0.8293	0.8771	0.9296
560.0	0.8293	0.8788	0.9298
570.0	0.8287	0.8772	0.9308
580.0	0.8282	0.8778	0.9320
590.0	0.8286	0.8787	0.9323
600.0	0.8313	0.8787	0.9344
610.0	0.8303	0.8792	0.9336
620.0	0.8296	0.8786	0.9328
630.0	0.8302	0.8780	0.9335
640.0	0.8303	0.8776	0.9321
650.0	0.8295	0.8766	0.9334
660.0	0.8290	0.8762	0.9324
670.0	0.8290	0.8768	0.9319
680.0	0.8308	0.8769	0.9328
690.0	0.8310	0.8764	0.9338
700.0	0.8312	0.8776	0.9340
710.0	0.8337	0.8781	0.9338
720.0	0.8336	0.8786	0.9349
730.0	0.8345	0.8790	0.9344
740.0	0.8341	0.8790	0.9334
750.0	0.8345	0.8789	0.9314
760.0	0.8341	0.8791	0.9312
770.0	0.8339	0.8794	0.9318
780.0	0.8325	0.8793	0.9306
790.0	0.8323	0.8795	0.9318
800.0	0.8323	0.8787	0.9314
810.0	0.8335	0.8782	0.9317
820.0	0.8319	0.8784	0.9310
830.0	0.8327	0.8797	0.9328
840.0	0.8327	0.8791	0.9329
850.0	0.8317	0.8798	0.9318
860.0	0.8308	0.8784	0.9328
870.0	0.8307	0.8787	0.9324
880.0	0.8309	0.8798	0.9325
890.0	0.8307	0.8795	0.9314
900.0	0.8320	0.8778	0.9338
910.0	0.8320	0.8782	0.9332
920.0	0.8322	0.8784	0.9330
930.0	0.8325	0.8775	0.9342
940.0	0.8343	0.8792	0.9334
950.0	0.8338	0.8781	0.9352
960.0	0.8340	0.8761	0.9342
970.0	0.8331	0.8763	0.9353
980.0	0.8319	0.8770	0.9348
990.0	0.8330	0.8789	0.9347
1000.0	0.8336	0.8790	0.9329
1010.0	0.8325	0.8794	0.9332
1020.0	0.8335	0.8796	0.9317
1030.0	0.8327	0.8806	0.9325
1040.0	0.8328	0.8809	0.9324
1050.0	0.8319	0.8807	0.9315
1060.0	0.8329	0.8800	0.9324
1070.0	0.8327	0.8801	0.9336
1080.0	0.8324	0.8802	0.9333
1090.0	0.8323	0.8794	0.9335
1100.0	0.8327	0.8792	0.9328
1110.0	0.8332	0.8794	0.9329
1120.0	0.8315	0.8794	0.9334
1130.0	0.8318	0.8796	0.9344
1140.0	0.8332	0.8803	0.9344
1150.0	0.8331	0.8805	0.9352
1160.0	0.8339	0.8799	0.9361
1170.0	0.8338	0.8791	0.9359
1180.0	0.8338	0.8807	0.9344
1190.0	0.8337	0.8814	0.9332
1200.0	0.8329	0.8812	0.9321
1210.0	0.8330	0.8821	0.9329
1220.0	0.8335	0.8816	0.9330
1230.0	0.8343	0.8796	0.9329
1240.0	0.8355	0.8801	0.9330
1250.0	0.8350	0.8781	0.9342
1260.0	0.8330	0.8786	0.9347
1270.0	0.8347	0.8800	0.9342
1280.0	0.8323	0.8811	0.9336
1290.0	0.8332	0.8811	0.9332
1300.0	0.8327	0.8815	0.9338
1310.0	0.8313	0.8812	0.9339
1320.0	0.8322	0.8811	0.9340
1330.0	0.8338	0.8801	0.9337
1340.0	0.8347	0.8791	0.9337
1350.0	0.8335	0.8803	0.9326
1360.0	0.8339	0.8803	0.9322
1370.0	0.8341	0.8800	0.9330
1380.0	0.8343	0.8795	0.9337
1390.0	0.8340	0.8802	0.9340
1400.0	0.8346	0.8799	0.9344
1410.0	0.8360	0.8787	0.9347
1420.0	0.8362	0.8789	0.9344
1430.0	0.8358	0.8792	0.9361
1440.0	0.8354	0.8788	0.9355
1450.0	0.8362	0.8814	0.9356
1460.0	0.8352	0.8803	0.9352
1470.0	0.8357	0.8804	0.9353
1480.0	0.8358	0.8814	0.9343
1490.0	0.8356	0.8816	0.9340
1500.0	0.8358	0.8812	0.9338
1510.0	0.8354	0.8826	0.9351
1520.0	0.8352	0.8821	0.9347
1530.0	0.8337	0.8825	0.9349
1540.0	0.8338	0.8822	0.9360
1550.0	0.8349	0.8819	0.9371
1560.0	0.8339	0.8821	0.9363
1570.0	0.8342	0.8813	0.9347
1580.0	0.8350	0.8804	0.9339
1590.0	0.8347	0.8800	0.9330
1600.0	0.8342	0.8808	0.9323
1610.0	0.8339	0.8802	0.9329
1620.0	0.8354	0.8805	0.9351
1630.0	0.8350	0.8804	0.9343
1640.0	0.8345	0.8808	0.9344
1650.0	0.8348	0.8812	0.9348
1660.0	0.8347	0.8815	0.9347
1670.0	0.8357	0.8816	0.9343
1680.0	0.8354	0.8811	0.9355
1690.0	0.8333	0.8819	0.9332
1700.0	0.8340	0.8813	0.9336
1710.0	0.8349	0.8814	0.9347
1720.0	0.8342	0.8821	0.9325
1730.0	0.8348	0.8804	0.9335
1740.0	0.8367	0.8812	0.9345
1750.0	0.8365	0.8812	0.9349
1760.0	0.8353	0.8792	0.9356
1770.0	0.8337	0.8809	0.9352
1780.0	0.8352	0.8811	0.9354
1790.0	0.8355	0.8811	0.9341
1800.0	0.8340	0.8807	0.9350
1810.0	0.8334	0.8829	0.9360
1820.0	0.8349	0.8815	0.9356
1830.0	0.8350	0.8820	0.9353
1840.0	0.8346	0.8821	0.9375
1850.0	0.8353	0.8830	0.9362
1860.0	0.8348	0.8818	0.9355
1870.0	0.8336	0.8814	0.9353
1880.0	0.8334	0.8815	0.9349
1890.0	0.8338	0.8798	0.9350
1900.0	0.8343	0.8813	0.9354
1910.0	0.8352	0.8798	0.9373
1920.0	0.8356	0.8806	0.9360
1930.0	0.8355	0.8806	0.9357
1940.0	0.8352	0.8809	0.9344
1950.0	0.8354	0.8810	0.9341
1960.0	0.8358	0.8811	0.9333
1970.0	0.8361	0.8801	0.9339
1980.0	0.8368	0.8804	0.9344
1990.0	0.8371	0.8815	0.9341


==> data_V3/craft-ql-rs.txt <==
10.0	0.0010	0.0046	0.0081
20.0	0.0024	0.0049	0.0075
30.0	0.0031	0.0066	0.0084
40.0	0.0039	0.0058	0.0081
50.0	0.0038	0.0058	0.0081
60.0	0.0040	0.0059	0.0075
70.0	0.0040	0.0062	0.0082
80.0	0.0043	0.0061	0.0077
90.0	0.0040	0.0057	0.0078
100.0	0.0043	0.0056	0.0079
110.0	0.0047	0.0061	0.0078
120.0	0.0048	0.0063	0.0080
130.0	0.0046	0.0062	0.0076
140.0	0.0048	0.0062	0.0075
150.0	0.0046	0.0062	0.0080
160.0	0.0049	0.0061	0.0079
170.0	0.0050	0.0065	0.0081
180.0	0.0054	0.0064	0.0080
190.0	0.0052	0.0069	0.0081
200.0	0.0052	0.0067	0.0081
210.0	0.0053	0.0065	0.0082
220.0	0.0052	0.0063	0.0083
230.0	0.0052	0.0063	0.0079
240.0	0.0053	0.0065	0.0078
250.0	0.0053	0.0064	0.0077
260.0	0.0052	0.0063	0.0078
270.0	0.0052	0.0065	0.0078
280.0	0.0053	0.0062	0.0078
290.0	0.0052	0.0065	0.0075
300.0	0.0052	0.0064	0.0075
310.0	0.0051	0.0062	0.0078
320.0	0.0052	0.0062	0.0077
330.0	0.0052	0.0061	0.0077
340.0	0.0051	0.0060	0.0077
350.0	0.0051	0.0060	0.0080
360.0	0.0050	0.0059	0.0078
370.0	0.0050	0.0058	0.0076
380.0	0.0049	0.0057	0.0076
390.0	0.0048	0.0056	0.0074
400.0	0.0049	0.0056	0.0075
410.0	0.0048	0.0055	0.0074
420.0	0.0047	0.0055	0.0074
430.0	0.0047	0.0054	0.0075
440.0	0.0047	0.0053	0.0073
450.0	0.0046	0.0052	0.0073
460.0	0.0046	0.0053	0.0072
470.0	0.0046	0.0052	0.0073
480.0	0.0045	0.0051	0.0072
490.0	0.0044	0.0050	0.0072
500.0	0.0044	0.0050	0.0071
510.0	0.0044	0.0050	0.0070
520.0	0.0043	0.0049	0.0070
530.0	0.0042	0.0048	0.0069
540.0	0.0041	0.0048	0.0068
550.0	0.0041	0.0047	0.0067
560.0	0.0042	0.0048	0.0067
570.0	0.0041	0.0048	0.0066
580.0	0.0041	0.0048	0.0065
590.0	0.0041	0.0048	0.0069
600.0	0.0040	0.0048	0.0068
610.0	0.0040	0.0048	0.0068
620.0	0.0040	0.0048	0.0067
630.0	0.0040	0.0047	0.0066
640.0	0.0040	0.0048	0.0065
650.0	0.0040	0.0048	0.0065
660.0	0.0040	0.0048	0.0066
670.0	0.0040	0.0049	0.0065
680.0	0.0039	0.0049	0.0065
690.0	0.0039	0.0048	0.0065
700.0	0.0039	0.0048	0.0064
710.0	0.0038	0.0048	0.0065
720.0	0.0038	0.0048	0.0065
730.0	0.0037	0.0047	0.0065
740.0	0.0037	0.0047	0.0065
750.0	0.0037	0.0047	0.0065
760.0	0.0037	0.0046	0.0068
770.0	0.0037	0.0047	0.0070
780.0	0.0036	0.0047	0.0072
790.0	0.0036	0.0046	0.0072
800.0	0.0036	0.0046	0.0073
810.0	0.0036	0.0046	0.0074
820.0	0.0036	0.0046	0.0073
830.0	0.0036	0.0045	0.0074
840.0	0.0036	0.0046	0.0073
850.0	0.0036	0.0046	0.0075
860.0	0.0037	0.0046	0.0075
870.0	0.0036	0.0047	0.0078
880.0	0.0036	0.0047	0.0081
890.0	0.0036	0.0047	0.0082
900.0	0.0036	0.0047	0.0082
910.0	0.0035	0.0047	0.0083
920.0	0.0036	0.0047	0.0083
930.0	0.0036	0.0048	0.0083
940.0	0.0036	0.0048	0.0084
950.0	0.0035	0.0047	0.0086
960.0	0.0035	0.0047	0.0085
970.0	0.0035	0.0047	0.0084
980.0	0.0035	0.0046	0.0085
990.0	0.0035	0.0046	0.0086
1000.0	0.0035	0.0047	0.0088
1010.0	0.0034	0.0046	0.0088
1020.0	0.0034	0.0045	0.0089
1030.0	0.0033	0.0045	0.0091
1040.0	0.0034	0.0044	0.0092
1050.0	0.0034	0.0044	0.0093
1060.0	0.0034	0.0044	0.0098
1070.0	0.0034	0.0044	0.0099
1080.0	0.0034	0.0044	0.0102
1090.0	0.0034	0.0044	0.0104
1100.0	0.0033	0.0044	0.0105
1110.0	0.0033	0.0043	0.0105
1120.0	0.0033	0.0043	0.0105
1130.0	0.0033	0.0043	0.0105
1140.0	0.0032	0.0043	0.0107
1150.0	0.0032	0.0043	0.0107
1160.0	0.0032	0.0042	0.0111
1170.0	0.0032	0.0043	0.0115
1180.0	0.0032	0.0042	0.0115
1190.0	0.0032	0.0043	0.0115
1200.0	0.0032	0.0042	0.0116
1210.0	0.0032	0.0043	0.0116
1220.0	0.0032	0.0042	0.0118
1230.0	0.0032	0.0043	0.0119
1240.0	0.0032	0.0043	0.0118
1250.0	0.0033	0.0042	0.0122
1260.0	0.0033	0.0042	0.0124
1270.0	0.0033	0.0042	0.0124
1280.0	0.0033	0.0041	0.0125
1290.0	0.0032	0.0041	0.0124
1300.0	0.0033	0.0041	0.0126
1310.0	0.0032	0.0041	0.0126
1320.0	0.0032	0.0041	0.0127
1330.0	0.0033	0.0041	0.0130
1340.0	0.0032	0.0041	0.0133
1350.0	0.0032	0.0041	0.0138
1360.0	0.0032	0.0041	0.0140
1370.0	0.0032	0.0041	0.0142
1380.0	0.0032	0.0042	0.0145
1390.0	0.0033	0.0042	0.0147
1400.0	0.0033	0.0042	0.0153
1410.0	0.0033	0.0041	0.0154
1420.0	0.0033	0.0041	0.0158
1430.0	0.0033	0.0041	0.0158
1440.0	0.0034	0.0041	0.0158
1450.0	0.0034	0.0043	0.0160
1460.0	0.0034	0.0042	0.0162
1470.0	0.0034	0.0044	0.0163
1480.0	0.0034	0.0043	0.0166
1490.0	0.0034	0.0045	0.0168
1500.0	0.0035	0.0045	0.0172
1510.0	0.0035	0.0045	0.0176
1520.0	0.0035	0.0045	0.0178
1530.0	0.0035	0.0045	0.0181
1540.0	0.0035	0.0045	0.0184
1550.0	0.0035	0.0045	0.0185
1560.0	0.0036	0.0045	0.0190
1570.0	0.0034	0.0046	0.0198
1580.0	0.0035	0.0048	0.0200
1590.0	0.0036	0.0049	0.0206
1600.0	0.0036	0.0051	0.0211
1610.0	0.0036	0.0052	0.0216
1620.0	0.0035	0.0053	0.0220
1630.0	0.0035	0.0056	0.0228
1640.0	0.0035	0.0058	0.0233
1650.0	0.0035	0.0062	0.0242
1660.0	0.0034	0.0065	0.0252
1670.0	0.0035	0.0067	0.0260
1680.0	0.0036	0.0068	0.0265
1690.0	0.0037	0.0068	0.0273
1700.0	0.0036	0.0069	0.0288
1710.0	0.0037	0.0069	0.0291
1720.0	0.0037	0.0070	0.0296
1730.0	0.0037	0.0071	0.0305
1740.0	0.0037	0.0074	0.0309
1750.0	0.0038	0.0076	0.0317
1760.0	0.0038	0.0076	0.0325
1770.0	0.0038	0.0079	0.0335
1780.0	0.0038	0.0085	0.0347
1790.0	0.0038	0.0086	0.0350
1800.0	0.0036	0.0087	0.0359
1810.0	0.0036	0.0088	0.0361
1820.0	0.0037	0.0091	0.0368
1830.0	0.0037	0.0092	0.0381
1840.0	0.0036	0.0094	0.0385
1850.0	0.0036	0.0099	0.0388
1860.0	0.0036	0.0101	0.0390
1870.0	0.0036	0.0102	0.0400
1880.0	0.0036	0.0103	0.0409
1890.0	0.0039	0.0107	0.0425
1900.0	0.0039	0.0108	0.0436
1910.0	0.0039	0.0112	0.0446
1920.0	0.0039	0.0116	0.0454
1930.0	0.0040	0.0117	0.0473
1940.0	0.0040	0.0122	0.0486
1950.0	0.0040	0.0124	0.0495
1960.0	0.0041	0.0128	0.0502
1970.0	0.0042	0.0129	0.0510
1980.0	0.0043	0.0132	0.0524
1990.0	0.0043	0.0132	0.0533


==> data_V3/craft-ql.txt <==
10.0	0.0000	0.0028	0.0080
20.0	0.0021	0.0045	0.0069
30.0	0.0031	0.0048	0.0077
40.0	0.0041	0.0059	0.0078
50.0	0.0042	0.0062	0.0079
60.0	0.0041	0.0061	0.0076
70.0	0.0042	0.0061	0.0079
80.0	0.0045	0.0064	0.0084
90.0	0.0049	0.0066	0.0083
100.0	0.0048	0.0068	0.0079
110.0	0.0052	0.0068	0.0078
120.0	0.0055	0.0069	0.0081
130.0	0.0058	0.0068	0.0080
140.0	0.0057	0.0066	0.0079
150.0	0.0059	0.0069	0.0084
160.0	0.0058	0.0068	0.0088
170.0	0.0061	0.0070	0.0088
180.0	0.0062	0.0071	0.0093
190.0	0.0061	0.0072	0.0093
200.0	0.0063	0.0077	0.0093
210.0	0.0063	0.0078	0.0093
220.0	0.0065	0.0081	0.0096
230.0	0.0066	0.0081	0.0096
240.0	0.0066	0.0083	0.0095
250.0	0.0066	0.0083	0.0096
260.0	0.0067	0.0084	0.0102
270.0	0.0070	0.0086	0.0106
280.0	0.0070	0.0088	0.0105
290.0	0.0072	0.0088	0.0106
300.0	0.0073	0.0088	0.0106
310.0	0.0074	0.0090	0.0107
320.0	0.0075	0.0091	0.0109
330.0	0.0076	0.0091	0.0111
340.0	0.0078	0.0093	0.0111
350.0	0.0077	0.0093	0.0114
360.0	0.0079	0.0095	0.0113
370.0	0.0083	0.0098	0.0116
380.0	0.0085	0.0098	0.0116
390.0	0.0085	0.0100	0.0118
400.0	0.0085	0.0101	0.0118
410.0	0.0087	0.0101	0.0119
420.0	0.0088	0.0101	0.0119
430.0	0.0088	0.0104	0.0121
440.0	0.0090	0.0105	0.0122
450.0	0.0090	0.0106	0.0123
460.0	0.0094	0.0107	0.0123
470.0	0.0095	0.0108	0.0123
480.0	0.0095	0.0108	0.0125
490.0	0.0096	0.0111	0.0126
500.0	0.0096	0.0114	0.0124
510.0	0.0098	0.0115	0.0125
520.0	0.0100	0.0116	0.0129
530.0	0.0102	0.0116	0.0131
540.0	0.0103	0.0117	0.0133
550.0	0.0104	0.0117	0.0135
560.0	0.0107	0.0118	0.0136
570.0	0.0109	0.0118	0.0140
580.0	0.0111	0.0119	0.0140
590.0	0.0112	0.0120	0.0142
600.0	0.0111	0.0124	0.0144
610.0	0.0113	0.0124	0.0147
620.0	0.0113	0.0125	0.0148
630.0	0.0115	0.0125	0.0150
640.0	0.0116	0.0127	0.0150
650.0	0.0117	0.0127	0.0150
660.0	0.0118	0.0129	0.0153
670.0	0.0120	0.0131	0.0154
680.0	0.0123	0.0131	0.0156
690.0	0.0124	0.0132	0.0155
700.0	0.0125	0.0134	0.0158
710.0	0.0124	0.0134	0.0157
720.0	0.0128	0.0135	0.0155
730.0	0.0128	0.0136	0.0156
740.0	0.0130	0.0137	0.0158
750.0	0.0131	0.0139	0.0158
760.0	0.0132	0.0140	0.0158
770.0	0.0134	0.0142	0.0161
780.0	0.0134	0.0142	0.0160
790.0	0.0136	0.0143	0.0162
800.0	0.0137	0.0144	0.0166
810.0	0.0138	0.0147	0.0166
820.0	0.0139	0.0148	0.0168
830.0	0.0139	0.0148	0.0169
840.0	0.0140	0.0149	0.0171
850.0	0.0142	0.0151	0.0172
860.0	0.0143	0.0151	0.0173
870.0	0.0144	0.0153	0.0174
880.0	0.0145	0.0154	0.0175
890.0	0.0146	0.0156	0.0177
900.0	0.0148	0.0157	0.0178
910.0	0.0149	0.0159	0.0181
920.0	0.0150	0.0161	0.0183
930.0	0.0154	0.0163	0.0187
940.0	0.0154	0.0165	0.0189
950.0	0.0158	0.0168	0.0192
960.0	0.0161	0.0170	0.0193
970.0	0.0163	0.0172	0.0195
980.0	0.0164	0.0175	0.0197
990.0	0.0167	0.0177	0.0204
1000.0	0.0171	0.0179	0.0202
1010.0	0.0172	0.0180	0.0208
1020.0	0.0174	0.0184	0.0210
1030.0	0.0176	0.0186	0.0213
1040.0	0.0179	0.0190	0.0216
1050.0	0.0180	0.0192	0.0217
1060.0	0.0181	0.0194	0.0218
1070.0	0.0185	0.0197	0.0221
1080.0	0.0186	0.0200	0.0224
1090.0	0.0189	0.0202	0.0226
1100.0	0.0191	0.0204	0.0229
1110.0	0.0192	0.0205	0.0233
1120.0	0.0195	0.0209	0.0235
1130.0	0.0197	0.0211	0.0237
1140.0	0.0202	0.0215	0.0242
1150.0	0.0204	0.0217	0.0246
1160.0	0.0206	0.0219	0.0248
1170.0	0.0209	0.0221	0.0249
1180.0	0.0209	0.0225	0.0255
1190.0	0.0210	0.0227	0.0258
1200.0	0.0212	0.0229	0.0261
1210.0	0.0214	0.0232	0.0264
1220.0	0.0214	0.0234	0.0265
1230.0	0.0216	0.0238	0.0265
1240.0	0.0218	0.0239	0.0266
1250.0	0.0222	0.0240	0.0270
1260.0	0.0223	0.0244	0.0275
1270.0	0.0226	0.0246	0.0284
1280.0	0.0231	0.0250	0.0285
1290.0	0.0233	0.0251	0.0287
1300.0	0.0235	0.0254	0.0289
1310.0	0.0237	0.0255	0.0293
1320.0	0.0241	0.0260	0.0300
1330.0	0.0244	0.0266	0.0302
1340.0	0.0247	0.0267	0.0300
1350.0	0.0250	0.0272	0.0302
1360.0	0.0255	0.0274	0.0302
1370.0	0.0260	0.0277	0.0304
1380.0	0.0263	0.0277	0.0305
1390.0	0.0266	0.0278	0.0310
1400.0	0.0266	0.0282	0.0313
1410.0	0.0267	0.0288	0.0315
1420.0	0.0269	0.0288	0.0322
1430.0	0.0272	0.0290	0.0324
1440.0	0.0275	0.0295	0.0325
1450.0	0.0276	0.0298	0.0331
1460.0	0.0279	0.0303	0.0337
1470.0	0.0283	0.0306	0.0337
1480.0	0.0287	0.0308	0.0341
1490.0	0.0287	0.0311	0.0346
1500.0	0.0290	0.0312	0.0351
1510.0	0.0291	0.0315	0.0355
1520.0	0.0293	0.0319	0.0355
1530.0	0.0297	0.0323	0.0359
1540.0	0.0299	0.0326	0.0362
1550.0	0.0301	0.0329	0.0367
1560.0	0.0306	0.0332	0.0369
1570.0	0.0306	0.0334	0.0375
1580.0	0.0309	0.0338	0.0379
1590.0	0.0314	0.0338	0.0385
1600.0	0.0313	0.0343	0.0390
1610.0	0.0319	0.0346	0.0395
1620.0	0.0320	0.0350	0.0403
1630.0	0.0321	0.0352	0.0406
1640.0	0.0325	0.0354	0.0411
1650.0	0.0330	0.0355	0.0413
1660.0	0.0335	0.0359	0.0412
1670.0	0.0336	0.0365	0.0417
1680.0	0.0341	0.0366	0.0426
1690.0	0.0341	0.0367	0.0427
1700.0	0.0345	0.0369	0.0428
1710.0	0.0350	0.0376	0.0436
1720.0	0.0354	0.0380	0.0439
1730.0	0.0357	0.0385	0.0441
1740.0	0.0360	0.0389	0.0445
1750.0	0.0361	0.0392	0.0455
1760.0	0.0364	0.0394	0.0460
1770.0	0.0365	0.0395	0.0463
1780.0	0.0369	0.0397	0.0474
1790.0	0.0369	0.0399	0.0481
1800.0	0.0372	0.0400	0.0480
1810.0	0.0376	0.0406	0.0492
1820.0	0.0379	0.0411	0.0497
1830.0	0.0381	0.0413	0.0493
1840.0	0.0385	0.0415	0.0498
1850.0	0.0389	0.0418	0.0506
1860.0	0.0394	0.0425	0.0512
1870.0	0.0397	0.0427	0.0515
1880.0	0.0398	0.0428	0.0521
1890.0	0.0401	0.0433	0.0523
1900.0	0.0402	0.0435	0.0531
1910.0	0.0403	0.0436	0.0536
1920.0	0.0410	0.0441	0.0543
1930.0	0.0410	0.0445	0.0545
1940.0	0.0414	0.0448	0.0549
1950.0	0.0417	0.0454	0.0558
1960.0	0.0425	0.0456	0.0561
1970.0	0.0424	0.0460	0.0563
1980.0	0.0426	0.0468	0.0577
1990.0	0.0430	0.0470	0.0578


==> data_V3/craft-single-crm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0006
260.0	0.0000	0.0000	0.0008
270.0	0.0000	0.0000	0.0010
280.0	0.0000	0.0000	0.0013
290.0	0.0000	0.0000	0.0016
300.0	0.0000	0.0000	0.0020
310.0	0.0000	0.0007	0.0029
320.0	0.0000	0.0008	0.0037
330.0	0.0000	0.0009	0.0046
340.0	0.0000	0.0013	0.0058
350.0	0.0000	0.0017	0.0084
360.0	0.0000	0.0034	0.0130
370.0	0.0005	0.0043	0.0198
380.0	0.0007	0.0057	0.0299
390.0	0.0010	0.0084	0.0454
400.0	0.0014	0.0107	0.0601
410.0	0.0016	0.0154	0.0799
420.0	0.0024	0.0239	0.1185
430.0	0.0024	0.0303	0.1453
440.0	0.0033	0.0421	0.1728
450.0	0.0063	0.0605	0.2183
460.0	0.0066	0.0828	0.2779
470.0	0.0079	0.1258	0.3323
480.0	0.0121	0.1754	0.3938
490.0	0.0149	0.2429	0.4457
500.0	0.0297	0.3336	0.5173
510.0	0.0566	0.4348	0.5830
520.0	0.0695	0.5429	0.7092
530.0	0.1183	0.7341	0.9777
540.0	0.1949	0.8674	0.9778
550.0	0.2907	0.9582	0.9829
560.0	0.4176	0.9710	0.9922
570.0	0.5439	0.9693	0.9834
580.0	0.6686	0.9759	0.9915
590.0	0.7658	0.9833	0.9979
600.0	0.8949	0.9834	0.9968
610.0	0.9796	0.9945	1.0039
620.0	0.9775	0.9907	1.0017
630.0	0.9795	0.9952	1.0031
640.0	0.9811	0.9949	1.0058
650.0	0.9818	0.9983	1.0065
660.0	0.9845	0.9945	1.0048
670.0	0.9862	1.0009	1.0075
680.0	0.9820	0.9952	1.0047
690.0	0.9877	0.9996	1.0060
700.0	0.9850	0.9985	1.0054
710.0	0.9853	0.9948	1.0061
720.0	0.9881	0.9994	1.0071
730.0	0.9840	0.9950	1.0040
740.0	0.9882	0.9947	1.0056
750.0	0.9855	1.0019	1.0072
760.0	0.9863	0.9976	1.0057
770.0	0.9847	0.9976	1.0059
780.0	0.9878	1.0013	1.0060
790.0	0.9862	0.9992	1.0056
800.0	0.9854	1.0016	1.0078
810.0	0.9820	0.9991	1.0065
820.0	0.9886	0.9986	1.0041
830.0	0.9892	0.9995	1.0072
840.0	0.9868	0.9973	1.0042
850.0	0.9816	0.9992	1.0075
860.0	0.9826	0.9979	1.0062
870.0	0.9884	0.9980	1.0075
880.0	0.9899	0.9976	1.0089
890.0	0.9890	1.0017	1.0069
900.0	0.9910	0.9999	1.0058
910.0	0.9943	1.0011	1.0076
920.0	0.9945	1.0021	1.0095
930.0	0.9932	0.9991	1.0063
940.0	0.9917	0.9998	1.0055
950.0	0.9944	1.0008	1.0084
960.0	0.9932	0.9994	1.0072
970.0	0.9962	1.0032	1.0069
980.0	0.9958	1.0038	1.0081
990.0	0.9968	1.0019	1.0081
1000.0	0.9959	1.0017	1.0070
1010.0	0.9939	1.0038	1.0081
1020.0	0.9951	1.0009	1.0088
1030.0	0.9965	1.0008	1.0083
1040.0	0.9965	1.0027	1.0091
1050.0	0.9977	1.0028	1.0074
1060.0	0.9967	1.0025	1.0093
1070.0	0.9996	1.0036	1.0107
1080.0	0.9963	1.0029	1.0082
1090.0	0.9956	1.0017	1.0063
1100.0	0.9948	1.0048	1.0090
1110.0	0.9953	1.0024	1.0078
1120.0	0.9980	1.0044	1.0078
1130.0	0.9941	1.0010	1.0073
1140.0	0.9994	1.0046	1.0092
1150.0	0.9966	1.0023	1.0082
1160.0	0.9956	1.0039	1.0106
1170.0	0.9977	1.0035	1.0076
1180.0	0.9980	1.0031	1.0105
1190.0	0.9978	1.0030	1.0101
1200.0	0.9956	1.0037	1.0076
1210.0	0.9956	1.0028	1.0102
1220.0	0.9924	1.0018	1.0057
1230.0	0.9981	1.0039	1.0079
1240.0	0.9969	1.0037	1.0096
1250.0	0.9954	1.0032	1.0084
1260.0	0.9951	1.0035	1.0098
1270.0	0.9970	1.0024	1.0074
1280.0	0.9946	1.0022	1.0100
1290.0	0.9955	1.0045	1.0088
1300.0	0.9953	1.0039	1.0094
1310.0	0.9980	1.0019	1.0074
1320.0	0.9959	1.0008	1.0091
1330.0	0.9977	1.0019	1.0094
1340.0	1.0000	1.0019	1.0074
1350.0	0.9954	1.0018	1.0081
1360.0	0.9963	1.0024	1.0076
1370.0	0.9958	1.0015	1.0090
1380.0	0.9954	1.0041	1.0092
1390.0	0.9975	1.0012	1.0088
1400.0	0.9954	1.0037	1.0090
1410.0	0.9956	1.0019	1.0082
1420.0	0.9954	1.0021	1.0075
1430.0	0.9968	1.0029	1.0065
1440.0	0.9971	1.0041	1.0097
1450.0	0.9978	1.0016	1.0074
1460.0	0.9967	1.0019	1.0077
1470.0	0.9969	1.0038	1.0084
1480.0	0.9963	1.0012	1.0068
1490.0	0.9982	1.0037	1.0078
1500.0	0.9984	1.0038	1.0080
1510.0	0.9939	1.0008	1.0088
1520.0	0.9944	1.0032	1.0101
1530.0	0.9975	1.0037	1.0084
1540.0	0.9939	1.0011	1.0107
1550.0	0.9972	1.0039	1.0095
1560.0	0.9947	1.0013	1.0081
1570.0	0.9979	1.0035	1.0094
1580.0	0.9945	1.0010	1.0085
1590.0	0.9970	1.0009	1.0087
1600.0	0.9954	1.0034	1.0082
1610.0	0.9967	1.0018	1.0085
1620.0	0.9965	1.0028	1.0101
1630.0	0.9964	1.0019	1.0090
1640.0	0.9966	1.0039	1.0114
1650.0	0.9965	1.0029	1.0070
1660.0	0.9955	1.0017	1.0069
1670.0	0.9969	1.0023	1.0071
1680.0	0.9994	1.0043	1.0095
1690.0	0.9944	1.0026	1.0094
1700.0	0.9974	1.0041	1.0101
1710.0	0.9965	1.0033	1.0077
1720.0	0.9995	1.0042	1.0103
1730.0	0.9962	1.0019	1.0055
1740.0	0.9978	1.0033	1.0077
1750.0	0.9965	1.0026	1.0079
1760.0	0.9969	1.0032	1.0080
1770.0	0.9973	1.0032	1.0101
1780.0	0.9963	1.0005	1.0072
1790.0	0.9941	0.9999	1.0068
1800.0	1.0001	1.0042	1.0101
1810.0	0.9941	1.0019	1.0068
1820.0	0.9942	1.0036	1.0104
1830.0	0.9968	1.0023	1.0104
1840.0	0.9970	1.0034	1.0094
1850.0	0.9989	1.0027	1.0083
1860.0	0.9986	1.0037	1.0091
1870.0	0.9967	1.0022	1.0087
1880.0	0.9971	1.0027	1.0094
1890.0	0.9974	1.0034	1.0118
1900.0	0.9960	1.0052	1.0117
1910.0	0.9979	1.0027	1.0094
1920.0	0.9971	1.0030	1.0089
1930.0	0.9961	1.0010	1.0099
1940.0	0.9961	1.0031	1.0097
1950.0	0.9978	1.0023	1.0076
1960.0	0.9978	1.0030	1.0088
1970.0	0.9969	1.0011	1.0075
1980.0	0.9967	1.0016	1.0091
1990.0	0.9964	1.0045	1.0105


==> data_V3/craft-single-crm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0013
60.0	0.0000	0.0000	0.0011
70.0	0.0000	0.0000	0.0012
80.0	0.0000	0.0000	0.0013
90.0	0.0000	0.0007	0.0021
100.0	0.0000	0.0007	0.0019
110.0	0.0000	0.0007	0.0025
120.0	0.0000	0.0007	0.0022
130.0	0.0000	0.0007	0.0026
140.0	0.0000	0.0007	0.0028
150.0	0.0000	0.0008	0.0031
160.0	0.0000	0.0015	0.0032
170.0	0.0000	0.0016	0.0035
180.0	0.0005	0.0023	0.0047
190.0	0.0005	0.0021	0.0047
200.0	0.0006	0.0026	0.0051
210.0	0.0009	0.0033	0.0056
220.0	0.0015	0.0040	0.0061
230.0	0.0017	0.0041	0.0069
240.0	0.0024	0.0048	0.0087
250.0	0.0023	0.0055	0.0098
260.0	0.0023	0.0061	0.0116
270.0	0.0031	0.0065	0.0126
280.0	0.0028	0.0075	0.0145
290.0	0.0038	0.0084	0.0156
300.0	0.0042	0.0099	0.0176
310.0	0.0045	0.0113	0.0192
320.0	0.0058	0.0128	0.0225
330.0	0.0065	0.0129	0.0242
340.0	0.0084	0.0157	0.0270
350.0	0.0104	0.0182	0.0298
360.0	0.0112	0.0208	0.0337
370.0	0.0128	0.0243	0.0368
380.0	0.0129	0.0258	0.0450
390.0	0.0161	0.0314	0.0506
400.0	0.0170	0.0330	0.0563
410.0	0.0205	0.0389	0.0659
420.0	0.0219	0.0465	0.0745
430.0	0.0232	0.0498	0.0809
440.0	0.0233	0.0551	0.0882
450.0	0.0246	0.0589	0.1012
460.0	0.0282	0.0715	0.1022
470.0	0.0316	0.0731	0.1158
480.0	0.0348	0.0825	0.1286
490.0	0.0387	0.0902	0.1411
500.0	0.0409	0.1013	0.1621
510.0	0.0492	0.1169	0.1890
520.0	0.0615	0.1340	0.2161
530.0	0.0751	0.1568	0.2424
540.0	0.0879	0.1813	0.2685
550.0	0.0924	0.2164	0.2917
560.0	0.0963	0.2556	0.3151
570.0	0.1247	0.2765	0.3555
580.0	0.1428	0.3034	0.3713
590.0	0.1572	0.3230	0.4008
600.0	0.1698	0.3615	0.4251
610.0	0.2163	0.4108	0.4695
620.0	0.2602	0.4789	0.5090
630.0	0.2908	0.5450	0.6009
640.0	0.3932	0.6047	0.7577
650.0	0.4570	0.6762	0.9612
660.0	0.5183	0.7775	0.9707
670.0	0.5501	0.8956	0.9753
680.0	0.6296	0.9577	0.9854
690.0	0.7100	0.9618	0.9878
700.0	0.7123	0.9734	0.9860
710.0	0.7564	0.9692	0.9871
720.0	0.8599	0.9806	0.9996
730.0	0.9678	0.9892	0.9978
740.0	0.9727	0.9907	0.9989
750.0	0.9650	0.9861	0.9998
760.0	0.9654	0.9908	0.9980
770.0	0.9677	0.9898	1.0030
780.0	0.9802	0.9936	1.0004
790.0	0.9766	0.9935	1.0040
800.0	0.9760	0.9920	1.0021
810.0	0.9757	0.9926	1.0032
820.0	0.9791	0.9952	1.0034
830.0	0.9812	0.9956	1.0042
840.0	0.9869	0.9954	1.0029
850.0	0.9813	0.9957	1.0067
860.0	0.9861	0.9949	1.0023
870.0	0.9803	0.9978	1.0040
880.0	0.9837	0.9945	1.0026
890.0	0.9863	0.9972	1.0024
900.0	0.9846	0.9946	1.0035
910.0	0.9853	0.9948	1.0000
920.0	0.9867	0.9993	1.0057
930.0	0.9846	0.9975	1.0058
940.0	0.9823	0.9956	1.0034
950.0	0.9845	0.9940	1.0051
960.0	0.9846	0.9940	1.0017
970.0	0.9765	0.9952	1.0046
980.0	0.9857	0.9979	1.0077
990.0	0.9862	0.9940	1.0051
1000.0	0.9830	0.9961	1.0047
1010.0	0.9900	0.9971	1.0053
1020.0	0.9890	0.9993	1.0040
1030.0	0.9878	0.9963	1.0067
1040.0	0.9914	0.9972	1.0044
1050.0	0.9912	0.9994	1.0071
1060.0	0.9924	0.9995	1.0054
1070.0	0.9940	0.9979	1.0025
1080.0	0.9956	1.0011	1.0061
1090.0	0.9962	1.0016	1.0053
1100.0	0.9896	0.9989	1.0055
1110.0	0.9914	0.9969	1.0054
1120.0	0.9940	1.0008	1.0075
1130.0	0.9911	0.9987	1.0050
1140.0	0.9941	0.9996	1.0048
1150.0	0.9924	0.9988	1.0069
1160.0	0.9920	1.0020	1.0080
1170.0	0.9941	1.0009	1.0063
1180.0	0.9932	0.9996	1.0066
1190.0	0.9948	0.9990	1.0057
1200.0	0.9949	1.0015	1.0080
1210.0	0.9936	1.0015	1.0078
1220.0	0.9936	1.0009	1.0071
1230.0	0.9915	1.0001	1.0082
1240.0	0.9932	0.9996	1.0061
1250.0	0.9955	1.0025	1.0084
1260.0	0.9919	0.9993	1.0078
1270.0	0.9927	1.0017	1.0070
1280.0	0.9957	1.0004	1.0064
1290.0	0.9966	1.0010	1.0075
1300.0	0.9945	1.0026	1.0067
1310.0	0.9946	1.0024	1.0081
1320.0	0.9965	1.0007	1.0053
1330.0	0.9930	1.0010	1.0078
1340.0	0.9960	1.0021	1.0059
1350.0	0.9922	1.0009	1.0057
1360.0	0.9913	0.9999	1.0069
1370.0	0.9943	1.0036	1.0108
1380.0	0.9951	1.0020	1.0070
1390.0	0.9932	1.0021	1.0078
1400.0	0.9923	0.9994	1.0072
1410.0	0.9966	1.0009	1.0077
1420.0	0.9937	1.0016	1.0097
1430.0	0.9950	1.0016	1.0053
1440.0	0.9949	1.0021	1.0076
1450.0	0.9944	1.0028	1.0097
1460.0	0.9910	1.0023	1.0084
1470.0	0.9951	1.0010	1.0082
1480.0	0.9956	1.0000	1.0071
1490.0	0.9967	1.0009	1.0090
1500.0	0.9961	1.0012	1.0089
1510.0	0.9940	1.0006	1.0070
1520.0	0.9939	1.0014	1.0054
1530.0	0.9945	1.0009	1.0087
1540.0	0.9958	1.0026	1.0096
1550.0	0.9927	0.9999	1.0050
1560.0	0.9947	1.0023	1.0065
1570.0	0.9955	1.0031	1.0072
1580.0	0.9966	1.0025	1.0093
1590.0	0.9958	1.0013	1.0061
1600.0	0.9940	1.0007	1.0068
1610.0	0.9942	1.0026	1.0071
1620.0	0.9930	1.0019	1.0064
1630.0	0.9938	1.0020	1.0073
1640.0	0.9956	1.0008	1.0076
1650.0	0.9944	1.0010	1.0065
1660.0	0.9961	1.0015	1.0075
1670.0	0.9948	1.0008	1.0072
1680.0	0.9942	1.0016	1.0078
1690.0	0.9960	1.0005	1.0059
1700.0	0.9963	1.0035	1.0094
1710.0	0.9948	1.0030	1.0078
1720.0	0.9965	1.0033	1.0062
1730.0	0.9945	1.0018	1.0088
1740.0	0.9964	1.0024	1.0096
1750.0	0.9948	0.9984	1.0049
1760.0	0.9942	1.0020	1.0077
1770.0	0.9939	0.9991	1.0057
1780.0	0.9960	1.0006	1.0076
1790.0	0.9934	1.0044	1.0100
1800.0	0.9965	1.0029	1.0087
1810.0	0.9953	1.0015	1.0077
1820.0	0.9947	1.0035	1.0092
1830.0	0.9955	1.0011	1.0086
1840.0	0.9956	1.0018	1.0075
1850.0	0.9933	1.0006	1.0073
1860.0	0.9949	1.0014	1.0089
1870.0	0.9944	1.0033	1.0089
1880.0	0.9962	1.0009	1.0083
1890.0	0.9950	1.0017	1.0074
1900.0	0.9957	1.0034	1.0077
1910.0	0.9969	1.0020	1.0068
1920.0	0.9955	1.0030	1.0090
1930.0	0.9947	1.0013	1.0080
1940.0	0.9937	1.0010	1.0104
1950.0	0.9943	1.0015	1.0068
1960.0	0.9947	1.0011	1.0071
1970.0	0.9937	1.0013	1.0090
1980.0	0.9949	1.0022	1.0093
1990.0	0.9959	1.0010	1.0065


==> data_V3/craft-single-hrm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0035
30.0	0.0000	0.0024	0.0058
40.0	0.0026	0.0052	0.0087
50.0	0.0050	0.0086	0.0143
60.0	0.0084	0.0138	0.0188
70.0	0.0137	0.0194	0.0271
80.0	0.0189	0.0280	0.0343
90.0	0.0279	0.0357	0.0469
100.0	0.0389	0.0559	0.0743
110.0	0.0590	0.0778	0.1046
120.0	0.0850	0.1192	0.1571
130.0	0.1287	0.1677	0.2268
140.0	0.1756	0.2304	0.3071
150.0	0.2434	0.3200	0.4477
160.0	0.2760	0.3895	0.5849
170.0	0.3150	0.4806	0.6702
180.0	0.3263	0.5792	0.7385
190.0	0.3637	0.6469	0.8074
200.0	0.4313	0.7371	0.8402
210.0	0.4898	0.8128	0.8796
220.0	0.5273	0.8628	0.9024
230.0	0.5759	0.8469	0.9172
240.0	0.6276	0.8591	0.9140
250.0	0.6586	0.8737	0.9161
260.0	0.6729	0.8834	0.9344
270.0	0.6878	0.8769	0.9293
280.0	0.7070	0.8856	0.9549
290.0	0.7251	0.8923	0.9394
300.0	0.7348	0.8959	0.9477
310.0	0.7386	0.8929	0.9494
320.0	0.7364	0.8969	0.9465
330.0	0.7312	0.9009	0.9479
340.0	0.7433	0.8974	0.9515
350.0	0.7471	0.8986	0.9541
360.0	0.7374	0.8972	0.9590
370.0	0.7536	0.8979	0.9528
380.0	0.7458	0.9026	0.9579
390.0	0.7480	0.9027	0.9573
400.0	0.7569	0.8991	0.9651
410.0	0.7477	0.9021	0.9549
420.0	0.7609	0.8983	0.9613
430.0	0.7725	0.9074	0.9651
440.0	0.7535	0.9001	0.9579
450.0	0.7518	0.9067	0.9626
460.0	0.7559	0.8999	0.9649
470.0	0.7505	0.9118	0.9644
480.0	0.7636	0.9046	0.9603
490.0	0.7532	0.9097	0.9615
500.0	0.7644	0.9105	0.9590
510.0	0.7612	0.9093	0.9574
520.0	0.7600	0.9042	0.9651
530.0	0.7522	0.9137	0.9637
540.0	0.7624	0.9052	0.9649
550.0	0.7653	0.9030	0.9615
560.0	0.7658	0.9100	0.9618
570.0	0.7618	0.9129	0.9663
580.0	0.7644	0.9107	0.9686
590.0	0.7651	0.9043	0.9615
600.0	0.7630	0.9120	0.9640
610.0	0.7639	0.9093	0.9622
620.0	0.7617	0.9121	0.9639
630.0	0.7595	0.9027	0.9637
640.0	0.7617	0.9102	0.9596
650.0	0.7687	0.9117	0.9630
660.0	0.7685	0.9076	0.9640
670.0	0.7656	0.9104	0.9658
680.0	0.7595	0.9117	0.9712
690.0	0.7568	0.9089	0.9669
700.0	0.7661	0.9133	0.9683
710.0	0.7613	0.9120	0.9692
720.0	0.7704	0.9103	0.9623
730.0	0.7662	0.9074	0.9570
740.0	0.7685	0.9183	0.9652
750.0	0.7662	0.9090	0.9704
760.0	0.7672	0.9095	0.9664
770.0	0.7748	0.9062	0.9693
780.0	0.7684	0.9070	0.9715
790.0	0.7635	0.9104	0.9700
800.0	0.7630	0.9080	0.9645
810.0	0.7632	0.9074	0.9708
820.0	0.7658	0.9087	0.9675
830.0	0.7651	0.9089	0.9665
840.0	0.7625	0.9091	0.9691
850.0	0.7663	0.9091	0.9647
860.0	0.7659	0.9169	0.9701
870.0	0.7716	0.9096	0.9662
880.0	0.7665	0.9151	0.9651
890.0	0.7589	0.9124	0.9652
900.0	0.7624	0.9131	0.9669
910.0	0.7683	0.9137	0.9694
920.0	0.7591	0.9190	0.9710
930.0	0.7635	0.9156	0.9693
940.0	0.7706	0.9159	0.9704
950.0	0.7665	0.9160	0.9689
960.0	0.7670	0.9186	0.9711
970.0	0.7643	0.9187	0.9720
980.0	0.7633	0.9185	0.9706
990.0	0.7672	0.9237	0.9658
1000.0	0.7695	0.9281	0.9674
1010.0	0.7724	0.9229	0.9691
1020.0	0.7626	0.9222	0.9717
1030.0	0.7631	0.9334	0.9677
1040.0	0.7629	0.9282	0.9682
1050.0	0.7601	0.9277	0.9691
1060.0	0.7678	0.9202	0.9663
1070.0	0.7659	0.9319	0.9688
1080.0	0.7694	0.9237	0.9698
1090.0	0.7653	0.9316	0.9733
1100.0	0.7662	0.9370	0.9740
1110.0	0.7659	0.9399	0.9697
1120.0	0.7611	0.9225	0.9678
1130.0	0.7662	0.9359	0.9705
1140.0	0.7641	0.9248	0.9744
1150.0	0.7692	0.9386	0.9743
1160.0	0.7668	0.9407	0.9752
1170.0	0.7626	0.9427	0.9730
1180.0	0.7665	0.9293	0.9752
1190.0	0.7667	0.9361	0.9728
1200.0	0.7616	0.9332	0.9741
1210.0	0.7640	0.9388	0.9755
1220.0	0.7673	0.9406	0.9725
1230.0	0.7650	0.9374	0.9743
1240.0	0.7644	0.9259	0.9757
1250.0	0.7654	0.9258	0.9747
1260.0	0.7731	0.9386	0.9730
1270.0	0.7675	0.9392	0.9747
1280.0	0.7597	0.9458	0.9734
1290.0	0.7626	0.9344	0.9710
1300.0	0.7681	0.9312	0.9718
1310.0	0.7704	0.9375	0.9729
1320.0	0.7669	0.9414	0.9760
1330.0	0.7660	0.9363	0.9780
1340.0	0.7620	0.9400	0.9718
1350.0	0.7680	0.9384	0.9759
1360.0	0.7687	0.9430	0.9740
1370.0	0.7705	0.9342	0.9776
1380.0	0.7612	0.9344	0.9712
1390.0	0.7679	0.9401	0.9709
1400.0	0.7600	0.9398	0.9697
1410.0	0.7632	0.9285	0.9742
1420.0	0.7609	0.9417	0.9743
1430.0	0.7688	0.9331	0.9732
1440.0	0.7688	0.9368	0.9743
1450.0	0.7639	0.9432	0.9719
1460.0	0.7620	0.9414	0.9734
1470.0	0.7580	0.9385	0.9770
1480.0	0.7673	0.9412	0.9757
1490.0	0.7585	0.9380	0.9720
1500.0	0.7599	0.9385	0.9704
1510.0	0.7686	0.9393	0.9761
1520.0	0.7681	0.9413	0.9769
1530.0	0.7645	0.9350	0.9743
1540.0	0.7613	0.9374	0.9747
1550.0	0.7668	0.9425	0.9727
1560.0	0.7669	0.9415	0.9736
1570.0	0.7682	0.9350	0.9715
1580.0	0.7697	0.9410	0.9789
1590.0	0.7626	0.9400	0.9733
1600.0	0.7654	0.9381	0.9753
1610.0	0.7628	0.9421	0.9771
1620.0	0.7706	0.9372	0.9721
1630.0	0.7656	0.9390	0.9730
1640.0	0.7657	0.9477	0.9742
1650.0	0.7644	0.9355	0.9707
1660.0	0.7638	0.9467	0.9745
1670.0	0.7637	0.9386	0.9753
1680.0	0.7679	0.9416	0.9772
1690.0	0.7630	0.9373	0.9756
1700.0	0.7604	0.9439	0.9774
1710.0	0.7625	0.9414	0.9741
1720.0	0.7637	0.9427	0.9783
1730.0	0.7637	0.9396	0.9757
1740.0	0.7662	0.9403	0.9727
1750.0	0.7647	0.9382	0.9770
1760.0	0.7648	0.9400	0.9733
1770.0	0.7722	0.9405	0.9739
1780.0	0.7651	0.9419	0.9766
1790.0	0.7608	0.9398	0.9759
1800.0	0.7637	0.9381	0.9750
1810.0	0.7593	0.9368	0.9731
1820.0	0.7614	0.9406	0.9721
1830.0	0.7675	0.9449	0.9742
1840.0	0.7672	0.9389	0.9778
1850.0	0.7725	0.9284	0.9732
1860.0	0.7614	0.9427	0.9767
1870.0	0.7582	0.9378	0.9699
1880.0	0.7629	0.9422	0.9718
1890.0	0.7612	0.9396	0.9748
1900.0	0.7657	0.9419	0.9715
1910.0	0.7613	0.9436	0.9766
1920.0	0.7644	0.9348	0.9731
1930.0	0.7622	0.9422	0.9775
1940.0	0.7615	0.9409	0.9783
1950.0	0.7770	0.9357	0.9777
1960.0	0.7629	0.9274	0.9747
1970.0	0.7635	0.9419	0.9747
1980.0	0.7685	0.9394	0.9765
1990.0	0.7703	0.9320	0.9702


==> data_V3/craft-single-hrm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0040
40.0	0.0000	0.0029	0.0056
50.0	0.0020	0.0065	0.0089
60.0	0.0036	0.0085	0.0140
70.0	0.0049	0.0115	0.0172
80.0	0.0096	0.0175	0.0247
90.0	0.0133	0.0232	0.0335
100.0	0.0202	0.0336	0.0525
110.0	0.0349	0.0495	0.0794
120.0	0.0492	0.0763	0.1169
130.0	0.0666	0.1372	0.1680
140.0	0.1037	0.1701	0.2410
150.0	0.1434	0.2301	0.3275
160.0	0.1801	0.2751	0.4404
170.0	0.2256	0.3936	0.5735
180.0	0.2751	0.4596	0.7359
190.0	0.3265	0.5190	0.8422
200.0	0.3625	0.5731	0.8562
210.0	0.4218	0.6396	0.8705
220.0	0.4885	0.6871	0.8879
230.0	0.5303	0.7572	0.8862
240.0	0.5668	0.7984	0.8905
250.0	0.6194	0.8450	0.9083
260.0	0.6522	0.8730	0.9215
270.0	0.6754	0.8833	0.9260
280.0	0.6847	0.8845	0.9282
290.0	0.7187	0.8776	0.9456
300.0	0.7314	0.8993	0.9399
310.0	0.7390	0.9027	0.9422
320.0	0.7388	0.8963	0.9403
330.0	0.7408	0.8971	0.9403
340.0	0.7449	0.9077	0.9491
350.0	0.7564	0.8984	0.9568
360.0	0.7437	0.9091	0.9561
370.0	0.7488	0.9036	0.9524
380.0	0.7514	0.9063	0.9549
390.0	0.7515	0.9032	0.9607
400.0	0.7555	0.9056	0.9488
410.0	0.7532	0.9037	0.9562
420.0	0.7577	0.9078	0.9599
430.0	0.7660	0.9023	0.9618
440.0	0.7535	0.9032	0.9677
450.0	0.7656	0.9126	0.9643
460.0	0.7612	0.9093	0.9624
470.0	0.7673	0.9088	0.9579
480.0	0.7567	0.9081	0.9650
490.0	0.7536	0.9133	0.9613
500.0	0.7693	0.9030	0.9605
510.0	0.7551	0.9102	0.9687
520.0	0.7650	0.8994	0.9614
530.0	0.7597	0.9121	0.9665
540.0	0.7609	0.9133	0.9657
550.0	0.7699	0.9135	0.9626
560.0	0.7603	0.9007	0.9635
570.0	0.7647	0.9067	0.9675
580.0	0.7637	0.9063	0.9661
590.0	0.7684	0.9067	0.9664
600.0	0.7611	0.9094	0.9632
610.0	0.7669	0.9089	0.9680
620.0	0.7554	0.9079	0.9640
630.0	0.7627	0.9043	0.9670
640.0	0.7622	0.9122	0.9659
650.0	0.7594	0.9107	0.9692
660.0	0.7640	0.9113	0.9699
670.0	0.7690	0.9127	0.9650
680.0	0.7512	0.9055	0.9627
690.0	0.7659	0.9116	0.9606
700.0	0.7654	0.9141	0.9660
710.0	0.7696	0.9120	0.9705
720.0	0.7648	0.9111	0.9664
730.0	0.7656	0.9068	0.9656
740.0	0.7639	0.9137	0.9679
750.0	0.7648	0.9098	0.9706
760.0	0.7659	0.9131	0.9710
770.0	0.7620	0.9072	0.9638
780.0	0.7702	0.9109	0.9671
790.0	0.7637	0.9095	0.9654
800.0	0.7653	0.9152	0.9664
810.0	0.7540	0.9086	0.9684
820.0	0.7567	0.9131	0.9725
830.0	0.7578	0.9083	0.9673
840.0	0.7650	0.9136	0.9699
850.0	0.7632	0.9093	0.9689
860.0	0.7627	0.9157	0.9707
870.0	0.7614	0.9110	0.9686
880.0	0.7622	0.9205	0.9698
890.0	0.7621	0.9153	0.9694
900.0	0.7630	0.9225	0.9727
910.0	0.7695	0.9125	0.9669
920.0	0.7616	0.9207	0.9711
930.0	0.7650	0.9138	0.9663
940.0	0.7604	0.9291	0.9671
950.0	0.7649	0.9247	0.9665
960.0	0.7607	0.9323	0.9697
970.0	0.7739	0.9276	0.9688
980.0	0.7660	0.9165	0.9692
990.0	0.7659	0.9214	0.9701
1000.0	0.7633	0.9315	0.9694
1010.0	0.7688	0.9310	0.9746
1020.0	0.7613	0.9306	0.9673
1030.0	0.7675	0.9297	0.9654
1040.0	0.7627	0.9253	0.9692
1050.0	0.7654	0.9291	0.9709
1060.0	0.7607	0.9260	0.9709
1070.0	0.7691	0.9305	0.9727
1080.0	0.7658	0.9356	0.9706
1090.0	0.7629	0.9371	0.9715
1100.0	0.7602	0.9301	0.9701
1110.0	0.7652	0.9370	0.9751
1120.0	0.7657	0.9381	0.9736
1130.0	0.7645	0.9341	0.9704
1140.0	0.7543	0.9381	0.9701
1150.0	0.7650	0.9346	0.9726
1160.0	0.7645	0.9363	0.9727
1170.0	0.7610	0.9315	0.9745
1180.0	0.7639	0.9329	0.9690
1190.0	0.7612	0.9347	0.9730
1200.0	0.7657	0.9367	0.9726
1210.0	0.7665	0.9372	0.9739
1220.0	0.7673	0.9348	0.9724
1230.0	0.7605	0.9386	0.9699
1240.0	0.7652	0.9396	0.9748
1250.0	0.7637	0.9405	0.9740
1260.0	0.7630	0.9414	0.9712
1270.0	0.7645	0.9384	0.9743
1280.0	0.7621	0.9358	0.9770
1290.0	0.7605	0.9364	0.9727
1300.0	0.7679	0.9361	0.9760
1310.0	0.7701	0.9392	0.9757
1320.0	0.7631	0.9416	0.9746
1330.0	0.7666	0.9370	0.9726
1340.0	0.7686	0.9403	0.9750
1350.0	0.7588	0.9330	0.9722
1360.0	0.7641	0.9398	0.9737
1370.0	0.7635	0.9415	0.9715
1380.0	0.7654	0.9362	0.9737
1390.0	0.7615	0.9385	0.9771
1400.0	0.7648	0.9396	0.9735
1410.0	0.7645	0.9315	0.9723
1420.0	0.7632	0.9433	0.9766
1430.0	0.7635	0.9429	0.9755
1440.0	0.7646	0.9438	0.9766
1450.0	0.7677	0.9456	0.9721
1460.0	0.7685	0.9324	0.9746
1470.0	0.7689	0.9398	0.9724
1480.0	0.7699	0.9375	0.9755
1490.0	0.7630	0.9367	0.9732
1500.0	0.7652	0.9363	0.9718
1510.0	0.7646	0.9393	0.9714
1520.0	0.7759	0.9442	0.9774
1530.0	0.7688	0.9416	0.9751
1540.0	0.7548	0.9428	0.9730
1550.0	0.7676	0.9340	0.9753
1560.0	0.7631	0.9325	0.9736
1570.0	0.7710	0.9377	0.9727
1580.0	0.7611	0.9327	0.9749
1590.0	0.7656	0.9206	0.9742
1600.0	0.7696	0.9383	0.9757
1610.0	0.7654	0.9356	0.9743
1620.0	0.7566	0.9444	0.9761
1630.0	0.7671	0.9392	0.9739
1640.0	0.7650	0.9424	0.9762
1650.0	0.7611	0.9400	0.9745
1660.0	0.7657	0.9370	0.9719
1670.0	0.7655	0.9360	0.9756
1680.0	0.7624	0.9385	0.9724
1690.0	0.7617	0.9333	0.9762
1700.0	0.7699	0.9370	0.9734
1710.0	0.7650	0.9409	0.9755
1720.0	0.7639	0.9479	0.9726
1730.0	0.7601	0.9429	0.9736
1740.0	0.7672	0.9357	0.9750
1750.0	0.7655	0.9370	0.9737
1760.0	0.7691	0.9408	0.9789
1770.0	0.7689	0.9381	0.9721
1780.0	0.7597	0.9394	0.9766
1790.0	0.7660	0.9373	0.9722
1800.0	0.7642	0.9418	0.9745
1810.0	0.7760	0.9363	0.9741
1820.0	0.7638	0.9380	0.9743
1830.0	0.7664	0.9396	0.9760
1840.0	0.7690	0.9317	0.9753
1850.0	0.7645	0.9352	0.9767
1860.0	0.7671	0.9395	0.9758
1870.0	0.7661	0.9416	0.9736
1880.0	0.7663	0.9397	0.9706
1890.0	0.7711	0.9429	0.9735
1900.0	0.7635	0.9412	0.9777
1910.0	0.7681	0.9416	0.9728
1920.0	0.7655	0.9410	0.9721
1930.0	0.7668	0.9408	0.9749
1940.0	0.7692	0.9424	0.9766
1950.0	0.7648	0.9314	0.9729
1960.0	0.7616	0.9399	0.9760
1970.0	0.7689	0.9368	0.9779
1980.0	0.7590	0.9328	0.9759
1990.0	0.7661	0.9382	0.9747


==> data_V3/craft-single-ql-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0000
260.0	0.0000	0.0000	0.0000
270.0	0.0000	0.0000	0.0000
280.0	0.0000	0.0000	0.0000
290.0	0.0000	0.0000	0.0000
300.0	0.0000	0.0000	0.0000
310.0	0.0000	0.0000	0.0000
320.0	0.0000	0.0000	0.0000
330.0	0.0000	0.0000	0.0000
340.0	0.0000	0.0000	0.0000
350.0	0.0000	0.0000	0.0000
360.0	0.0000	0.0000	0.0000
370.0	0.0000	0.0000	0.0000
380.0	0.0000	0.0000	0.0000
390.0	0.0000	0.0000	0.0000
400.0	0.0000	0.0000	0.0000
410.0	0.0000	0.0000	0.0000
420.0	0.0000	0.0000	0.0000
430.0	0.0000	0.0000	0.0000
440.0	0.0000	0.0000	0.0000
450.0	0.0000	0.0000	0.0000
460.0	0.0000	0.0000	0.0000
470.0	0.0000	0.0000	0.0000
480.0	0.0000	0.0000	0.0000
490.0	0.0000	0.0000	0.0000
500.0	0.0000	0.0000	0.0000
510.0	0.0000	0.0000	0.0000
520.0	0.0000	0.0000	0.0000
530.0	0.0000	0.0000	0.0000
540.0	0.0000	0.0000	0.0000
550.0	0.0000	0.0000	0.0000
560.0	0.0000	0.0000	0.0000
570.0	0.0000	0.0000	0.0000
580.0	0.0000	0.0000	0.0000
590.0	0.0000	0.0000	0.0000
600.0	0.0000	0.0000	0.0000
610.0	0.0000	0.0000	0.0000
620.0	0.0000	0.0000	0.0000
630.0	0.0000	0.0000	0.0000
640.0	0.0000	0.0000	0.0000
650.0	0.0000	0.0000	0.0000
660.0	0.0000	0.0000	0.0000
670.0	0.0000	0.0000	0.0000
680.0	0.0000	0.0000	0.0000
690.0	0.0000	0.0000	0.0000
700.0	0.0000	0.0000	0.0000
710.0	0.0000	0.0000	0.0000
720.0	0.0000	0.0000	0.0000
730.0	0.0000	0.0000	0.0000
740.0	0.0000	0.0000	0.0000
750.0	0.0000	0.0000	0.0000
760.0	0.0000	0.0000	0.0000
770.0	0.0000	0.0000	0.0000
780.0	0.0000	0.0000	0.0000
790.0	0.0000	0.0000	0.0000
800.0	0.0000	0.0000	0.0000
810.0	0.0000	0.0000	0.0000
820.0	0.0000	0.0000	0.0002
830.0	0.0000	0.0000	0.0002
840.0	0.0000	0.0000	0.0000
850.0	0.0000	0.0000	0.0000
860.0	0.0000	0.0000	0.0000
870.0	0.0000	0.0000	0.0000
880.0	0.0000	0.0000	0.0000
890.0	0.0000	0.0000	0.0000
900.0	0.0000	0.0000	0.0000
910.0	0.0000	0.0000	0.0000
920.0	0.0000	0.0000	0.0000
930.0	0.0000	0.0000	0.0000
940.0	0.0000	0.0000	0.0000
950.0	0.0000	0.0000	0.0000
960.0	0.0000	0.0000	0.0000
970.0	0.0000	0.0000	0.0007
980.0	0.0000	0.0000	0.0007
990.0	0.0000	0.0000	0.0008
1000.0	0.0000	0.0000	0.0008
1010.0	0.0000	0.0000	0.0008
1020.0	0.0000	0.0000	0.0008
1030.0	0.0000	0.0000	0.0008
1040.0	0.0000	0.0000	0.0008
1050.0	0.0000	0.0000	0.0009
1060.0	0.0000	0.0000	0.0009
1070.0	0.0000	0.0000	0.0007
1080.0	0.0000	0.0000	0.0007
1090.0	0.0000	0.0000	0.0007
1100.0	0.0000	0.0000	0.0007
1110.0	0.0000	0.0000	0.0007
1120.0	0.0000	0.0000	0.0007
1130.0	0.0000	0.0000	0.0007
1140.0	0.0000	0.0000	0.0002
1150.0	0.0000	0.0000	0.0006
1160.0	0.0000	0.0000	0.0006
1170.0	0.0000	0.0000	0.0007
1180.0	0.0000	0.0000	0.0006
1190.0	0.0000	0.0000	0.0007
1200.0	0.0000	0.0000	0.0007
1210.0	0.0000	0.0000	0.0008
1220.0	0.0000	0.0000	0.0008
1230.0	0.0000	0.0000	0.0009
1240.0	0.0000	0.0000	0.0013
1250.0	0.0000	0.0000	0.0013
1260.0	0.0000	0.0000	0.0013
1270.0	0.0000	0.0000	0.0013
1280.0	0.0000	0.0000	0.0012
1290.0	0.0000	0.0000	0.0012
1300.0	0.0000	0.0000	0.0011
1310.0	0.0000	0.0000	0.0011
1320.0	0.0000	0.0000	0.0012
1330.0	0.0000	0.0000	0.0010
1340.0	0.0000	0.0000	0.0010
1350.0	0.0000	0.0000	0.0010
1360.0	0.0000	0.0000	0.0010
1370.0	0.0000	0.0000	0.0010
1380.0	0.0000	0.0000	0.0009
1390.0	0.0000	0.0000	0.0010
1400.0	0.0000	0.0000	0.0010
1410.0	0.0000	0.0000	0.0010
1420.0	0.0000	0.0000	0.0010
1430.0	0.0000	0.0000	0.0012
1440.0	0.0000	0.0000	0.0010
1450.0	0.0000	0.0000	0.0010
1460.0	0.0000	0.0000	0.0008
1470.0	0.0000	0.0000	0.0008
1480.0	0.0000	0.0000	0.0008
1490.0	0.0000	0.0000	0.0009
1500.0	0.0000	0.0000	0.0009
1510.0	0.0000	0.0000	0.0008
1520.0	0.0000	0.0000	0.0008
1530.0	0.0000	0.0000	0.0008
1540.0	0.0000	0.0000	0.0008
1550.0	0.0000	0.0000	0.0009
1560.0	0.0000	0.0000	0.0009
1570.0	0.0000	0.0000	0.0009
1580.0	0.0000	0.0000	0.0009
1590.0	0.0000	0.0000	0.0009
1600.0	0.0000	0.0000	0.0009
1610.0	0.0000	0.0000	0.0011
1620.0	0.0000	0.0000	0.0011
1630.0	0.0000	0.0000	0.0011
1640.0	0.0000	0.0000	0.0011
1650.0	0.0000	0.0000	0.0009
1660.0	0.0000	0.0000	0.0009
1670.0	0.0000	0.0000	0.0009
1680.0	0.0000	0.0000	0.0010
1690.0	0.0000	0.0000	0.0011
1700.0	0.0000	0.0000	0.0011
1710.0	0.0000	0.0000	0.0014
1720.0	0.0000	0.0003	0.0016
1730.0	0.0000	0.0000	0.0016
1740.0	0.0000	0.0000	0.0019
1750.0	0.0000	0.0000	0.0019
1760.0	0.0000	0.0000	0.0020
1770.0	0.0000	0.0000	0.0020
1780.0	0.0000	0.0000	0.0019
1790.0	0.0000	0.0000	0.0019
1800.0	0.0000	0.0000	0.0019
1810.0	0.0000	0.0000	0.0018
1820.0	0.0000	0.0000	0.0015
1830.0	0.0000	0.0003	0.0012
1840.0	0.0000	0.0000	0.0011
1850.0	0.0000	0.0000	0.0014
1860.0	0.0000	0.0000	0.0012
1870.0	0.0000	0.0000	0.0012
1880.0	0.0000	0.0003	0.0012
1890.0	0.0000	0.0000	0.0011
1900.0	0.0000	0.0000	0.0013
1910.0	0.0000	0.0000	0.0013
1920.0	0.0000	0.0000	0.0011
1930.0	0.0000	0.0000	0.0013
1940.0	0.0000	0.0000	0.0017
1950.0	0.0000	0.0000	0.0012
1960.0	0.0000	0.0000	0.0012
1970.0	0.0000	0.0000	0.0017
1980.0	0.0000	0.0000	0.0018
1990.0	0.0000	0.0000	0.0018


==> data_V3/craft-single-ql.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0002
80.0	0.0000	0.0000	0.0008
90.0	0.0000	0.0000	0.0007
100.0	0.0000	0.0000	0.0007
110.0	0.0000	0.0000	0.0008
120.0	0.0000	0.0000	0.0008
130.0	0.0000	0.0000	0.0009
140.0	0.0000	0.0000	0.0009
150.0	0.0000	0.0006	0.0010
160.0	0.0000	0.0006	0.0011
170.0	0.0000	0.0007	0.0014
180.0	0.0000	0.0007	0.0015
190.0	0.0000	0.0007	0.0017
200.0	0.0000	0.0008	0.0017
210.0	0.0000	0.0008	0.0016
220.0	0.0000	0.0008	0.0018
230.0	0.0000	0.0008	0.0017
240.0	0.0000	0.0008	0.0016
250.0	0.0000	0.0008	0.0017
260.0	0.0000	0.0008	0.0017
270.0	0.0000	0.0008	0.0018
280.0	0.0000	0.0008	0.0017
290.0	0.0000	0.0009	0.0017
300.0	0.0000	0.0009	0.0017
310.0	0.0000	0.0008	0.0017
320.0	0.0000	0.0009	0.0020
330.0	0.0005	0.0011	0.0022
340.0	0.0007	0.0012	0.0023
350.0	0.0008	0.0013	0.0025
360.0	0.0007	0.0014	0.0025
370.0	0.0007	0.0015	0.0026
380.0	0.0008	0.0015	0.0027
390.0	0.0011	0.0017	0.0031
400.0	0.0011	0.0019	0.0036
410.0	0.0010	0.0020	0.0038
420.0	0.0010	0.0022	0.0038
430.0	0.0010	0.0022	0.0034
440.0	0.0008	0.0025	0.0036
450.0	0.0015	0.0029	0.0045
460.0	0.0016	0.0029	0.0044
470.0	0.0016	0.0026	0.0040
480.0	0.0015	0.0029	0.0051
490.0	0.0019	0.0030	0.0045
500.0	0.0016	0.0029	0.0046
510.0	0.0020	0.0029	0.0051
520.0	0.0020	0.0036	0.0051
530.0	0.0022	0.0035	0.0052
540.0	0.0022	0.0037	0.0060
550.0	0.0017	0.0034	0.0054
560.0	0.0014	0.0040	0.0055
570.0	0.0017	0.0040	0.0062
580.0	0.0017	0.0041	0.0059
590.0	0.0021	0.0038	0.0066
600.0	0.0024	0.0045	0.0070
610.0	0.0023	0.0045	0.0072
620.0	0.0023	0.0048	0.0065
630.0	0.0024	0.0049	0.0067
640.0	0.0025	0.0050	0.0069
650.0	0.0031	0.0057	0.0076
660.0	0.0027	0.0050	0.0083
670.0	0.0027	0.0048	0.0087
680.0	0.0036	0.0054	0.0088
690.0	0.0038	0.0055	0.0091
700.0	0.0038	0.0054	0.0100
710.0	0.0040	0.0064	0.0097
720.0	0.0040	0.0069	0.0101
730.0	0.0045	0.0068	0.0101
740.0	0.0048	0.0070	0.0097
750.0	0.0047	0.0068	0.0103
760.0	0.0055	0.0068	0.0110
770.0	0.0060	0.0078	0.0108
780.0	0.0062	0.0087	0.0118
790.0	0.0058	0.0090	0.0123
800.0	0.0063	0.0091	0.0129
810.0	0.0064	0.0088	0.0141
820.0	0.0069	0.0092	0.0142
830.0	0.0075	0.0107	0.0152
840.0	0.0076	0.0107	0.0151
850.0	0.0081	0.0110	0.0149
860.0	0.0084	0.0107	0.0159
870.0	0.0085	0.0106	0.0159
880.0	0.0087	0.0110	0.0160
890.0	0.0090	0.0117	0.0157
900.0	0.0099	0.0120	0.0170
910.0	0.0101	0.0122	0.0178
920.0	0.0103	0.0130	0.0186
930.0	0.0100	0.0136	0.0184
940.0	0.0112	0.0136	0.0194
950.0	0.0110	0.0143	0.0195
960.0	0.0113	0.0146	0.0205
970.0	0.0116	0.0143	0.0209
980.0	0.0121	0.0137	0.0199
990.0	0.0117	0.0147	0.0217
1000.0	0.0123	0.0164	0.0208
1010.0	0.0121	0.0173	0.0228
1020.0	0.0132	0.0173	0.0226
1030.0	0.0126	0.0181	0.0250
1040.0	0.0140	0.0185	0.0251
1050.0	0.0143	0.0193	0.0270
1060.0	0.0153	0.0190	0.0273
1070.0	0.0148	0.0197	0.0292
1080.0	0.0163	0.0217	0.0311
1090.0	0.0158	0.0214	0.0324
1100.0	0.0163	0.0203	0.0324
1110.0	0.0170	0.0218	0.0323
1120.0	0.0175	0.0214	0.0310
1130.0	0.0168	0.0220	0.0333
1140.0	0.0166	0.0230	0.0330
1150.0	0.0185	0.0229	0.0349
1160.0	0.0192	0.0246	0.0342
1170.0	0.0192	0.0249	0.0364
1180.0	0.0197	0.0249	0.0365
1190.0	0.0198	0.0251	0.0382
1200.0	0.0210	0.0261	0.0400
1210.0	0.0211	0.0265	0.0406
1220.0	0.0220	0.0280	0.0421
1230.0	0.0220	0.0269	0.0429
1240.0	0.0225	0.0291	0.0428
1250.0	0.0232	0.0304	0.0415
1260.0	0.0235	0.0290	0.0408
1270.0	0.0244	0.0291	0.0421
1280.0	0.0243	0.0307	0.0438
1290.0	0.0242	0.0301	0.0445
1300.0	0.0243	0.0312	0.0478
1310.0	0.0257	0.0313	0.0485
1320.0	0.0264	0.0330	0.0492
1330.0	0.0268	0.0346	0.0515
1340.0	0.0274	0.0344	0.0519
1350.0	0.0262	0.0359	0.0519
1360.0	0.0278	0.0377	0.0549
1370.0	0.0282	0.0378	0.0541
1380.0	0.0276	0.0390	0.0549
1390.0	0.0290	0.0378	0.0554
1400.0	0.0309	0.0370	0.0582
1410.0	0.0304	0.0379	0.0588
1420.0	0.0310	0.0393	0.0588
1430.0	0.0335	0.0416	0.0601
1440.0	0.0325	0.0415	0.0597
1450.0	0.0323	0.0417	0.0625
1460.0	0.0346	0.0447	0.0641
1470.0	0.0333	0.0437	0.0664
1480.0	0.0337	0.0453	0.0665
1490.0	0.0345	0.0456	0.0670
1500.0	0.0356	0.0465	0.0701
1510.0	0.0360	0.0477	0.0702
1520.0	0.0351	0.0474	0.0710
1530.0	0.0369	0.0470	0.0714
1540.0	0.0385	0.0475	0.0725
1550.0	0.0378	0.0484	0.0742
1560.0	0.0371	0.0517	0.0757
1570.0	0.0404	0.0556	0.0763
1580.0	0.0406	0.0537	0.0758
1590.0	0.0410	0.0545	0.0796
1600.0	0.0439	0.0535	0.0811
1610.0	0.0416	0.0543	0.0818
1620.0	0.0460	0.0539	0.0813
1630.0	0.0446	0.0573	0.0852
1640.0	0.0450	0.0569	0.0882
1650.0	0.0451	0.0602	0.0901
1660.0	0.0460	0.0597	0.0912
1670.0	0.0448	0.0628	0.0950
1680.0	0.0479	0.0642	0.0923
1690.0	0.0478	0.0667	0.0963
1700.0	0.0486	0.0667	0.0952
1710.0	0.0469	0.0655	0.0961
1720.0	0.0498	0.0667	0.0987
1730.0	0.0467	0.0649	0.1028
1740.0	0.0484	0.0669	0.1014
1750.0	0.0509	0.0690	0.1027
1760.0	0.0529	0.0715	0.1055
1770.0	0.0525	0.0697	0.1080
1780.0	0.0542	0.0732	0.1132
1790.0	0.0550	0.0712	0.1163
1800.0	0.0561	0.0736	0.1170
1810.0	0.0555	0.0728	0.1184
1820.0	0.0578	0.0725	0.1233
1830.0	0.0557	0.0741	0.1253
1840.0	0.0546	0.0741	0.1257
1850.0	0.0538	0.0753	0.1256
1860.0	0.0557	0.0807	0.1280
1870.0	0.0551	0.0793	0.1298
1880.0	0.0600	0.0816	0.1351
1890.0	0.0649	0.0836	0.1359
1900.0	0.0622	0.0890	0.1430
1910.0	0.0611	0.0849	0.1432
1920.0	0.0676	0.0841	0.1485
1930.0	0.0677	0.0876	0.1520
1940.0	0.0687	0.0910	0.1512
1950.0	0.0688	0.0938	0.1506
1960.0	0.0702	0.0948	0.1516
1970.0	0.0689	0.0919	0.1555
1980.0	0.0705	0.0954	0.1559
1990.0	0.0719	0.0975	0.1638


==> data_V3/office-crm-rs.txt <==
1.0	0.0000	0.0069	0.0158
2.0	0.0236	0.0341	0.0430
3.0	0.0602	0.0726	0.0970
4.0	0.0870	0.1060	0.1268
5.0	0.1182	0.1330	0.1551
6.0	0.1382	0.1525	0.1778
7.0	0.1652	0.1834	0.2058
8.0	0.1942	0.2176	0.2357
9.0	0.2276	0.2560	0.2733
10.0	0.2588	0.2960	0.3241
11.0	0.3014	0.3429	0.3697
12.0	0.3490	0.3883	0.4185
13.0	0.3915	0.4308	0.4627
14.0	0.4472	0.4850	0.5401
15.0	0.5018	0.5664	0.6212
16.0	0.5794	0.6285	0.6762
17.0	0.6476	0.6766	0.7166
18.0	0.6898	0.7242	0.7838
19.0	0.7451	0.8165	0.8774
20.0	0.8489	0.9012	0.9509
21.0	0.9169	0.9574	0.9890
22.0	0.9533	0.9810	0.9965
23.0	0.9773	0.9898	1.0040
24.0	0.9823	0.9961	1.0112
25.0	0.9831	0.9994	1.0120
26.0	0.9890	1.0028	1.0185
27.0	0.9862	0.9997	1.0134
28.0	0.9878	0.9992	1.0126
29.0	0.9818	0.9989	1.0142
30.0	0.9827	0.9970	1.0202
31.0	0.9822	0.9959	1.0185
32.0	0.9779	0.9975	1.0175
33.0	0.9782	0.9943	1.0186
34.0	0.9814	0.9951	1.0184
35.0	0.9785	0.9989	1.0224
36.0	0.9793	0.9950	1.0175
37.0	0.9816	1.0033	1.0212
38.0	0.9850	1.0047	1.0207
39.0	0.9875	0.9999	1.0183
40.0	0.9896	1.0040	1.0130
41.0	0.9871	1.0024	1.0135
42.0	0.9862	1.0031	1.0113
43.0	0.9840	1.0022	1.0154
44.0	0.9841	1.0026	1.0122
45.0	0.9860	0.9979	1.0225
46.0	0.9818	0.9993	1.0233
47.0	0.9785	1.0018	1.0180
48.0	0.9828	1.0021	1.0173
49.0	0.9852	1.0028	1.0136
50.0	0.9868	1.0010	1.0154
51.0	0.9860	1.0003	1.0108
52.0	0.9866	1.0015	1.0177
53.0	0.9895	0.9976	1.0165
54.0	0.9864	0.9988	1.0189
55.0	0.9847	0.9978	1.0209
56.0	0.9908	1.0019	1.0233
57.0	0.9883	1.0100	1.0235
58.0	0.9909	1.0099	1.0223
59.0	0.9929	1.0099	1.0194
60.0	0.9889	1.0122	1.0228
61.0	0.9939	1.0119	1.0247
62.0	0.9967	1.0127	1.0258
63.0	0.9949	1.0081	1.0224
64.0	0.9869	1.0052	1.0161
65.0	0.9897	1.0007	1.0220
66.0	0.9813	1.0006	1.0184
67.0	0.9816	0.9964	1.0201
68.0	0.9810	0.9950	1.0180
69.0	0.9826	0.9937	1.0196
70.0	0.9814	0.9962	1.0143
71.0	0.9840	0.9964	1.0086
72.0	0.9799	1.0008	1.0105
73.0	0.9866	0.9989	1.0101
74.0	0.9889	0.9996	1.0157
75.0	0.9842	1.0004	1.0180
76.0	0.9809	0.9992	1.0128
77.0	0.9855	0.9964	1.0178
78.0	0.9818	1.0000	1.0197
79.0	0.9837	0.9990	1.0166
80.0	0.9790	1.0027	1.0192
81.0	0.9792	0.9995	1.0178
82.0	0.9820	0.9982	1.0219
83.0	0.9793	1.0022	1.0168
84.0	0.9829	1.0006	1.0150
85.0	0.9834	1.0019	1.0172
86.0	0.9771	1.0077	1.0178
87.0	0.9795	1.0005	1.0154
88.0	0.9800	1.0060	1.0143
89.0	0.9804	1.0039	1.0118
90.0	0.9887	1.0023	1.0160
91.0	0.9869	1.0008	1.0233
92.0	0.9896	1.0042	1.0224
93.0	0.9904	1.0055	1.0165
94.0	0.9891	1.0049	1.0182
95.0	0.9915	1.0053	1.0192
96.0	0.9878	1.0065	1.0191
97.0	0.9857	1.0035	1.0212
98.0	0.9874	1.0058	1.0197
99.0	0.9877	1.0008	1.0175


==> data_V3/office-crm.txt <==
1.0	0.0063	0.0136	0.0229
2.0	0.0250	0.0332	0.0397
3.0	0.0387	0.0524	0.0637
4.0	0.0520	0.0686	0.0798
5.0	0.0700	0.0847	0.1012
6.0	0.0931	0.1095	0.1298
7.0	0.1261	0.1363	0.1508
8.0	0.1484	0.1656	0.1782
9.0	0.1758	0.1876	0.1994
10.0	0.1914	0.2087	0.2213
11.0	0.2181	0.2334	0.2429
12.0	0.2401	0.2570	0.2688
13.0	0.2687	0.2828	0.2962
14.0	0.2979	0.3077	0.3249
15.0	0.3215	0.3373	0.3582
16.0	0.3570	0.3758	0.3970
17.0	0.3890	0.4115	0.4260
18.0	0.4177	0.4353	0.4539
19.0	0.4486	0.4662	0.4937
20.0	0.5047	0.5318	0.5555
21.0	0.5618	0.5848	0.6095
22.0	0.6143	0.6550	0.6892
23.0	0.7100	0.7488	0.7902
24.0	0.7948	0.8239	0.8589
25.0	0.8581	0.8886	0.9211
26.0	0.9143	0.9394	0.9615
27.0	0.9400	0.9664	0.9882
28.0	0.9638	0.9825	0.9983
29.0	0.9693	0.9874	1.0070
30.0	0.9697	0.9853	1.0036
31.0	0.9686	0.9870	1.0083
32.0	0.9685	0.9860	1.0074
33.0	0.9764	0.9884	1.0026
34.0	0.9754	0.9920	1.0102
35.0	0.9780	0.9921	1.0151
36.0	0.9796	0.9955	1.0172
37.0	0.9855	1.0016	1.0137
38.0	0.9820	1.0044	1.0157
39.0	0.9898	1.0059	1.0164
40.0	0.9841	1.0052	1.0199
41.0	0.9870	1.0074	1.0219
42.0	0.9842	1.0077	1.0262
43.0	0.9880	1.0036	1.0261
44.0	0.9832	1.0012	1.0209
45.0	0.9839	0.9969	1.0203
46.0	0.9816	0.9992	1.0165
47.0	0.9837	0.9980	1.0153
48.0	0.9831	1.0009	1.0124
49.0	0.9854	0.9970	1.0120
50.0	0.9823	0.9968	1.0147
51.0	0.9810	0.9939	1.0125
52.0	0.9818	0.9943	1.0117
53.0	0.9770	0.9926	1.0145
54.0	0.9794	0.9936	1.0138
55.0	0.9823	0.9961	1.0171
56.0	0.9811	0.9957	1.0189
57.0	0.9801	0.9932	1.0120
58.0	0.9818	1.0020	1.0165
59.0	0.9825	0.9994	1.0179
60.0	0.9834	0.9976	1.0188
61.0	0.9830	1.0014	1.0172
62.0	0.9851	1.0004	1.0205
63.0	0.9802	0.9991	1.0222
64.0	0.9860	0.9993	1.0188
65.0	0.9843	0.9998	1.0160
66.0	0.9821	1.0030	1.0136
67.0	0.9843	0.9987	1.0135
68.0	0.9856	1.0011	1.0157
69.0	0.9878	1.0027	1.0151
70.0	0.9882	0.9997	1.0129
71.0	0.9888	1.0028	1.0150
72.0	0.9866	0.9992	1.0157
73.0	0.9869	1.0041	1.0134
74.0	0.9894	1.0034	1.0164
75.0	0.9874	1.0022	1.0205
76.0	0.9858	1.0033	1.0183
77.0	0.9851	0.9997	1.0173
78.0	0.9884	1.0011	1.0222
79.0	0.9854	1.0007	1.0173
80.0	0.9885	0.9998	1.0183
81.0	0.9914	1.0029	1.0154
82.0	0.9892	1.0066	1.0140
83.0	0.9913	1.0052	1.0174
84.0	0.9902	1.0042	1.0181
85.0	0.9926	1.0075	1.0215
86.0	0.9892	1.0055	1.0169
87.0	0.9903	1.0079	1.0187
88.0	0.9937	1.0054	1.0184
89.0	0.9931	1.0046	1.0211
90.0	0.9920	1.0030	1.0165
91.0	0.9931	1.0061	1.0168
92.0	0.9893	1.0047	1.0182
93.0	0.9841	1.0001	1.0251
94.0	0.9868	1.0028	1.0264
95.0	0.9863	1.0082	1.0220
96.0	0.9830	1.0031	1.0225
97.0	0.9860	1.0008	1.0169
98.0	0.9860	1.0002	1.0145
99.0	0.9830	0.9937	1.0200


==> data_V3/office-hrm-rs.txt <==
1.0	0.0135	0.0227	0.0313
2.0	0.0431	0.0551	0.0683
3.0	0.0759	0.0951	0.1077
4.0	0.1175	0.1286	0.1474
5.0	0.1643	0.1860	0.1931
6.0	0.2063	0.2176	0.2281
7.0	0.2435	0.2516	0.2641
8.0	0.2737	0.2898	0.3050
9.0	0.3184	0.3293	0.3415
10.0	0.3602	0.3762	0.3838
11.0	0.4090	0.4253	0.4360
12.0	0.4625	0.4846	0.4947
13.0	0.5251	0.5419	0.5536
14.0	0.5785	0.5904	0.6021
15.0	0.6149	0.6268	0.6446
16.0	0.6766	0.6871	0.7039
17.0	0.7543	0.7705	0.7838
18.0	0.8106	0.8231	0.8398
19.0	0.8578	0.8691	0.8839
20.0	0.8867	0.8999	0.9156
21.0	0.9030	0.9179	0.9309
22.0	0.9059	0.9220	0.9350
23.0	0.9104	0.9241	0.9368
24.0	0.9121	0.9236	0.9357
25.0	0.9124	0.9261	0.9415
26.0	0.9116	0.9265	0.9392
27.0	0.9165	0.9249	0.9436
28.0	0.9163	0.9269	0.9439
29.0	0.9202	0.9296	0.9440
30.0	0.9173	0.9302	0.9401
31.0	0.9077	0.9276	0.9423
32.0	0.9140	0.9257	0.9409
33.0	0.9103	0.9302	0.9421
34.0	0.9109	0.9282	0.9414
35.0	0.9106	0.9228	0.9420
36.0	0.9091	0.9272	0.9427
37.0	0.9141	0.9246	0.9390
38.0	0.9137	0.9220	0.9396
39.0	0.9149	0.9265	0.9412
40.0	0.9214	0.9333	0.9483
41.0	0.9164	0.9323	0.9432
42.0	0.9186	0.9313	0.9502
43.0	0.9209	0.9351	0.9472
44.0	0.9222	0.9366	0.9490
45.0	0.9219	0.9337	0.9487
46.0	0.9222	0.9353	0.9497
47.0	0.9186	0.9323	0.9567
48.0	0.9145	0.9386	0.9568
49.0	0.9171	0.9335	0.9569
50.0	0.9139	0.9375	0.9521
51.0	0.9154	0.9302	0.9449
52.0	0.9110	0.9257	0.9405
53.0	0.9167	0.9291	0.9379
54.0	0.9132	0.9266	0.9404
55.0	0.9104	0.9217	0.9407
56.0	0.9107	0.9209	0.9404
57.0	0.9105	0.9224	0.9395
58.0	0.9105	0.9217	0.9420
59.0	0.9115	0.9218	0.9427
60.0	0.9131	0.9256	0.9390
61.0	0.9132	0.9290	0.9386
62.0	0.9165	0.9272	0.9389
63.0	0.9103	0.9248	0.9429
64.0	0.9069	0.9265	0.9451
65.0	0.9113	0.9296	0.9469
66.0	0.9108	0.9308	0.9477
67.0	0.9073	0.9289	0.9482
68.0	0.8996	0.9302	0.9452
69.0	0.9053	0.9257	0.9424
70.0	0.9123	0.9289	0.9466
71.0	0.9076	0.9253	0.9469
72.0	0.9144	0.9300	0.9489
73.0	0.9116	0.9307	0.9439
74.0	0.9147	0.9297	0.9443
75.0	0.9157	0.9264	0.9466
76.0	0.9183	0.9267	0.9451
77.0	0.9166	0.9314	0.9430
78.0	0.9218	0.9325	0.9433
79.0	0.9150	0.9319	0.9447
80.0	0.9147	0.9320	0.9490
81.0	0.9146	0.9246	0.9460
82.0	0.9129	0.9270	0.9439
83.0	0.9185	0.9291	0.9432
84.0	0.9171	0.9312	0.9443
85.0	0.9171	0.9339	0.9460
86.0	0.9176	0.9328	0.9431
87.0	0.9157	0.9307	0.9423
88.0	0.9134	0.9335	0.9484
89.0	0.9170	0.9334	0.9454
90.0	0.9169	0.9339	0.9480
91.0	0.9161	0.9332	0.9455
92.0	0.9110	0.9334	0.9466
93.0	0.9167	0.9334	0.9458
94.0	0.9158	0.9273	0.9452
95.0	0.9171	0.9299	0.9423
96.0	0.9167	0.9311	0.9458
97.0	0.9147	0.9316	0.9442
98.0	0.9176	0.9308	0.9415
99.0	0.9160	0.9345	0.9424


==> data_V3/office-hrm.txt <==
1.0	0.0128	0.0225	0.0315
2.0	0.0446	0.0579	0.0720
3.0	0.0793	0.0939	0.1116
4.0	0.1170	0.1366	0.1556
5.0	0.1723	0.1899	0.2020
6.0	0.2122	0.2241	0.2346
7.0	0.2429	0.2577	0.2688
8.0	0.2817	0.2968	0.3084
9.0	0.3200	0.3304	0.3444
10.0	0.3610	0.3780	0.3872
11.0	0.4084	0.4217	0.4366
12.0	0.4679	0.4811	0.4917
13.0	0.5275	0.5389	0.5537
14.0	0.5799	0.5922	0.6056
15.0	0.6170	0.6281	0.6408
16.0	0.6840	0.6919	0.7032
17.0	0.7599	0.7722	0.7811
18.0	0.8175	0.8299	0.8410
19.0	0.8569	0.8748	0.8880
20.0	0.8869	0.9087	0.9185
21.0	0.9074	0.9214	0.9304
22.0	0.9052	0.9232	0.9369
23.0	0.9096	0.9237	0.9410
24.0	0.9116	0.9274	0.9342
25.0	0.9179	0.9252	0.9430
26.0	0.9071	0.9278	0.9389
27.0	0.9114	0.9268	0.9448
28.0	0.9103	0.9249	0.9426
29.0	0.9079	0.9263	0.9427
30.0	0.9106	0.9242	0.9434
31.0	0.9113	0.9275	0.9423
32.0	0.9078	0.9300	0.9413
33.0	0.9048	0.9263	0.9446
34.0	0.9111	0.9261	0.9471
35.0	0.9114	0.9246	0.9447
36.0	0.9120	0.9270	0.9409
37.0	0.9152	0.9268	0.9405
38.0	0.9174	0.9272	0.9464
39.0	0.9193	0.9343	0.9407
40.0	0.9180	0.9309	0.9444
41.0	0.9190	0.9344	0.9430
42.0	0.9193	0.9337	0.9485
43.0	0.9180	0.9322	0.9451
44.0	0.9176	0.9298	0.9453
45.0	0.9180	0.9302	0.9422
46.0	0.9136	0.9286	0.9460
47.0	0.9160	0.9283	0.9405
48.0	0.9131	0.9287	0.9442
49.0	0.9131	0.9286	0.9429
50.0	0.9122	0.9262	0.9451
51.0	0.9099	0.9278	0.9445
52.0	0.9069	0.9289	0.9444
53.0	0.9088	0.9271	0.9429
54.0	0.9081	0.9271	0.9427
55.0	0.9088	0.9283	0.9463
56.0	0.9124	0.9293	0.9449
57.0	0.9123	0.9265	0.9454
58.0	0.9217	0.9315	0.9501
59.0	0.9207	0.9315	0.9481
60.0	0.9183	0.9329	0.9435
61.0	0.9169	0.9314	0.9451
62.0	0.9156	0.9297	0.9451
63.0	0.9152	0.9308	0.9428
64.0	0.9155	0.9277	0.9423
65.0	0.9194	0.9295	0.9453
66.0	0.9175	0.9292	0.9447
67.0	0.9188	0.9317	0.9440
68.0	0.9232	0.9333	0.9429
69.0	0.9172	0.9312	0.9519
70.0	0.9140	0.9305	0.9464
71.0	0.9143	0.9309	0.9520
72.0	0.9115	0.9321	0.9520
73.0	0.9073	0.9307	0.9477
74.0	0.9114	0.9304	0.9455
75.0	0.9117	0.9292	0.9454
76.0	0.9148	0.9297	0.9434
77.0	0.9151	0.9324	0.9447
78.0	0.9155	0.9303	0.9451
79.0	0.9141	0.9278	0.9460
80.0	0.9132	0.9304	0.9429
81.0	0.9102	0.9278	0.9462
82.0	0.9119	0.9295	0.9450
83.0	0.9117	0.9268	0.9440
84.0	0.9111	0.9284	0.9478
85.0	0.9114	0.9257	0.9423
86.0	0.9057	0.9324	0.9479
87.0	0.9080	0.9289	0.9477
88.0	0.9137	0.9314	0.9413
89.0	0.9173	0.9302	0.9404
90.0	0.9178	0.9305	0.9409
91.0	0.9188	0.9297	0.9412
92.0	0.9229	0.9323	0.9465
93.0	0.9227	0.9331	0.9470
94.0	0.9221	0.9360	0.9468
95.0	0.9189	0.9315	0.9470
96.0	0.9176	0.9322	0.9469
97.0	0.9199	0.9325	0.9514
98.0	0.9163	0.9348	0.9459
99.0	0.9123	0.9327	0.9457


==> data_V3/office-ql-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0021	0.0044	0.0072
3.0	0.0051	0.0068	0.0084
4.0	0.0063	0.0081	0.0111
5.0	0.0064	0.0093	0.0122
6.0	0.0072	0.0090	0.0130
7.0	0.0075	0.0096	0.0137
8.0	0.0083	0.0113	0.0161
9.0	0.0088	0.0124	0.0193
10.0	0.0095	0.0130	0.0230
11.0	0.0104	0.0147	0.0271
12.0	0.0109	0.0159	0.0301
13.0	0.0114	0.0164	0.0344
14.0	0.0114	0.0170	0.0360
15.0	0.0115	0.0194	0.0425
16.0	0.0132	0.0188	0.0474
17.0	0.0129	0.0211	0.0489
18.0	0.0140	0.0223	0.0546
19.0	0.0139	0.0252	0.0584
20.0	0.0165	0.0277	0.0696
21.0	0.0189	0.0307	0.0755
22.0	0.0196	0.0350	0.0813
23.0	0.0210	0.0405	0.0925
24.0	0.0234	0.0432	0.0944
25.0	0.0249	0.0482	0.1010
26.0	0.0268	0.0584	0.1090
27.0	0.0300	0.0674	0.1168
28.0	0.0334	0.0713	0.1238
29.0	0.0373	0.0778	0.1296
30.0	0.0424	0.0860	0.1348
31.0	0.0487	0.0964	0.1419
32.0	0.0575	0.1078	0.1530
33.0	0.0650	0.1111	0.1632
34.0	0.0724	0.1188	0.1722
35.0	0.0785	0.1242	0.1785
36.0	0.0863	0.1422	0.1904
37.0	0.0924	0.1542	0.2009
38.0	0.1028	0.1616	0.2084
39.0	0.1125	0.1677	0.2163
40.0	0.1270	0.1791	0.2304
43.0	0.1612	0.2186	0.2675
44.0	0.1688	0.2294	0.2784
45.0	0.1791	0.2363	0.2953
46.0	0.1880	0.2496	0.3049
47.0	0.1979	0.2580	0.3163
48.0	0.2108	0.2667	0.3281
49.0	0.2247	0.2815	0.3398
50.0	0.2328	0.2925	0.3474
51.0	0.2430	0.3100	0.3610
52.0	0.2542	0.3208	0.3732
53.0	0.2701	0.3342	0.3837
54.0	0.2847	0.3413	0.3947
55.0	0.2938	0.3528	0.4039
56.0	0.3072	0.3622	0.4105
57.0	0.3227	0.3729	0.4183
58.0	0.3347	0.3818	0.4249
59.0	0.3466	0.3874	0.4295
60.0	0.3630	0.3973	0.4339
61.0	0.3698	0.4067	0.4443
62.0	0.3760	0.4152	0.4550
63.0	0.3812	0.4256	0.4599
64.0	0.3847	0.4319	0.4638
65.0	0.3922	0.4393	0.4700
66.0	0.4026	0.4472	0.4772
67.0	0.4120	0.4550	0.4847
68.0	0.4172	0.4610	0.4935
69.0	0.4271	0.4680	0.5020
70.0	0.4332	0.4726	0.5076
71.0	0.4381	0.4785	0.5120
72.0	0.4405	0.4864	0.5145
73.0	0.4498	0.4890	0.5167
74.0	0.4567	0.4999	0.5196
75.0	0.4571	0.5034	0.5275
76.0	0.4625	0.5080	0.5398
77.0	0.4732	0.5171	0.5437
78.0	0.4751	0.5199	0.5441
79.0	0.4806	0.5216	0.5610
80.0	0.4874	0.5293	0.5720
81.0	0.4912	0.5346	0.5908
82.0	0.4980	0.5314	0.6042
83.0	0.5033	0.5400	0.6114
84.0	0.5094	0.5514	0.6168
85.0	0.5128	0.5645	0.6329
86.0	0.5210	0.5697	0.6377
87.0	0.5228	0.5807	0.6457
88.0	0.5249	0.5938	0.6491
89.0	0.5361	0.6077	0.6544
90.0	0.5455	0.6174	0.6729
91.0	0.5532	0.6241	0.6795
92.0	0.5568	0.6326	0.6916
93.0	0.5629	0.6431	0.7032
94.0	0.5727	0.6528	0.7076
95.0	0.5823	0.6665	0.7216
96.0	0.5935	0.6754	0.7258
99.0	0.6233	0.6972	0.7566


==> data_V3/office-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0026	0.0051	0.0087
3.0	0.0077	0.0100	0.0136
4.0	0.0124	0.0160	0.0197
5.0	0.0190	0.0214	0.0245
6.0	0.0227	0.0243	0.0285
7.0	0.0264	0.0286	0.0319
8.0	0.0300	0.0321	0.0361
9.0	0.0342	0.0372	0.0412
10.0	0.0380	0.0408	0.0453
11.0	0.0421	0.0463	0.0499
12.0	0.0483	0.0526	0.0562
13.0	0.0535	0.0585	0.0639
14.0	0.0587	0.0645	0.0686
15.0	0.0640	0.0690	0.0731
16.0	0.0681	0.0737	0.0780
17.0	0.0726	0.0781	0.0837
18.0	0.0765	0.0823	0.0879
19.0	0.0805	0.0872	0.0930
20.0	0.0867	0.0908	0.0989
21.0	0.0901	0.0958	0.1042
22.0	0.0944	0.1011	0.1088
23.0	0.0999	0.1063	0.1149
24.0	0.1031	0.1099	0.1192
25.0	0.1082	0.1159	0.1240
26.0	0.1136	0.1213	0.1326
27.0	0.1182	0.1288	0.1393
28.0	0.1271	0.1356	0.1477
29.0	0.1366	0.1465	0.1584
30.0	0.1465	0.1569	0.1678
31.0	0.1545	0.1665	0.1765
32.0	0.1660	0.1789	0.1877
33.0	0.1756	0.1875	0.1974
34.0	0.1875	0.1983	0.2058
35.0	0.1942	0.2072	0.2153
36.0	0.2071	0.2179	0.2245
37.0	0.2201	0.2282	0.2355
38.0	0.2295	0.2373	0.2456
39.0	0.2388	0.2475	0.2566
40.0	0.2480	0.2574	0.2664
41.0	0.2570	0.2678	0.2761
42.0	0.2658	0.2777	0.2849
43.0	0.2763	0.2862	0.2964
44.0	0.2882	0.2951	0.3040
45.0	0.2971	0.3047	0.3129
46.0	0.3052	0.3110	0.3231
47.0	0.3124	0.3194	0.3327
48.0	0.3219	0.3292	0.3416
49.0	0.3309	0.3387	0.3468
50.0	0.3370	0.3455	0.3547
51.0	0.3441	0.3539	0.3612
52.0	0.3517	0.3598	0.3698
53.0	0.3592	0.3675	0.3764
54.0	0.3644	0.3730	0.3863
55.0	0.3713	0.3810	0.3936
56.0	0.3783	0.3888	0.3981
57.0	0.3871	0.3983	0.4038
58.0	0.3924	0.4043	0.4129
59.0	0.4016	0.4125	0.4219
60.0	0.4062	0.4212	0.4312
61.0	0.4138	0.4284	0.4373
62.0	0.4223	0.4331	0.4441
63.0	0.4328	0.4430	0.4544
64.0	0.4417	0.4518	0.4629
65.0	0.4485	0.4603	0.4731
66.0	0.4569	0.4665	0.4835
67.0	0.4658	0.4799	0.4919
68.0	0.4729	0.4899	0.5021
69.0	0.4853	0.4965	0.5095
70.0	0.4939	0.5052	0.5159
71.0	0.5050	0.5157	0.5300
72.0	0.5143	0.5218	0.5376
73.0	0.5231	0.5332	0.5512
74.0	0.5336	0.5438	0.5597
75.0	0.5391	0.5523	0.5671
76.0	0.5502	0.5614	0.5776
77.0	0.5602	0.5729	0.5855
78.0	0.5680	0.5801	0.5940
79.0	0.5781	0.5895	0.6001
80.0	0.5880	0.6018	0.6106
81.0	0.5954	0.6096	0.6189
82.0	0.6049	0.6186	0.6290
83.0	0.6129	0.6281	0.6389
84.0	0.6215	0.6407	0.6484
85.0	0.6322	0.6511	0.6632
86.0	0.6424	0.6615	0.6733
87.0	0.6574	0.6722	0.6822
88.0	0.6728	0.6849	0.6951
89.0	0.6781	0.6937	0.7087
90.0	0.6940	0.7081	0.7212
91.0	0.7060	0.7200	0.7401
92.0	0.7205	0.7337	0.7453
93.0	0.7361	0.7470	0.7626
94.0	0.7504	0.7642	0.7739
95.0	0.7627	0.7762	0.7895
96.0	0.7820	0.7901	0.8057
97.0	0.7939	0.8105	0.8202
98.0	0.8084	0.8265	0.8409
99.0	0.8228	0.8400	0.8591


==> data_V3/office-single-crm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0026	0.0042
4.0	0.0023	0.0046	0.0067
5.0	0.0038	0.0060	0.0094
6.0	0.0056	0.0078	0.0108
7.0	0.0081	0.0115	0.0147
8.0	0.0116	0.0141	0.0209
9.0	0.0201	0.0266	0.0399
10.0	0.0389	0.0545	0.1051
11.0	0.1073	0.1543	0.3486
12.0	0.3084	0.5076	0.7395
13.0	0.7052	0.8355	0.9730
14.0	0.9184	0.9736	1.0000
15.0	0.9333	0.9605	0.9953
16.0	0.9327	0.9698	1.0228
17.0	0.9338	0.9808	1.0247
18.0	0.9472	0.9879	1.0339
19.0	0.9472	0.9830	1.0148
20.0	0.9304	0.9767	1.0159
21.0	0.9360	0.9845	1.0162
22.0	0.9361	0.9860	1.0307
23.0	0.9455	0.9868	1.0343
24.0	0.9532	0.9964	1.0257
25.0	0.9593	0.9978	1.0307
26.0	0.9471	0.9994	1.0350
27.0	0.9565	1.0051	1.0370
28.0	0.9524	0.9905	1.0169
29.0	0.9492	0.9940	1.0246
30.0	0.9621	0.9948	1.0273
31.0	0.9572	1.0031	1.0421
32.0	0.9615	1.0020	1.0538
33.0	0.9611	1.0092	1.0459
34.0	0.9681	1.0075	1.0416
35.0	0.9480	0.9959	1.0306
36.0	0.9559	0.9884	1.0233
37.0	0.9670	1.0057	1.0271
38.0	0.9646	1.0060	1.0432
39.0	0.9681	1.0098	1.0396
40.0	0.9685	0.9959	1.0314
41.0	0.9681	1.0074	1.0286
42.0	0.9664	0.9957	1.0385
43.0	0.9584	0.9926	1.0331
44.0	0.9679	1.0106	1.0331
45.0	0.9703	0.9993	1.0366
46.0	0.9772	1.0055	1.0296
47.0	0.9690	0.9990	1.0353
48.0	0.9602	0.9852	1.0362
49.0	0.9701	0.9959	1.0200
50.0	0.9680	1.0026	1.0400
51.0	0.9764	1.0117	1.0403
52.0	0.9792	1.0128	1.0426
53.0	0.9566	0.9923	1.0210
54.0	0.9474	0.9991	1.0262
55.0	0.9624	0.9874	1.0427
56.0	0.9517	0.9943	1.0390
57.0	0.9487	0.9926	1.0168
58.0	0.9660	0.9932	1.0205
59.0	0.9662	1.0000	1.0333
60.0	0.9704	1.0100	1.0428
61.0	0.9726	1.0018	1.0437
62.0	0.9696	1.0100	1.0340
63.0	0.9619	0.9949	1.0279
64.0	0.9622	0.9930	1.0233
65.0	0.9782	1.0054	1.0324
66.0	0.9645	1.0090	1.0316
67.0	0.9572	0.9879	1.0378
68.0	0.9681	1.0000	1.0276
69.0	0.9744	0.9986	1.0382
70.0	0.9672	1.0024	1.0298
71.0	0.9576	0.9848	1.0233
72.0	0.9538	0.9969	1.0200
73.0	0.9637	1.0043	1.0320
74.0	0.9727	1.0055	1.0377
75.0	0.9691	1.0002	1.0331
76.0	0.9625	0.9866	1.0148
77.0	0.9585	0.9866	1.0161
78.0	0.9744	1.0019	1.0309
79.0	0.9737	1.0070	1.0340
80.0	0.9640	0.9907	1.0445
81.0	0.9579	0.9908	1.0320
82.0	0.9464	0.9840	1.0112
83.0	0.9609	0.9986	1.0195
84.0	0.9448	0.9966	1.0244
85.0	0.9535	0.9758	1.0077
86.0	0.9539	0.9834	1.0029
87.0	0.9583	0.9873	1.0242
88.0	0.9495	0.9921	1.0360
89.0	0.9655	0.9988	1.0387
90.0	0.9641	0.9948	1.0342
91.0	0.9621	0.9987	1.0290
92.0	0.9688	0.9996	1.0317
93.0	0.9576	0.9903	1.0198
94.0	0.9729	1.0054	1.0308
95.0	0.9646	0.9971	1.0350
96.0	0.9696	0.9960	1.0308
97.0	0.9722	1.0059	1.0360
98.0	0.9620	0.9986	1.0459
99.0	0.9823	1.0122	1.0479


==> data_V3/office-single-crm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0045	0.0085	0.0113
4.0	0.0120	0.0168	0.0218
5.0	0.0191	0.0224	0.0274
6.0	0.0253	0.0298	0.0347
7.0	0.0321	0.0363	0.0409
8.0	0.0409	0.0476	0.0524
9.0	0.0572	0.0621	0.0673
10.0	0.0784	0.0862	0.0916
11.0	0.1173	0.1289	0.1372
12.0	0.1824	0.1927	0.2093
13.0	0.2745	0.2945	0.3114
14.0	0.4185	0.4565	0.4885
15.0	0.6789	0.7106	0.7442
16.0	0.8750	0.9058	0.9427
17.0	0.9387	0.9762	1.0061
18.0	0.9337	0.9725	1.0174
19.0	0.9521	0.9852	1.0124
20.0	0.9576	0.9911	1.0257
21.0	0.9496	0.9906	1.0283
22.0	0.9463	0.9850	1.0342
23.0	0.9571	0.9955	1.0271
24.0	0.9448	0.9874	1.0359
25.0	0.9502	0.9744	1.0179
26.0	0.9418	0.9728	1.0123
27.0	0.9554	0.9975	1.0204
28.0	0.9533	1.0024	1.0340
29.0	0.9718	1.0083	1.0386
30.0	0.9673	1.0030	1.0428
31.0	0.9708	1.0018	1.0384
32.0	0.9646	1.0124	1.0474
33.0	0.9781	1.0122	1.0404
34.0	0.9841	1.0151	1.0440
35.0	0.9678	1.0030	1.0322
36.0	0.9765	1.0091	1.0442
37.0	0.9590	1.0011	1.0304
38.0	0.9679	0.9944	1.0136
39.0	0.9540	0.9967	1.0225
40.0	0.9687	1.0058	1.0354
41.0	0.9690	0.9934	1.0209
42.0	0.9575	0.9909	1.0310
43.0	0.9478	0.9903	1.0315
44.0	0.9563	0.9887	1.0263
45.0	0.9609	0.9886	1.0311
46.0	0.9554	0.9988	1.0405
47.0	0.9542	0.9914	1.0193
48.0	0.9663	0.9986	1.0239
49.0	0.9628	0.9874	1.0257
50.0	0.9547	0.9974	1.0404
51.0	0.9596	0.9961	1.0443
52.0	0.9577	1.0084	1.0419
53.0	0.9732	1.0103	1.0470
54.0	0.9711	1.0023	1.0296
55.0	0.9641	1.0074	1.0344
56.0	0.9637	0.9821	1.0218
57.0	0.9648	0.9950	1.0240
58.0	0.9566	0.9988	1.0263
59.0	0.9560	1.0031	1.0315
60.0	0.9605	0.9969	1.0259
61.0	0.9653	0.9994	1.0313
62.0	0.9537	0.9884	1.0307
63.0	0.9472	0.9906	1.0218
64.0	0.9664	1.0012	1.0422
65.0	0.9756	1.0077	1.0353
66.0	0.9765	1.0007	1.0335
67.0	0.9659	1.0038	1.0317
68.0	0.9604	1.0006	1.0390
69.0	0.9748	1.0050	1.0402
70.0	0.9780	1.0040	1.0309
71.0	0.9885	1.0046	1.0289
72.0	0.9711	1.0042	1.0349
73.0	0.9639	0.9928	1.0435
74.0	0.9682	0.9972	1.0320
75.0	0.9619	1.0036	1.0306
76.0	0.9684	1.0007	1.0217
77.0	0.9629	0.9941	1.0287
78.0	0.9555	0.9909	1.0259
79.0	0.9584	0.9903	1.0289
80.0	0.9658	1.0029	1.0391
81.0	0.9747	1.0108	1.0377
82.0	0.9580	1.0002	1.0323
83.0	0.9780	1.0103	1.0401
84.0	0.9711	1.0087	1.0539
85.0	0.9703	1.0004	1.0335
86.0	0.9550	0.9961	1.0399
87.0	0.9751	1.0068	1.0293
88.0	0.9832	1.0147	1.0373
89.0	0.9602	0.9971	1.0331
90.0	0.9535	0.9970	1.0246
91.0	0.9688	0.9936	1.0316
92.0	0.9712	1.0052	1.0320
93.0	0.9602	1.0017	1.0432
94.0	0.9735	1.0014	1.0299
95.0	0.9573	0.9993	1.0293
96.0	0.9597	0.9975	1.0334
97.0	0.9609	1.0027	1.0375
98.0	0.9590	0.9915	1.0358
99.0	0.9628	0.9973	1.0259


==> data_V3/office-single-hrm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0082	0.0121	0.0165
4.0	0.0241	0.0309	0.0396
5.0	0.0391	0.0467	0.0581
6.0	0.0579	0.0678	0.0776
7.0	0.0891	0.0979	0.1080
8.0	0.1337	0.1515	0.1689
9.0	0.2211	0.2374	0.2614
10.0	0.3246	0.3544	0.3808
11.0	0.4796	0.5075	0.5370
12.0	0.5931	0.6240	0.6562
13.0	0.6532	0.6839	0.7093
14.0	0.6696	0.6992	0.7204
15.0	0.6565	0.6950	0.7253
16.0	0.6739	0.6972	0.7252
17.0	0.6814	0.7099	0.7287
18.0	0.6787	0.7057	0.7430
19.0	0.6879	0.7143	0.7444
20.0	0.6854	0.7069	0.7317
21.0	0.6896	0.7130	0.7401
22.0	0.6761	0.7092	0.7414
23.0	0.6800	0.7156	0.7491
24.0	0.6812	0.7236	0.7481
25.0	0.6759	0.7116	0.7384
26.0	0.6570	0.7020	0.7464
27.0	0.6683	0.7006	0.7404
28.0	0.6716	0.7032	0.7431
29.0	0.6792	0.7023	0.7454
30.0	0.6719	0.7071	0.7511
31.0	0.6867	0.7165	0.7480
32.0	0.6822	0.7235	0.7593
33.0	0.6752	0.7137	0.7471
34.0	0.6937	0.7200	0.7486
35.0	0.6736	0.7199	0.7547
36.0	0.6744	0.7087	0.7505
37.0	0.6857	0.7144	0.7534
38.0	0.6966	0.7209	0.7460
39.0	0.6899	0.7222	0.7435
40.0	0.6877	0.7187	0.7515
41.0	0.6807	0.7161	0.7516
42.0	0.6923	0.7223	0.7517
43.0	0.7068	0.7336	0.7456
44.0	0.7011	0.7153	0.7496
45.0	0.7030	0.7242	0.7516
46.0	0.7037	0.7222	0.7574
47.0	0.7066	0.7314	0.7619
48.0	0.6905	0.7227	0.7570
49.0	0.6898	0.7182	0.7532
50.0	0.6914	0.7208	0.7501
51.0	0.6873	0.7260	0.7513
52.0	0.6879	0.7233	0.7455
53.0	0.6935	0.7242	0.7459
54.0	0.6823	0.7202	0.7468
55.0	0.6907	0.7156	0.7559
56.0	0.6968	0.7278	0.7488
57.0	0.6924	0.7258	0.7469
58.0	0.6901	0.7206	0.7562
59.0	0.6963	0.7247	0.7533
60.0	0.6911	0.7100	0.7415
61.0	0.6867	0.7182	0.7413
62.0	0.6979	0.7316	0.7524
63.0	0.6931	0.7291	0.7636
64.0	0.7020	0.7266	0.7591
65.0	0.6896	0.7221	0.7705
66.0	0.6849	0.7178	0.7556
67.0	0.6880	0.7129	0.7479
68.0	0.6746	0.7150	0.7517
69.0	0.6874	0.7213	0.7456
70.0	0.6720	0.7133	0.7366
71.0	0.6779	0.7185	0.7481
72.0	0.6898	0.7187	0.7466
73.0	0.6806	0.7136	0.7445
74.0	0.6902	0.7124	0.7508
75.0	0.6899	0.7199	0.7554
76.0	0.6894	0.7267	0.7501
77.0	0.6951	0.7227	0.7418
78.0	0.6776	0.7079	0.7495
79.0	0.6776	0.7117	0.7503
80.0	0.6862	0.7122	0.7472
81.0	0.6905	0.7237	0.7547
82.0	0.7020	0.7211	0.7443
83.0	0.6932	0.7292	0.7505
84.0	0.6949	0.7209	0.7452
85.0	0.6893	0.7197	0.7417
86.0	0.6924	0.7227	0.7530
87.0	0.6979	0.7178	0.7532
88.0	0.6926	0.7117	0.7460
89.0	0.6876	0.7101	0.7424
90.0	0.6871	0.6990	0.7369
91.0	0.6682	0.7219	0.7416
92.0	0.6916	0.7199	0.7422
93.0	0.6943	0.7198	0.7528
94.0	0.6928	0.7201	0.7539
95.0	0.6908	0.7131	0.7449
96.0	0.6899	0.7160	0.7492
97.0	0.6980	0.7289	0.7438
98.0	0.7062	0.7255	0.7568
99.0	0.6982	0.7227	0.7518


==> data_V3/office-single-hrm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0101	0.0150	0.0206
4.0	0.0259	0.0343	0.0429
5.0	0.0381	0.0473	0.0556
6.0	0.0574	0.0648	0.0730
7.0	0.0796	0.0887	0.1004
8.0	0.1207	0.1361	0.1559
9.0	0.1999	0.2315	0.2539
10.0	0.3165	0.3531	0.3709
11.0	0.4673	0.4999	0.5363
12.0	0.5776	0.6167	0.6613
13.0	0.6425	0.6796	0.7133
14.0	0.6696	0.7013	0.7340
15.0	0.6805	0.7076	0.7382
16.0	0.6699	0.7032	0.7389
17.0	0.6804	0.7106	0.7578
18.0	0.6965	0.7303	0.7508
19.0	0.7061	0.7298	0.7460
20.0	0.6876	0.7249	0.7466
21.0	0.6836	0.7222	0.7594
22.0	0.6927	0.7236	0.7465
23.0	0.6890	0.7400	0.7539
24.0	0.6912	0.7195	0.7495
25.0	0.6895	0.7273	0.7554
26.0	0.7010	0.7251	0.7466
27.0	0.7023	0.7301	0.7520
28.0	0.6941	0.7266	0.7506
29.0	0.6880	0.7286	0.7545
30.0	0.7014	0.7332	0.7608
31.0	0.7043	0.7293	0.7624
32.0	0.6996	0.7182	0.7471
33.0	0.7022	0.7175	0.7371
34.0	0.6974	0.7190	0.7476
35.0	0.6957	0.7220	0.7530
36.0	0.6920	0.7174	0.7433
37.0	0.6978	0.7275	0.7551
38.0	0.6955	0.7187	0.7612
39.0	0.6891	0.7330	0.7550
40.0	0.6850	0.7236	0.7501
41.0	0.6879	0.7219	0.7557
42.0	0.6885	0.7279	0.7593
43.0	0.6903	0.7215	0.7555
44.0	0.6817	0.7170	0.7541
45.0	0.6911	0.7165	0.7478
46.0	0.6845	0.7121	0.7377
47.0	0.6937	0.7129	0.7393
48.0	0.6819	0.7080	0.7414
49.0	0.6822	0.7178	0.7509
50.0	0.6755	0.7162	0.7471
51.0	0.6887	0.7251	0.7526
52.0	0.6951	0.7309	0.7621
53.0	0.7146	0.7294	0.7571
54.0	0.6968	0.7294	0.7663
55.0	0.6963	0.7194	0.7457
56.0	0.6909	0.7135	0.7445
57.0	0.6989	0.7191	0.7438
58.0	0.7022	0.7251	0.7469
59.0	0.6967	0.7244	0.7509
60.0	0.6932	0.7108	0.7489
61.0	0.6843	0.7176	0.7554
62.0	0.6958	0.7252	0.7544
63.0	0.7081	0.7388	0.7574
64.0	0.7016	0.7334	0.7575
65.0	0.6974	0.7222	0.7467
66.0	0.6816	0.7227	0.7364
67.0	0.6877	0.7184	0.7350
68.0	0.6951	0.7096	0.7500
69.0	0.6843	0.7143	0.7388
70.0	0.6791	0.7164	0.7380
71.0	0.6746	0.7071	0.7481
72.0	0.6983	0.7221	0.7551
73.0	0.6896	0.7335	0.7625
74.0	0.6964	0.7210	0.7478
75.0	0.6950	0.7227	0.7443
76.0	0.6854	0.7120	0.7338
77.0	0.6846	0.7147	0.7421
78.0	0.6901	0.7221	0.7491
79.0	0.6936	0.7184	0.7604
80.0	0.6878	0.7250	0.7601
81.0	0.6921	0.7237	0.7440
82.0	0.6924	0.7192	0.7541
83.0	0.6850	0.7130	0.7429
84.0	0.6758	0.7147	0.7483
85.0	0.6897	0.7239	0.7509
86.0	0.6960	0.7292	0.7539
87.0	0.7093	0.7298	0.7566
88.0	0.6898	0.7173	0.7394
89.0	0.6804	0.7151	0.7426
90.0	0.6988	0.7167	0.7412
91.0	0.6818	0.7185	0.7499
92.0	0.6950	0.7211	0.7525
93.0	0.6917	0.7166	0.7445
94.0	0.6908	0.7206	0.7473
95.0	0.6956	0.7167	0.7469
96.0	0.6922	0.7252	0.7460
97.0	0.7034	0.7343	0.7582
98.0	0.7027	0.7284	0.7523
99.0	0.7037	0.7217	0.7622


==> data_V3/office-single-ql-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0000	0.0000
5.0	0.0000	0.0000	0.0000
6.0	0.0000	0.0000	0.0015
7.0	0.0000	0.0000	0.0018
8.0	0.0000	0.0015	0.0020
9.0	0.0008	0.0018	0.0027
10.0	0.0019	0.0027	0.0037
11.0	0.0034	0.0048	0.0068
12.0	0.0058	0.0079	0.0091
13.0	0.0087	0.0108	0.0128
14.0	0.0118	0.0141	0.0172
15.0	0.0133	0.0182	0.0211
16.0	0.0156	0.0222	0.0282
17.0	0.0176	0.0263	0.0347
18.0	0.0206	0.0322	0.0448
19.0	0.0226	0.0409	0.0547
20.0	0.0286	0.0493	0.0924
21.0	0.0310	0.0650	0.1417
22.0	0.0363	0.0911	0.1982
23.0	0.0396	0.1395	0.3731
24.0	0.0498	0.1815	0.6518
25.0	0.0615	0.3570	0.8927
26.0	0.0848	0.6718	0.9358
27.0	0.1320	0.8786	0.9455
28.0	0.1873	0.9244	0.9787
29.0	0.2869	0.9619	1.0002
30.0	0.5921	0.9630	1.0156
31.0	0.8931	0.9614	1.0146
32.0	0.9050	0.9603	1.0125
33.0	0.9152	0.9648	1.0044
34.0	0.9185	0.9746	1.0203
35.0	0.9480	0.9792	1.0070
36.0	0.9482	0.9835	1.0190
37.0	0.9393	0.9779	1.0155
38.0	0.9551	0.9826	1.0153
39.0	0.9641	0.9969	1.0273
40.0	0.9644	1.0057	1.0402
41.0	0.9676	1.0156	1.0368
42.0	0.9501	0.9981	1.0375
43.0	0.9567	0.9954	1.0256
44.0	0.9628	0.9934	1.0290
45.0	0.9664	1.0036	1.0220
46.0	0.9596	0.9932	1.0329
47.0	0.9576	0.9930	1.0400
48.0	0.9670	0.9941	1.0238
49.0	0.9584	1.0014	1.0300
50.0	0.9606	1.0024	1.0355
51.0	0.9481	0.9907	1.0163
52.0	0.9500	0.9946	1.0287
53.0	0.9537	1.0056	1.0356
54.0	0.9514	0.9933	1.0306
55.0	0.9548	1.0033	1.0393
56.0	0.9620	0.9923	1.0378
57.0	0.9748	1.0032	1.0315
58.0	0.9369	0.9927	1.0379
59.0	0.9486	0.9958	1.0376
60.0	0.9749	1.0018	1.0304
61.0	0.9767	1.0047	1.0299
62.0	0.9658	0.9942	1.0289
63.0	0.9586	0.9904	1.0261
64.0	0.9732	1.0009	1.0382
65.0	0.9658	1.0093	1.0443
66.0	0.9559	0.9952	1.0328
67.0	0.9538	0.9926	1.0376
68.0	0.9512	0.9924	1.0368
69.0	0.9676	1.0046	1.0449
70.0	0.9642	0.9912	1.0215
71.0	0.9403	0.9819	1.0179
72.0	0.9507	0.9804	1.0022
73.0	0.9419	0.9789	1.0125
74.0	0.9504	0.9757	1.0178
75.0	0.9528	0.9944	1.0193
76.0	0.9693	0.9913	1.0180
77.0	0.9619	0.9974	1.0331
78.0	0.9492	0.9881	1.0222
79.0	0.9574	0.9853	1.0167
80.0	0.9751	1.0002	1.0293
81.0	0.9773	1.0068	1.0320
82.0	0.9696	0.9999	1.0323
83.0	0.9657	1.0100	1.0478
84.0	0.9679	0.9995	1.0315
85.0	0.9638	0.9893	1.0267
86.0	0.9497	0.9921	1.0283
87.0	0.9456	0.9838	1.0156
88.0	0.9619	0.9953	1.0218
89.0	0.9653	1.0050	1.0382
90.0	0.9616	1.0106	1.0435
91.0	0.9660	0.9998	1.0383
92.0	0.9685	0.9919	1.0257
93.0	0.9720	1.0015	1.0248
94.0	0.9738	0.9994	1.0241
95.0	0.9578	1.0019	1.0310
96.0	0.9606	1.0003	1.0329
97.0	0.9583	0.9929	1.0293
98.0	0.9595	0.9968	1.0307
99.0	0.9604	0.9927	1.0346


==> data_V3/office-single-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0024	0.0032
5.0	0.0025	0.0044	0.0060
6.0	0.0058	0.0079	0.0107
7.0	0.0090	0.0114	0.0133
8.0	0.0130	0.0149	0.0171
9.0	0.0175	0.0196	0.0222
10.0	0.0220	0.0251	0.0269
11.0	0.0265	0.0293	0.0330
12.0	0.0336	0.0369	0.0393
13.0	0.0395	0.0439	0.0486
14.0	0.0482	0.0524	0.0564
15.0	0.0562	0.0619	0.0674
16.0	0.0648	0.0690	0.0760
17.0	0.0706	0.0793	0.0854
18.0	0.0803	0.0898	0.0977
19.0	0.0952	0.1069	0.1142
20.0	0.1155	0.1243	0.1354
21.0	0.1377	0.1543	0.1647
22.0	0.1798	0.1940	0.2140
23.0	0.2329	0.2493	0.2683
24.0	0.3037	0.3182	0.3408
25.0	0.3884	0.4178	0.4488
26.0	0.5218	0.5772	0.6379
27.0	0.7358	0.7826	0.8517
28.0	0.8828	0.9265	0.9637
29.0	0.9244	0.9558	0.9986
30.0	0.9192	0.9525	0.9938
31.0	0.9228	0.9601	1.0138
32.0	0.9344	0.9665	1.0042
33.0	0.9502	0.9822	1.0103
34.0	0.9316	0.9826	1.0081
35.0	0.9410	0.9792	1.0096
36.0	0.9579	0.9782	1.0100
37.0	0.9451	0.9964	1.0250
38.0	0.9399	0.9924	1.0160
39.0	0.9456	0.9805	1.0113
40.0	0.9550	0.9838	1.0040
41.0	0.9545	0.9902	1.0104
42.0	0.9304	0.9732	1.0157
43.0	0.9392	0.9754	1.0072
44.0	0.9375	0.9688	1.0082
45.0	0.9428	0.9694	1.0078
46.0	0.9486	0.9754	1.0171
47.0	0.9587	0.9939	1.0365
48.0	0.9605	0.9981	1.0321
49.0	0.9475	0.9946	1.0224
50.0	0.9561	0.9951	1.0325
51.0	0.9677	0.9985	1.0280
52.0	0.9662	0.9985	1.0240
53.0	0.9809	1.0144	1.0516
54.0	0.9731	1.0102	1.0420
55.0	0.9625	0.9968	1.0304
56.0	0.9658	1.0015	1.0302
57.0	0.9730	1.0088	1.0279
58.0	0.9517	0.9969	1.0214
59.0	0.9563	0.9861	1.0208
60.0	0.9624	0.9942	1.0205
61.0	0.9615	0.9823	1.0277
62.0	0.9424	1.0016	1.0270
63.0	0.9465	0.9998	1.0212
64.0	0.9645	0.9924	1.0239
65.0	0.9705	0.9968	1.0230
66.0	0.9839	1.0064	1.0303
67.0	0.9807	1.0025	1.0392
68.0	0.9741	1.0014	1.0317
69.0	0.9606	0.9993	1.0132
70.0	0.9556	0.9980	1.0208
71.0	0.9637	0.9932	1.0232
72.0	0.9650	1.0018	1.0390
73.0	0.9781	1.0173	1.0404
74.0	0.9679	0.9965	1.0198
75.0	0.9619	0.9977	1.0227
76.0	0.9599	0.9918	1.0360
77.0	0.9539	0.9961	1.0352
78.0	0.9616	0.9957	1.0246
79.0	0.9655	1.0006	1.0384
80.0	0.9614	0.9977	1.0324
81.0	0.9655	1.0148	1.0415
82.0	0.9660	1.0027	1.0379
83.0	0.9697	0.9987	1.0239
84.0	0.9577	0.9962	1.0363
85.0	0.9558	0.9953	1.0304
86.0	0.9651	1.0001	1.0246
87.0	0.9702	0.9917	1.0297
88.0	0.9690	1.0064	1.0380
89.0	0.9570	0.9932	1.0228
90.0	0.9482	0.9780	1.0244
91.0	0.9599	0.9972	1.0184
92.0	0.9518	0.9954	1.0375
93.0	0.9565	0.9996	1.0315
94.0	0.9745	1.0057	1.0447
95.0	0.9701	1.0047	1.0410
96.0	0.9648	1.0025	1.0322
97.0	0.9696	0.9939	1.0360
98.0	0.9667	1.0091	1.0373
99.0	0.9739	1.0114	1.0400


==> data_V3/water-crm-rs.txt <==
10.0	0.0758	0.0942	0.1112
20.0	0.0869	0.0979	0.1096
30.0	0.0853	0.0973	0.1033
40.0	0.0949	0.1039	0.1090
50.0	0.1034	0.1064	0.1161
60.0	0.1075	0.1126	0.1180
70.0	0.1176	0.1215	0.1297
80.0	0.1240	0.1319	0.1414
90.0	0.1342	0.1436	0.1480
100.0	0.1447	0.1533	0.1609
110.0	0.1553	0.1634	0.1710
120.0	0.1647	0.1710	0.1816
130.0	0.1743	0.1790	0.1928
140.0	0.1839	0.1918	0.2071
150.0	0.1958	0.2064	0.2167
160.0	0.2086	0.2193	0.2278
170.0	0.2200	0.2332	0.2389
180.0	0.2325	0.2497	0.2617
190.0	0.2518	0.2680	0.2927
200.0	0.2769	0.2871	0.3234
210.0	0.3004	0.3124	0.3556
220.0	0.3194	0.3431	0.3838
230.0	0.3387	0.3657	0.4085
240.0	0.3553	0.3872	0.4301
250.0	0.3748	0.4023	0.4537
260.0	0.3893	0.4174	0.4791
270.0	0.3985	0.4317	0.4975
280.0	0.4037	0.4465	0.5066
290.0	0.4124	0.4676	0.5138
300.0	0.4162	0.4809	0.5233
310.0	0.4235	0.4948	0.5323
320.0	0.4279	0.5067	0.5389
330.0	0.4302	0.5128	0.5513
340.0	0.4410	0.5161	0.5658
350.0	0.4543	0.5175	0.5766
360.0	0.4680	0.5172	0.5846
370.0	0.4767	0.5187	0.5943
380.0	0.4817	0.5181	0.6019
390.0	0.4889	0.5204	0.6047
400.0	0.5029	0.5234	0.6133
410.0	0.5022	0.5253	0.6205
420.0	0.5021	0.5307	0.6259
430.0	0.5002	0.5368	0.6319
440.0	0.5038	0.5401	0.6329
450.0	0.5044	0.5469	0.6364
460.0	0.5104	0.5526	0.6367
470.0	0.5173	0.5600	0.6414
480.0	0.5227	0.5652	0.6429
490.0	0.5282	0.5702	0.6432
500.0	0.5371	0.5722	0.6447
510.0	0.5420	0.5753	0.6531
520.0	0.5453	0.5842	0.6552
530.0	0.5525	0.5844	0.6528
540.0	0.5543	0.5871	0.6577
550.0	0.5556	0.5856	0.6565
560.0	0.5567	0.5853	0.6540
570.0	0.5591	0.5852	0.6638
580.0	0.5586	0.5869	0.6653
590.0	0.5580	0.5859	0.6721
600.0	0.5577	0.5917	0.6694
610.0	0.5562	0.5964	0.6682
620.0	0.5579	0.6032	0.6676
630.0	0.5600	0.6121	0.6687
640.0	0.5642	0.6154	0.6739
650.0	0.5611	0.6160	0.6782
660.0	0.5574	0.6157	0.6796
670.0	0.5496	0.6203	0.6835
680.0	0.5516	0.6183	0.6872
690.0	0.5534	0.6204	0.6891
700.0	0.5583	0.6238	0.6922
710.0	0.5576	0.6301	0.6967
720.0	0.5585	0.6321	0.7019
730.0	0.5598	0.6297	0.7039
740.0	0.5649	0.6302	0.7031
750.0	0.5665	0.6274	0.7012
760.0	0.5665	0.6307	0.7044
770.0	0.5631	0.6277	0.7008
780.0	0.5629	0.6289	0.6991
790.0	0.5630	0.6324	0.7005
800.0	0.5642	0.6312	0.7054
810.0	0.5657	0.6308	0.7040
820.0	0.5632	0.6323	0.7045
830.0	0.5598	0.6365	0.7034
840.0	0.5594	0.6451	0.7053
850.0	0.5614	0.6502	0.7030
860.0	0.5651	0.6537	0.7125
870.0	0.5659	0.6564	0.7160
880.0	0.5664	0.6553	0.7173
890.0	0.5705	0.6587	0.7209
900.0	0.5817	0.6574	0.7211
910.0	0.5867	0.6581	0.7169
920.0	0.5880	0.6615	0.7093
930.0	0.5903	0.6622	0.7037
940.0	0.5968	0.6649	0.7005
950.0	0.5996	0.6685	0.6985
960.0	0.6046	0.6704	0.6972
970.0	0.6115	0.6700	0.7034
980.0	0.6091	0.6710	0.7069
990.0	0.6105	0.6730	0.7113
1000.0	0.6178	0.6765	0.7155
1010.0	0.6183	0.6802	0.7225
1020.0	0.6188	0.6840	0.7268
1030.0	0.6199	0.6890	0.7261
1040.0	0.6278	0.6873	0.7247
1050.0	0.6361	0.6861	0.7199
1060.0	0.6349	0.6842	0.7183
1070.0	0.6354	0.6776	0.7193
1080.0	0.6333	0.6781	0.7209
1090.0	0.6369	0.6782	0.7253
1100.0	0.6394	0.6785	0.7280
1110.0	0.6403	0.6805	0.7240
1120.0	0.6309	0.6789	0.7224
1130.0	0.6305	0.6847	0.7180
1140.0	0.6323	0.6855	0.7177
1150.0	0.6313	0.6877	0.7205
1160.0	0.6345	0.6868	0.7205
1170.0	0.6360	0.6852	0.7304
1180.0	0.6418	0.6881	0.7332
1190.0	0.6551	0.6902	0.7279
1200.0	0.6549	0.6897	0.7296
1210.0	0.6603	0.6869	0.7288
1220.0	0.6590	0.6883	0.7303
1230.0	0.6560	0.6856	0.7359
1240.0	0.6499	0.6839	0.7377
1250.0	0.6474	0.6864	0.7382
1260.0	0.6496	0.6910	0.7403
1270.0	0.6532	0.6934	0.7443
1280.0	0.6582	0.6973	0.7461
1290.0	0.6616	0.6985	0.7482
1300.0	0.6574	0.7018	0.7505
1310.0	0.6555	0.7058	0.7556
1320.0	0.6577	0.7049	0.7543
1330.0	0.6583	0.6989	0.7550
1340.0	0.6664	0.7006	0.7619
1350.0	0.6667	0.7004	0.7633
1360.0	0.6705	0.7023	0.7640
1370.0	0.6713	0.7027	0.7627
1380.0	0.6643	0.7051	0.7603
1390.0	0.6581	0.7112	0.7571
1400.0	0.6591	0.7173	0.7535
1410.0	0.6559	0.7165	0.7538
1420.0	0.6563	0.7157	0.7515
1430.0	0.6547	0.7139	0.7496
1440.0	0.6546	0.7125	0.7474
1450.0	0.6589	0.7140	0.7535
1460.0	0.6692	0.7108	0.7584
1470.0	0.6717	0.7111	0.7542
1480.0	0.6789	0.7127	0.7634
1490.0	0.6780	0.7179	0.7661
1500.0	0.6778	0.7178	0.7681
1510.0	0.6809	0.7226	0.7634
1520.0	0.6811	0.7280	0.7666
1530.0	0.6809	0.7312	0.7684
1540.0	0.6875	0.7273	0.7630
1550.0	0.6904	0.7283	0.7616
1560.0	0.6907	0.7252	0.7616
1570.0	0.6855	0.7232	0.7630
1580.0	0.6799	0.7254	0.7754
1590.0	0.6830	0.7208	0.7826
1600.0	0.6785	0.7218	0.7862
1610.0	0.6705	0.7193	0.7853
1620.0	0.6709	0.7137	0.7890
1630.0	0.6732	0.7065	0.7852
1640.0	0.6747	0.7025	0.7718
1650.0	0.6718	0.7025	0.7669
1660.0	0.6723	0.7040	0.7655
1670.0	0.6754	0.7030	0.7655
1680.0	0.6780	0.6997	0.7663
1690.0	0.6852	0.7036	0.7631
1700.0	0.6905	0.7043	0.7665
1710.0	0.6912	0.7096	0.7764
1720.0	0.6847	0.7106	0.7850
1730.0	0.6820	0.7056	0.7891
1740.0	0.6775	0.7116	0.7852
1750.0	0.6747	0.7139	0.7927
1760.0	0.6768	0.7146	0.7902
1770.0	0.6795	0.7132	0.7865
1780.0	0.6813	0.7092	0.7925
1790.0	0.6875	0.7126	0.7985
1800.0	0.6927	0.7132	0.7997
1810.0	0.6844	0.7209	0.8009
1820.0	0.6826	0.7278	0.8053
1830.0	0.6819	0.7266	0.8083
1840.0	0.6777	0.7237	0.8071
1850.0	0.6754	0.7274	0.8095
1860.0	0.6767	0.7236	0.8128
1870.0	0.6733	0.7233	0.8133
1880.0	0.6681	0.7195	0.8152
1890.0	0.6652	0.7165	0.8115
1900.0	0.6620	0.7165	0.8057
1910.0	0.6673	0.7180	0.8041
1920.0	0.6706	0.7192	0.7973
1930.0	0.6672	0.7237	0.7861
1940.0	0.6665	0.7224	0.7762
1950.0	0.6676	0.7294	0.7724
1960.0	0.6675	0.7293	0.7763
1970.0	0.6684	0.7253	0.7717
1980.0	0.6736	0.7219	0.7781
1990.0	0.6770	0.7162	0.7844


==> data_V3/water-crm.txt <==
10.0	0.0770	0.0982	0.1101
20.0	0.0906	0.0964	0.1077
30.0	0.0963	0.0998	0.1114
40.0	0.1006	0.1052	0.1193
50.0	0.1070	0.1143	0.1291
60.0	0.1164	0.1237	0.1332
70.0	0.1246	0.1342	0.1409
80.0	0.1356	0.1446	0.1553
90.0	0.1461	0.1557	0.1640
100.0	0.1589	0.1674	0.1757
110.0	0.1716	0.1785	0.1907
120.0	0.1821	0.1930	0.2035
130.0	0.1964	0.2047	0.2188
140.0	0.2138	0.2221	0.2292
150.0	0.2265	0.2347	0.2483
160.0	0.2412	0.2494	0.2689
170.0	0.2597	0.2752	0.3088
180.0	0.2827	0.3024	0.3471
190.0	0.3036	0.3269	0.3839
200.0	0.3325	0.3549	0.4215
210.0	0.3585	0.3808	0.4551
220.0	0.3757	0.4037	0.4856
230.0	0.3894	0.4315	0.5075
240.0	0.4050	0.4537	0.5301
250.0	0.4203	0.4735	0.5486
260.0	0.4382	0.4955	0.5616
270.0	0.4529	0.5054	0.5681
280.0	0.4621	0.5116	0.5745
290.0	0.4649	0.5190	0.5803
300.0	0.4757	0.5331	0.5813
310.0	0.4830	0.5373	0.5854
320.0	0.4902	0.5400	0.5953
330.0	0.4985	0.5468	0.6071
340.0	0.5051	0.5545	0.6146
350.0	0.5088	0.5577	0.6222
360.0	0.5133	0.5637	0.6347
370.0	0.5192	0.5675	0.6437
380.0	0.5238	0.5666	0.6485
390.0	0.5246	0.5667	0.6515
400.0	0.5301	0.5716	0.6561
410.0	0.5389	0.5758	0.6647
420.0	0.5482	0.5827	0.6667
430.0	0.5530	0.5896	0.6683
440.0	0.5617	0.5925	0.6704
450.0	0.5649	0.5941	0.6697
460.0	0.5640	0.5976	0.6677
470.0	0.5666	0.5994	0.6689
480.0	0.5725	0.6037	0.6729
490.0	0.5795	0.6090	0.6766
500.0	0.5801	0.6129	0.6776
510.0	0.5775	0.6171	0.6862
520.0	0.5789	0.6259	0.6897
530.0	0.5801	0.6277	0.6910
540.0	0.5828	0.6266	0.6916
550.0	0.5855	0.6297	0.6950
560.0	0.5898	0.6329	0.6959
570.0	0.5917	0.6363	0.6980
580.0	0.5938	0.6357	0.7010
590.0	0.5907	0.6331	0.7083
600.0	0.5906	0.6324	0.7064
610.0	0.5945	0.6346	0.7090
620.0	0.5973	0.6420	0.7105
630.0	0.6059	0.6491	0.7101
640.0	0.6110	0.6537	0.7123
650.0	0.6107	0.6554	0.7177
660.0	0.6121	0.6668	0.7194
670.0	0.6131	0.6707	0.7178
680.0	0.6105	0.6706	0.7199
690.0	0.6112	0.6742	0.7222
700.0	0.6190	0.6766	0.7229
710.0	0.6185	0.6777	0.7171
720.0	0.6224	0.6769	0.7139
730.0	0.6262	0.6762	0.7140
740.0	0.6306	0.6777	0.7117
750.0	0.6324	0.6824	0.7104
760.0	0.6386	0.6879	0.7178
770.0	0.6420	0.6886	0.7234
780.0	0.6410	0.6890	0.7291
790.0	0.6434	0.6924	0.7291
800.0	0.6494	0.6936	0.7313
810.0	0.6533	0.6980	0.7402
820.0	0.6583	0.6962	0.7389
830.0	0.6698	0.6949	0.7354
840.0	0.6738	0.6992	0.7356
850.0	0.6785	0.6996	0.7374
860.0	0.6811	0.6966	0.7371
870.0	0.6787	0.6950	0.7379
880.0	0.6744	0.6999	0.7424
890.0	0.6653	0.7108	0.7449
900.0	0.6596	0.7148	0.7465
910.0	0.6685	0.7156	0.7468
920.0	0.6699	0.7176	0.7457
930.0	0.6706	0.7198	0.7495
940.0	0.6721	0.7204	0.7481
950.0	0.6721	0.7205	0.7468
960.0	0.6761	0.7208	0.7464
970.0	0.6751	0.7172	0.7419
980.0	0.6745	0.7148	0.7441
990.0	0.6832	0.7174	0.7402
1000.0	0.6878	0.7126	0.7382
1010.0	0.6842	0.7109	0.7363
1020.0	0.6843	0.7081	0.7358
1030.0	0.6894	0.7033	0.7341
1040.0	0.6893	0.7063	0.7325
1050.0	0.6869	0.7070	0.7406
1060.0	0.6824	0.7174	0.7469
1070.0	0.6784	0.7260	0.7504
1080.0	0.6764	0.7282	0.7513
1090.0	0.6733	0.7342	0.7518
1100.0	0.6742	0.7395	0.7467
1110.0	0.6804	0.7335	0.7483
1120.0	0.6923	0.7280	0.7565
1130.0	0.6939	0.7257	0.7617
1140.0	0.6898	0.7245	0.7618
1150.0	0.6915	0.7231	0.7594
1160.0	0.6912	0.7276	0.7605
1170.0	0.6926	0.7297	0.7628
1180.0	0.6891	0.7356	0.7655
1190.0	0.6904	0.7328	0.7656
1200.0	0.6931	0.7323	0.7667
1210.0	0.6963	0.7339	0.7700
1220.0	0.6943	0.7279	0.7691
1230.0	0.6903	0.7285	0.7689
1240.0	0.6900	0.7272	0.7740
1250.0	0.6960	0.7275	0.7753
1260.0	0.6940	0.7227	0.7718
1270.0	0.6916	0.7213	0.7725
1280.0	0.6865	0.7225	0.7747
1290.0	0.6856	0.7246	0.7666
1300.0	0.6854	0.7287	0.7729
1310.0	0.6841	0.7285	0.7785
1320.0	0.6843	0.7308	0.7735
1330.0	0.6856	0.7325	0.7803
1340.0	0.6824	0.7387	0.7723
1350.0	0.6825	0.7399	0.7672
1360.0	0.6848	0.7386	0.7605
1370.0	0.6910	0.7427	0.7650
1380.0	0.6918	0.7444	0.7721
1390.0	0.6885	0.7454	0.7789
1400.0	0.6875	0.7422	0.7791
1410.0	0.6861	0.7374	0.7795
1420.0	0.6944	0.7407	0.7755
1430.0	0.6863	0.7389	0.7756
1440.0	0.6832	0.7387	0.7713
1450.0	0.6843	0.7389	0.7692
1460.0	0.6863	0.7414	0.7665
1470.0	0.6784	0.7370	0.7708
1480.0	0.6710	0.7361	0.7717
1490.0	0.6730	0.7359	0.7728
1500.0	0.6738	0.7336	0.7758
1510.0	0.6809	0.7314	0.7771
1520.0	0.6849	0.7341	0.7802
1530.0	0.6889	0.7341	0.7768
1540.0	0.7002	0.7343	0.7779
1550.0	0.7057	0.7417	0.7758
1560.0	0.7132	0.7439	0.7848
1570.0	0.7151	0.7456	0.7935
1580.0	0.7087	0.7472	0.7893
1590.0	0.7077	0.7460	0.7856
1600.0	0.7072	0.7482	0.7841
1610.0	0.7028	0.7474	0.7796
1620.0	0.6968	0.7447	0.7732
1630.0	0.6920	0.7395	0.7710
1640.0	0.6929	0.7355	0.7680
1650.0	0.6925	0.7346	0.7660
1660.0	0.6937	0.7365	0.7665
1670.0	0.6898	0.7385	0.7727
1680.0	0.6918	0.7405	0.7777
1690.0	0.7006	0.7394	0.7768
1700.0	0.6939	0.7397	0.7833
1710.0	0.6976	0.7454	0.7811
1720.0	0.7016	0.7494	0.7733
1730.0	0.6987	0.7494	0.7825
1740.0	0.6996	0.7483	0.7783
1750.0	0.6987	0.7494	0.7828
1760.0	0.7077	0.7463	0.7852
1770.0	0.7084	0.7452	0.7860
1780.0	0.7066	0.7423	0.7899
1790.0	0.7063	0.7423	0.7934
1800.0	0.7023	0.7412	0.7955
1810.0	0.7066	0.7462	0.7958
1820.0	0.7049	0.7512	0.7926
1830.0	0.6978	0.7569	0.7913
1840.0	0.6961	0.7610	0.7892
1850.0	0.6944	0.7570	0.7826
1860.0	0.6965	0.7571	0.7812
1870.0	0.7046	0.7553	0.7770
1880.0	0.7059	0.7564	0.7810
1890.0	0.7144	0.7575	0.7813
1900.0	0.7102	0.7549	0.7863
1910.0	0.7120	0.7530	0.7854
1920.0	0.7069	0.7561	0.7906
1930.0	0.6969	0.7576	0.7957
1940.0	0.6926	0.7579	0.7917
1950.0	0.6845	0.7575	0.7950
1960.0	0.6786	0.7600	0.7929
1970.0	0.6773	0.7644	0.7850
1980.0	0.6739	0.7581	0.7847
1990.0	0.6758	0.7499	0.7868


==> data_V3/water-crm1.txt <==
10.0	0.0749	0.0946	0.0991
20.0	0.0874	0.0927	0.0964
30.0	0.0879	0.0916	0.0980
40.0	0.0892	0.0959	0.1038
50.0	0.0953	0.1058	0.1173
60.0	0.0978	0.1097	0.1212
70.0	0.1025	0.1147	0.1298
80.0	0.1153	0.1241	0.1370
90.0	0.1214	0.1312	0.1451
100.0	0.1333	0.1417	0.1526
110.0	0.1474	0.1506	0.1620
120.0	0.1564	0.1652	0.1690
130.0	0.1633	0.1750	0.1768
140.0	0.1738	0.1826	0.1871
150.0	0.1826	0.1931	0.1988
160.0	0.1930	0.2035	0.2093
170.0	0.2011	0.2163	0.2207
180.0	0.2085	0.2264	0.2459
190.0	0.2291	0.2395	0.2681
200.0	0.2596	0.2630	0.2921
210.0	0.2756	0.2925	0.3156
220.0	0.2958	0.3111	0.3479
230.0	0.3084	0.3287	0.3744
240.0	0.3215	0.3447	0.4021
250.0	0.3408	0.3619	0.4326
260.0	0.3517	0.3782	0.4607
270.0	0.3625	0.3902	0.4768
280.0	0.3741	0.4029	0.4892
290.0	0.3831	0.4151	0.5036
300.0	0.3874	0.4264	0.5162
310.0	0.3902	0.4336	0.5281
320.0	0.3925	0.4410	0.5387
330.0	0.4014	0.4484	0.5492
340.0	0.4117	0.4498	0.5595
350.0	0.4196	0.4521	0.5701
360.0	0.4238	0.4521	0.5775
370.0	0.4303	0.4552	0.5898
380.0	0.4369	0.4584	0.5958
390.0	0.4419	0.4654	0.6013
400.0	0.4388	0.4742	0.6073
410.0	0.4411	0.4856	0.6084
420.0	0.4435	0.4877	0.6132
430.0	0.4444	0.4952	0.6133
440.0	0.4462	0.5018	0.6099
450.0	0.4507	0.5050	0.6091
460.0	0.4556	0.5068	0.6064
470.0	0.4581	0.5085	0.6141
480.0	0.4556	0.5133	0.6176
490.0	0.4608	0.5134	0.6268
500.0	0.4632	0.5155	0.6359
510.0	0.4635	0.5189	0.6351
520.0	0.4669	0.5224	0.6377
530.0	0.4699	0.5248	0.6412
540.0	0.4737	0.5276	0.6464
550.0	0.4762	0.5284	0.6500
560.0	0.4775	0.5299	0.6547
570.0	0.4746	0.5311	0.6574
580.0	0.4766	0.5294	0.6508
590.0	0.4764	0.5284	0.6459
600.0	0.4746	0.5297	0.6476
610.0	0.4766	0.5257	0.6506
620.0	0.4775	0.5259	0.6504
630.0	0.4782	0.5271	0.6522
640.0	0.4788	0.5308	0.6455
650.0	0.4783	0.5316	0.6413
660.0	0.4823	0.5353	0.6406
670.0	0.4887	0.5393	0.6382
680.0	0.4965	0.5443	0.6357
690.0	0.4991	0.5480	0.6343
700.0	0.5051	0.5510	0.6347
710.0	0.5084	0.5535	0.6427
720.0	0.5117	0.5555	0.6478
730.0	0.5142	0.5574	0.6489
740.0	0.5150	0.5583	0.6485
750.0	0.5195	0.5580	0.6481
760.0	0.5213	0.5562	0.6429
770.0	0.5231	0.5526	0.6375
780.0	0.5171	0.5473	0.6355
790.0	0.5145	0.5490	0.6333
800.0	0.5121	0.5485	0.6366
810.0	0.5138	0.5490	0.6376
820.0	0.5136	0.5480	0.6397
830.0	0.5117	0.5491	0.6391
840.0	0.5117	0.5537	0.6406
850.0	0.5116	0.5559	0.6415
860.0	0.5206	0.5549	0.6409
870.0	0.5217	0.5592	0.6412
880.0	0.5267	0.5617	0.6417
890.0	0.5287	0.5659	0.6473
900.0	0.5280	0.5669	0.6544
910.0	0.5317	0.5687	0.6529
920.0	0.5329	0.5663	0.6603
930.0	0.5336	0.5693	0.6614
940.0	0.5313	0.5667	0.6641
950.0	0.5297	0.5673	0.6594
960.0	0.5279	0.5697	0.6574
970.0	0.5317	0.5696	0.6549
980.0	0.5377	0.5698	0.6507
990.0	0.5466	0.5739	0.6477
1000.0	0.5501	0.5721	0.6503
1010.0	0.5563	0.5715	0.6516
1020.0	0.5578	0.5740	0.6528
1030.0	0.5583	0.5809	0.6554
1040.0	0.5566	0.5860	0.6565
1050.0	0.5528	0.5877	0.6549
1060.0	0.5509	0.5908	0.6506
1070.0	0.5509	0.5966	0.6474
1080.0	0.5520	0.6018	0.6520
1090.0	0.5533	0.6082	0.6542
1100.0	0.5540	0.6109	0.6566
1110.0	0.5560	0.6116	0.6546
1120.0	0.5556	0.6119	0.6530
1130.0	0.5554	0.6111	0.6511
1140.0	0.5563	0.6099	0.6514
1150.0	0.5538	0.6070	0.6543
1160.0	0.5507	0.6050	0.6587
1170.0	0.5489	0.6064	0.6683
1180.0	0.5511	0.6095	0.6745
1190.0	0.5540	0.6171	0.6792
1200.0	0.5530	0.6277	0.6818
1210.0	0.5561	0.6364	0.6807
1220.0	0.5598	0.6421	0.6796
1230.0	0.5598	0.6471	0.6797
1240.0	0.5578	0.6500	0.6786
1250.0	0.5574	0.6480	0.6824
1260.0	0.5566	0.6489	0.6850
1270.0	0.5547	0.6484	0.6862
1280.0	0.5570	0.6451	0.6871
1290.0	0.5588	0.6418	0.6873
1300.0	0.5600	0.6393	0.6863
1310.0	0.5656	0.6388	0.6863
1320.0	0.5713	0.6368	0.6843
1330.0	0.5704	0.6394	0.6855
1340.0	0.5673	0.6384	0.6842
1350.0	0.5651	0.6405	0.6841
1360.0	0.5624	0.6423	0.6836
1370.0	0.5591	0.6422	0.6831
1380.0	0.5537	0.6466	0.6782
1390.0	0.5503	0.6540	0.6729
1400.0	0.5472	0.6521	0.6707
1410.0	0.5474	0.6498	0.6715
1420.0	0.5470	0.6519	0.6740
1430.0	0.5484	0.6481	0.6747
1440.0	0.5475	0.6453	0.6775
1450.0	0.5458	0.6466	0.6763
1460.0	0.5480	0.6478	0.6756
1470.0	0.5494	0.6482	0.6738
1480.0	0.5505	0.6479	0.6736
1490.0	0.5501	0.6514	0.6746
1500.0	0.5536	0.6539	0.6769
1510.0	0.5574	0.6554	0.6810
1520.0	0.5574	0.6561	0.6783
1530.0	0.5582	0.6556	0.6764
1540.0	0.5580	0.6545	0.6770
1550.0	0.5578	0.6571	0.6787
1560.0	0.5571	0.6539	0.6844
1570.0	0.5615	0.6533	0.6893
1580.0	0.5617	0.6514	0.6860
1590.0	0.5619	0.6557	0.6847
1600.0	0.5642	0.6579	0.6872
1610.0	0.5629	0.6599	0.6877
1620.0	0.5637	0.6604	0.6883
1630.0	0.5644	0.6635	0.6896
1640.0	0.5613	0.6644	0.6924
1650.0	0.5594	0.6665	0.6969
1660.0	0.5595	0.6686	0.6999
1670.0	0.5582	0.6714	0.7045
1680.0	0.5572	0.6693	0.7069
1690.0	0.5543	0.6701	0.7077
1700.0	0.5579	0.6688	0.7067
1710.0	0.5621	0.6677	0.7039
1720.0	0.5606	0.6680	0.7017
1730.0	0.5643	0.6671	0.7007
1740.0	0.5649	0.6675	0.6968
1750.0	0.5658	0.6673	0.6915
1760.0	0.5678	0.6681	0.6886
1770.0	0.5711	0.6692	0.6882
1780.0	0.5734	0.6674	0.6858
1790.0	0.5785	0.6664	0.6866
1800.0	0.5783	0.6690	0.6883
1810.0	0.5792	0.6666	0.6863
1820.0	0.5796	0.6608	0.6786
1830.0	0.5793	0.6617	0.6749
1840.0	0.5791	0.6648	0.6735
1850.0	0.5782	0.6665	0.6707
1860.0	0.5756	0.6644	0.6719
1870.0	0.5723	0.6654	0.6710
1880.0	0.5718	0.6619	0.6730
1890.0	0.5705	0.6612	0.6761
1900.0	0.5699	0.6627	0.6761
1910.0	0.5672	0.6664	0.6758
1920.0	0.5632	0.6682	0.6790
1930.0	0.5636	0.6655	0.6807
1940.0	0.5662	0.6655	0.6817
1950.0	0.5682	0.6650	0.6893
1960.0	0.5653	0.6638	0.6926
1970.0	0.5602	0.6617	0.6941
1980.0	0.5602	0.6586	0.6904
1990.0	0.5604	0.6565	0.6917


==> data_V3/water-crm2.txt <==
10.0	0.0838	0.0883	0.1000
20.0	0.0789	0.0885	0.0955
30.0	0.0872	0.0936	0.1061
40.0	0.0919	0.0979	0.1126
50.0	0.0935	0.0983	0.1183
60.0	0.0946	0.1086	0.1232
70.0	0.1019	0.1108	0.1252
80.0	0.1104	0.1128	0.1326
90.0	0.1169	0.1212	0.1363
100.0	0.1224	0.1262	0.1455
110.0	0.1285	0.1328	0.1524
120.0	0.1355	0.1405	0.1565
130.0	0.1454	0.1490	0.1619
140.0	0.1522	0.1544	0.1680
150.0	0.1578	0.1629	0.1755
160.0	0.1631	0.1692	0.1836
170.0	0.1677	0.1766	0.1936
180.0	0.1764	0.1819	0.1987
190.0	0.1841	0.1883	0.2021
200.0	0.1944	0.2023	0.2107
210.0	0.2075	0.2181	0.2282
220.0	0.2206	0.2352	0.2460
230.0	0.2293	0.2503	0.2650
240.0	0.2358	0.2650	0.2829
250.0	0.2432	0.2792	0.2988
260.0	0.2607	0.2924	0.3130
270.0	0.2728	0.3041	0.3275
280.0	0.2867	0.3197	0.3330
290.0	0.2990	0.3371	0.3505
300.0	0.3100	0.3407	0.3670
310.0	0.3187	0.3430	0.3810
320.0	0.3282	0.3499	0.4046
330.0	0.3342	0.3547	0.4194
340.0	0.3378	0.3597	0.4312
350.0	0.3444	0.3649	0.4400
360.0	0.3489	0.3704	0.4466
370.0	0.3550	0.3752	0.4527
380.0	0.3633	0.3793	0.4626
390.0	0.3660	0.3822	0.4708
400.0	0.3690	0.3897	0.4772
410.0	0.3711	0.3984	0.4840
420.0	0.3714	0.4049	0.4880
430.0	0.3782	0.4130	0.4980
440.0	0.3856	0.4193	0.5022
450.0	0.3967	0.4240	0.5034
460.0	0.4017	0.4284	0.5029
470.0	0.4068	0.4350	0.5056
480.0	0.4086	0.4376	0.5107
490.0	0.4118	0.4400	0.5160
500.0	0.4136	0.4421	0.5219
510.0	0.4167	0.4472	0.5338
520.0	0.4179	0.4489	0.5405
530.0	0.4175	0.4496	0.5477
540.0	0.4240	0.4534	0.5561
550.0	0.4252	0.4572	0.5579
560.0	0.4254	0.4595	0.5590
570.0	0.4283	0.4624	0.5598
580.0	0.4300	0.4677	0.5587
590.0	0.4309	0.4708	0.5589
600.0	0.4314	0.4727	0.5573
610.0	0.4293	0.4717	0.5573
620.0	0.4267	0.4694	0.5541
630.0	0.4262	0.4692	0.5508
640.0	0.4281	0.4666	0.5476
650.0	0.4351	0.4656	0.5467
660.0	0.4412	0.4675	0.5478
670.0	0.4476	0.4708	0.5451
680.0	0.4511	0.4706	0.5466
690.0	0.4535	0.4727	0.5446
700.0	0.4589	0.4771	0.5471
710.0	0.4661	0.4804	0.5500
720.0	0.4693	0.4838	0.5539
730.0	0.4734	0.4832	0.5583
740.0	0.4738	0.4854	0.5615
750.0	0.4703	0.4853	0.5672
760.0	0.4674	0.4840	0.5679
770.0	0.4648	0.4850	0.5764
780.0	0.4638	0.4866	0.5806
790.0	0.4679	0.4892	0.5843
800.0	0.4697	0.4934	0.5882
810.0	0.4676	0.4977	0.5876
820.0	0.4689	0.5004	0.5894
830.0	0.4694	0.4995	0.5905
840.0	0.4698	0.5007	0.5874
850.0	0.4704	0.5011	0.5872
860.0	0.4671	0.4992	0.5897
870.0	0.4646	0.4976	0.5898
880.0	0.4642	0.4960	0.5933
890.0	0.4607	0.4977	0.5968
900.0	0.4594	0.4997	0.6022
910.0	0.4570	0.4985	0.6071
920.0	0.4555	0.5004	0.6128
930.0	0.4548	0.5012	0.6176
940.0	0.4553	0.5016	0.6180
950.0	0.4566	0.5022	0.6160
960.0	0.4555	0.5007	0.6130
970.0	0.4581	0.4948	0.6098
980.0	0.4597	0.4909	0.6076
990.0	0.4608	0.4927	0.6027
1000.0	0.4631	0.4953	0.6005
1010.0	0.4629	0.4940	0.5995
1020.0	0.4636	0.4910	0.5994
1030.0	0.4672	0.4884	0.5982
1040.0	0.4680	0.4893	0.5980
1050.0	0.4696	0.4913	0.5994
1060.0	0.4740	0.4908	0.5965
1070.0	0.4779	0.4946	0.5962
1080.0	0.4771	0.4969	0.5902
1090.0	0.4752	0.5016	0.5846
1100.0	0.4752	0.5072	0.5858
1110.0	0.4813	0.5141	0.5859
1120.0	0.4898	0.5170	0.5874
1130.0	0.4916	0.5138	0.5942
1140.0	0.4937	0.5165	0.6018
1150.0	0.4922	0.5196	0.6091
1160.0	0.4894	0.5224	0.6101
1170.0	0.4874	0.5245	0.6126
1180.0	0.4890	0.5242	0.6106
1190.0	0.4896	0.5272	0.6096
1200.0	0.4904	0.5280	0.6097
1210.0	0.4917	0.5270	0.6118
1220.0	0.4931	0.5291	0.6093
1230.0	0.4948	0.5280	0.6104
1240.0	0.4989	0.5314	0.6108
1250.0	0.4998	0.5324	0.6138
1260.0	0.5031	0.5321	0.6163
1270.0	0.5061	0.5337	0.6135
1280.0	0.5064	0.5371	0.6151
1290.0	0.5089	0.5423	0.6117
1300.0	0.5121	0.5452	0.6118
1310.0	0.5154	0.5470	0.6159
1320.0	0.5169	0.5498	0.6221
1330.0	0.5129	0.5501	0.6266
1340.0	0.5136	0.5477	0.6332
1350.0	0.5150	0.5450	0.6389
1360.0	0.5139	0.5421	0.6403
1370.0	0.5138	0.5400	0.6398
1380.0	0.5127	0.5368	0.6349
1390.0	0.5102	0.5361	0.6316
1400.0	0.5087	0.5336	0.6258
1410.0	0.5072	0.5312	0.6239
1420.0	0.5065	0.5340	0.6205
1430.0	0.5077	0.5340	0.6208
1440.0	0.5048	0.5332	0.6209
1450.0	0.5021	0.5337	0.6216
1460.0	0.5005	0.5352	0.6225
1470.0	0.4971	0.5357	0.6230
1480.0	0.4997	0.5369	0.6279
1490.0	0.4987	0.5418	0.6298
1500.0	0.4999	0.5453	0.6307
1510.0	0.5017	0.5460	0.6326
1520.0	0.5035	0.5486	0.6312
1530.0	0.5059	0.5520	0.6311
1540.0	0.5054	0.5521	0.6330
1550.0	0.5058	0.5504	0.6340
1560.0	0.5031	0.5480	0.6342
1570.0	0.5029	0.5447	0.6433
1580.0	0.5012	0.5430	0.6525
1590.0	0.5014	0.5381	0.6552
1600.0	0.5029	0.5357	0.6550
1610.0	0.4994	0.5370	0.6555
1620.0	0.4950	0.5388	0.6503
1630.0	0.4910	0.5400	0.6448
1640.0	0.4919	0.5398	0.6422
1650.0	0.4906	0.5363	0.6364
1660.0	0.4901	0.5356	0.6358
1670.0	0.4911	0.5339	0.6344
1680.0	0.4939	0.5375	0.6323
1690.0	0.4978	0.5397	0.6306
1700.0	0.5060	0.5445	0.6272
1710.0	0.5072	0.5496	0.6219
1720.0	0.5109	0.5545	0.6199
1730.0	0.5176	0.5558	0.6176
1740.0	0.5175	0.5580	0.6153
1750.0	0.5245	0.5575	0.6135
1760.0	0.5267	0.5603	0.6133
1770.0	0.5274	0.5651	0.6170
1780.0	0.5283	0.5684	0.6265
1790.0	0.5271	0.5701	0.6468
1800.0	0.5239	0.5718	0.6588
1810.0	0.5204	0.5737	0.6714
1820.0	0.5235	0.5783	0.6676
1830.0	0.5241	0.5852	0.6644
1840.0	0.5251	0.5871	0.6593
1850.0	0.5250	0.5893	0.6591
1860.0	0.5214	0.5872	0.6537
1870.0	0.5192	0.5854	0.6484
1880.0	0.5213	0.5875	0.6462
1890.0	0.5268	0.5892	0.6487
1900.0	0.5287	0.5871	0.6552
1910.0	0.5294	0.5850	0.6570
1920.0	0.5283	0.5837	0.6624
1930.0	0.5263	0.5831	0.6625
1940.0	0.5274	0.5826	0.6646
1950.0	0.5261	0.5813	0.6613
1960.0	0.5244	0.5788	0.6634
1970.0	0.5233	0.5790	0.6616
1980.0	0.5235	0.5788	0.6635
1990.0	0.5233	0.5789	0.6658


==> data_V3/water-crm3.txt <==
10.0	0.0822	0.1011	0.1038
20.0	0.0875	0.0925	0.1056
30.0	0.0862	0.0992	0.1084
40.0	0.0894	0.1069	0.1107
50.0	0.0983	0.1057	0.1110
60.0	0.1019	0.1061	0.1106
70.0	0.1048	0.1092	0.1126
80.0	0.1065	0.1141	0.1165
90.0	0.1101	0.1161	0.1203
100.0	0.1121	0.1151	0.1229
110.0	0.1130	0.1175	0.1244
120.0	0.1123	0.1189	0.1266
130.0	0.1110	0.1203	0.1265
140.0	0.1122	0.1241	0.1303
150.0	0.1156	0.1255	0.1345
160.0	0.1167	0.1259	0.1357
170.0	0.1179	0.1277	0.1388
180.0	0.1173	0.1292	0.1403
190.0	0.1207	0.1318	0.1406
200.0	0.1242	0.1351	0.1423
210.0	0.1261	0.1391	0.1437
220.0	0.1289	0.1411	0.1474
230.0	0.1334	0.1434	0.1509
240.0	0.1370	0.1481	0.1522
250.0	0.1393	0.1500	0.1585
260.0	0.1424	0.1517	0.1630
270.0	0.1452	0.1533	0.1711
280.0	0.1483	0.1553	0.1781
290.0	0.1517	0.1562	0.1833
300.0	0.1549	0.1591	0.1883
310.0	0.1578	0.1639	0.1942
320.0	0.1606	0.1674	0.1985
330.0	0.1625	0.1708	0.2034
340.0	0.1635	0.1737	0.2078
350.0	0.1640	0.1760	0.2125
360.0	0.1670	0.1788	0.2162
370.0	0.1684	0.1806	0.2215
380.0	0.1691	0.1845	0.2206
390.0	0.1700	0.1869	0.2209
400.0	0.1710	0.1894	0.2213
410.0	0.1730	0.1953	0.2243
420.0	0.1734	0.2000	0.2297
430.0	0.1751	0.2024	0.2330
440.0	0.1758	0.2031	0.2355
450.0	0.1789	0.2034	0.2434
460.0	0.1806	0.2054	0.2479
470.0	0.1862	0.2070	0.2531
480.0	0.1893	0.2089	0.2560
490.0	0.1916	0.2101	0.2619
500.0	0.1955	0.2110	0.2653
510.0	0.1996	0.2131	0.2707
520.0	0.2035	0.2139	0.2751
530.0	0.2065	0.2167	0.2765
540.0	0.2101	0.2169	0.2793
550.0	0.2126	0.2188	0.2799
560.0	0.2125	0.2228	0.2838
570.0	0.2119	0.2240	0.2839
580.0	0.2132	0.2284	0.2853
590.0	0.2140	0.2300	0.2858
600.0	0.2140	0.2342	0.2887
610.0	0.2141	0.2372	0.2896
620.0	0.2138	0.2399	0.2884
630.0	0.2145	0.2439	0.2909
640.0	0.2170	0.2449	0.2922
650.0	0.2215	0.2467	0.2933
660.0	0.2240	0.2502	0.2964
670.0	0.2232	0.2544	0.2986
680.0	0.2232	0.2588	0.3035
690.0	0.2222	0.2599	0.3035
700.0	0.2233	0.2628	0.3046
710.0	0.2247	0.2676	0.3016
720.0	0.2268	0.2696	0.3011
730.0	0.2290	0.2736	0.2986
740.0	0.2306	0.2767	0.3020
750.0	0.2333	0.2787	0.3058
760.0	0.2380	0.2809	0.3114
770.0	0.2407	0.2839	0.3140
780.0	0.2409	0.2868	0.3143
790.0	0.2426	0.2885	0.3134
800.0	0.2457	0.2904	0.3123
810.0	0.2499	0.2894	0.3130
820.0	0.2519	0.2896	0.3119
830.0	0.2525	0.2917	0.3150
840.0	0.2550	0.2930	0.3189
850.0	0.2553	0.2924	0.3230
860.0	0.2562	0.2929	0.3269
870.0	0.2556	0.2937	0.3290
880.0	0.2551	0.2926	0.3299
890.0	0.2568	0.2941	0.3324
900.0	0.2560	0.2924	0.3372
910.0	0.2584	0.2930	0.3412
920.0	0.2578	0.2947	0.3457
930.0	0.2583	0.2921	0.3505
940.0	0.2579	0.2912	0.3510
950.0	0.2598	0.2887	0.3523
960.0	0.2600	0.2912	0.3525
970.0	0.2588	0.2933	0.3524
980.0	0.2568	0.2953	0.3507
990.0	0.2544	0.2988	0.3522
1000.0	0.2544	0.3006	0.3541
1010.0	0.2541	0.3017	0.3527
1020.0	0.2536	0.3029	0.3522
1030.0	0.2540	0.3037	0.3514
1040.0	0.2530	0.3066	0.3495
1050.0	0.2538	0.3068	0.3495
1060.0	0.2533	0.3053	0.3524
1070.0	0.2535	0.3075	0.3569
1080.0	0.2529	0.3097	0.3586
1090.0	0.2521	0.3109	0.3591
1100.0	0.2526	0.3123	0.3604
1110.0	0.2513	0.3143	0.3602
1120.0	0.2508	0.3184	0.3576
1130.0	0.2520	0.3212	0.3581
1140.0	0.2538	0.3217	0.3633
1150.0	0.2537	0.3245	0.3662
1160.0	0.2565	0.3277	0.3710
1170.0	0.2591	0.3314	0.3747
1180.0	0.2618	0.3329	0.3776
1190.0	0.2627	0.3338	0.3788
1200.0	0.2649	0.3319	0.3785
1210.0	0.2692	0.3304	0.3801
1220.0	0.2717	0.3290	0.3831
1230.0	0.2715	0.3273	0.3852
1240.0	0.2700	0.3286	0.3872
1250.0	0.2716	0.3297	0.3894
1260.0	0.2727	0.3299	0.3887
1270.0	0.2766	0.3281	0.3837
1280.0	0.2772	0.3264	0.3829
1290.0	0.2796	0.3242	0.3829
1300.0	0.2823	0.3234	0.3854
1310.0	0.2822	0.3206	0.3868
1320.0	0.2833	0.3216	0.3901
1330.0	0.2834	0.3204	0.3906
1340.0	0.2855	0.3212	0.3884
1350.0	0.2859	0.3205	0.3849
1360.0	0.2872	0.3201	0.3829
1370.0	0.2866	0.3188	0.3774
1380.0	0.2868	0.3178	0.3738
1390.0	0.2865	0.3184	0.3724
1400.0	0.2864	0.3195	0.3725
1410.0	0.2939	0.3211	0.3698
1420.0	0.2955	0.3184	0.3715
1430.0	0.3004	0.3182	0.3716
1440.0	0.3008	0.3192	0.3737
1450.0	0.3003	0.3183	0.3722
1460.0	0.2986	0.3186	0.3738
1470.0	0.3006	0.3177	0.3744
1480.0	0.3027	0.3176	0.3761
1490.0	0.3040	0.3176	0.3754
1500.0	0.3047	0.3196	0.3737
1510.0	0.3046	0.3221	0.3732
1520.0	0.3067	0.3237	0.3755
1530.0	0.3056	0.3260	0.3737
1540.0	0.3074	0.3301	0.3746
1550.0	0.3088	0.3309	0.3751
1560.0	0.3102	0.3327	0.3748
1570.0	0.3085	0.3374	0.3750
1580.0	0.3078	0.3402	0.3764
1590.0	0.3078	0.3430	0.3751
1600.0	0.3081	0.3443	0.3758
1610.0	0.3119	0.3453	0.3755
1620.0	0.3138	0.3472	0.3744
1630.0	0.3142	0.3465	0.3736
1640.0	0.3133	0.3471	0.3734
1650.0	0.3124	0.3482	0.3762
1660.0	0.3121	0.3480	0.3762
1670.0	0.3135	0.3506	0.3800
1680.0	0.3151	0.3518	0.3822
1690.0	0.3182	0.3527	0.3825
1700.0	0.3200	0.3550	0.3831
1710.0	0.3194	0.3586	0.3826
1720.0	0.3197	0.3614	0.3820
1730.0	0.3181	0.3626	0.3812
1740.0	0.3175	0.3658	0.3814
1750.0	0.3149	0.3651	0.3817
1760.0	0.3124	0.3664	0.3829
1770.0	0.3101	0.3647	0.3872
1780.0	0.3088	0.3655	0.3904
1790.0	0.3067	0.3647	0.3974
1800.0	0.3066	0.3636	0.3989
1810.0	0.3051	0.3634	0.4005
1820.0	0.3046	0.3632	0.4009
1830.0	0.3023	0.3639	0.4018
1840.0	0.3019	0.3653	0.4023
1850.0	0.3024	0.3683	0.4027
1860.0	0.3001	0.3717	0.4086
1870.0	0.2977	0.3745	0.4113
1880.0	0.2949	0.3742	0.4137
1890.0	0.2968	0.3744	0.4124
1900.0	0.2988	0.3725	0.4069
1910.0	0.2991	0.3701	0.4077
1920.0	0.2969	0.3680	0.4092
1930.0	0.2956	0.3656	0.4112
1940.0	0.2980	0.3654	0.4146
1950.0	0.2973	0.3645	0.4183
1960.0	0.2975	0.3658	0.4221
1970.0	0.2954	0.3696	0.4220
1980.0	0.2969	0.3698	0.4225
1990.0	0.2954	0.3705	0.4218


==> data_V3/water-hrm-rs.txt <==
10.0	0.0812	0.0916	0.0969
20.0	0.0785	0.0843	0.0958
30.0	0.0819	0.0863	0.0938
40.0	0.0841	0.0910	0.1003
50.0	0.0876	0.0958	0.1019
60.0	0.0898	0.0954	0.1036
70.0	0.0899	0.0983	0.1055
80.0	0.0931	0.1007	0.1073
90.0	0.0980	0.1032	0.1092
100.0	0.0998	0.1050	0.1133
110.0	0.0996	0.1063	0.1136
120.0	0.1016	0.1081	0.1151
130.0	0.1033	0.1104	0.1170
140.0	0.1054	0.1139	0.1202
150.0	0.1090	0.1167	0.1233
160.0	0.1106	0.1208	0.1254
170.0	0.1118	0.1221	0.1280
180.0	0.1129	0.1233	0.1313
190.0	0.1163	0.1256	0.1362
200.0	0.1189	0.1271	0.1375
210.0	0.1194	0.1296	0.1402
220.0	0.1224	0.1319	0.1420
230.0	0.1239	0.1343	0.1448
240.0	0.1257	0.1365	0.1504
250.0	0.1270	0.1413	0.1562
260.0	0.1295	0.1458	0.1590
270.0	0.1314	0.1508	0.1645
280.0	0.1363	0.1560	0.1722
290.0	0.1395	0.1600	0.1777
300.0	0.1433	0.1630	0.1827
310.0	0.1458	0.1672	0.1891
320.0	0.1477	0.1706	0.1945
330.0	0.1524	0.1755	0.1992
340.0	0.1569	0.1783	0.2028
350.0	0.1617	0.1830	0.2063
360.0	0.1639	0.1853	0.2113
370.0	0.1652	0.1889	0.2148
380.0	0.1673	0.1922	0.2207
390.0	0.1722	0.1949	0.2241
400.0	0.1760	0.1985	0.2272
410.0	0.1794	0.2007	0.2288
420.0	0.1815	0.2032	0.2320
430.0	0.1829	0.2066	0.2341
440.0	0.1841	0.2072	0.2370
450.0	0.1860	0.2098	0.2388
460.0	0.1856	0.2095	0.2410
470.0	0.1879	0.2091	0.2453
480.0	0.1898	0.2100	0.2461
490.0	0.1912	0.2115	0.2468
500.0	0.1933	0.2120	0.2468
510.0	0.1975	0.2123	0.2458
520.0	0.2023	0.2140	0.2457
530.0	0.2025	0.2154	0.2454
540.0	0.2036	0.2156	0.2483
550.0	0.2041	0.2157	0.2491
560.0	0.2061	0.2199	0.2492
570.0	0.2105	0.2238	0.2497
580.0	0.2111	0.2264	0.2514
590.0	0.2132	0.2257	0.2543
600.0	0.2144	0.2291	0.2557
610.0	0.2159	0.2312	0.2575
620.0	0.2197	0.2346	0.2580
630.0	0.2190	0.2362	0.2581
640.0	0.2192	0.2392	0.2606
650.0	0.2202	0.2398	0.2616
660.0	0.2191	0.2409	0.2624
670.0	0.2200	0.2453	0.2654
680.0	0.2212	0.2486	0.2669
690.0	0.2203	0.2518	0.2650
700.0	0.2206	0.2554	0.2650
710.0	0.2234	0.2554	0.2668
720.0	0.2258	0.2572	0.2681
730.0	0.2278	0.2581	0.2699
740.0	0.2299	0.2610	0.2709
750.0	0.2309	0.2620	0.2735
760.0	0.2318	0.2623	0.2758
770.0	0.2311	0.2625	0.2733
780.0	0.2339	0.2612	0.2746
790.0	0.2347	0.2594	0.2755
800.0	0.2367	0.2605	0.2758
810.0	0.2394	0.2599	0.2739
820.0	0.2402	0.2594	0.2749
830.0	0.2405	0.2604	0.2749
840.0	0.2414	0.2609	0.2764
850.0	0.2404	0.2603	0.2785
860.0	0.2394	0.2577	0.2827
870.0	0.2434	0.2583	0.2833
880.0	0.2445	0.2610	0.2848
890.0	0.2433	0.2623	0.2846
900.0	0.2424	0.2618	0.2842
910.0	0.2427	0.2637	0.2846
920.0	0.2426	0.2634	0.2868
930.0	0.2434	0.2623	0.2882
940.0	0.2423	0.2625	0.2889
950.0	0.2408	0.2674	0.2910
960.0	0.2415	0.2663	0.2906
970.0	0.2429	0.2697	0.2926
980.0	0.2425	0.2695	0.2925
990.0	0.2424	0.2712	0.2936
1000.0	0.2432	0.2718	0.2966
1010.0	0.2445	0.2725	0.2945
1020.0	0.2452	0.2716	0.2941
1030.0	0.2465	0.2729	0.2939
1040.0	0.2461	0.2734	0.2935
1050.0	0.2479	0.2717	0.2942
1060.0	0.2489	0.2722	0.2946
1070.0	0.2491	0.2718	0.2965
1080.0	0.2479	0.2683	0.2968
1090.0	0.2498	0.2663	0.2964
1100.0	0.2513	0.2666	0.2991
1110.0	0.2534	0.2650	0.2978
1120.0	0.2523	0.2625	0.2989
1130.0	0.2527	0.2659	0.2986
1140.0	0.2528	0.2661	0.2988
1150.0	0.2525	0.2649	0.2979
1160.0	0.2522	0.2652	0.2985
1170.0	0.2521	0.2648	0.2996
1180.0	0.2521	0.2680	0.2974
1190.0	0.2500	0.2743	0.3008
1200.0	0.2487	0.2755	0.3039
1210.0	0.2491	0.2759	0.3054
1220.0	0.2525	0.2744	0.3080
1230.0	0.2565	0.2734	0.3082
1240.0	0.2598	0.2748	0.3100
1250.0	0.2585	0.2786	0.3124
1260.0	0.2590	0.2798	0.3076
1270.0	0.2586	0.2795	0.3081
1280.0	0.2562	0.2786	0.3081
1290.0	0.2580	0.2795	0.3065
1300.0	0.2568	0.2789	0.3063
1310.0	0.2572	0.2799	0.3070
1320.0	0.2574	0.2828	0.3081
1330.0	0.2570	0.2827	0.3080
1340.0	0.2598	0.2840	0.3077
1350.0	0.2598	0.2852	0.3084
1360.0	0.2600	0.2822	0.3072
1370.0	0.2605	0.2796	0.3050
1380.0	0.2586	0.2791	0.3019
1390.0	0.2595	0.2740	0.2994
1400.0	0.2579	0.2723	0.2972
1410.0	0.2556	0.2730	0.2980
1420.0	0.2551	0.2742	0.2976
1430.0	0.2534	0.2764	0.3015
1440.0	0.2505	0.2736	0.3031
1450.0	0.2521	0.2741	0.3027
1460.0	0.2535	0.2754	0.3016
1470.0	0.2524	0.2757	0.3041
1480.0	0.2536	0.2741	0.3048
1490.0	0.2525	0.2728	0.3033
1500.0	0.2518	0.2708	0.3021
1510.0	0.2533	0.2679	0.3036
1520.0	0.2557	0.2672	0.3026
1530.0	0.2542	0.2683	0.3020
1540.0	0.2529	0.2684	0.3031
1550.0	0.2521	0.2725	0.3015
1560.0	0.2544	0.2769	0.2987
1570.0	0.2547	0.2798	0.2998
1580.0	0.2548	0.2792	0.3007
1590.0	0.2560	0.2776	0.3031
1600.0	0.2557	0.2777	0.3030
1610.0	0.2602	0.2762	0.3028
1620.0	0.2594	0.2745	0.3012
1630.0	0.2592	0.2759	0.3006
1640.0	0.2592	0.2767	0.3036
1650.0	0.2618	0.2804	0.3060
1660.0	0.2619	0.2781	0.3040
1670.0	0.2621	0.2764	0.3080
1680.0	0.2620	0.2743	0.3075
1690.0	0.2626	0.2772	0.3064
1700.0	0.2592	0.2777	0.3047
1710.0	0.2574	0.2764	0.3058
1720.0	0.2572	0.2800	0.3067
1730.0	0.2589	0.2834	0.3054
1740.0	0.2584	0.2838	0.3003
1750.0	0.2566	0.2838	0.2992
1760.0	0.2555	0.2858	0.3017
1770.0	0.2567	0.2866	0.3026
1780.0	0.2580	0.2848	0.3049
1790.0	0.2564	0.2804	0.3056
1800.0	0.2569	0.2788	0.3043
1810.0	0.2571	0.2819	0.2981
1820.0	0.2584	0.2819	0.2994
1830.0	0.2573	0.2825	0.2991
1840.0	0.2576	0.2822	0.2975
1850.0	0.2573	0.2813	0.2970
1860.0	0.2545	0.2805	0.2964
1870.0	0.2562	0.2786	0.2941
1880.0	0.2564	0.2759	0.2926
1890.0	0.2575	0.2756	0.2932
1900.0	0.2585	0.2787	0.2924
1910.0	0.2595	0.2765	0.2918
1920.0	0.2633	0.2728	0.2879
1930.0	0.2616	0.2705	0.2939
1940.0	0.2577	0.2720	0.2928
1950.0	0.2583	0.2712	0.2896
1960.0	0.2581	0.2737	0.2899
1970.0	0.2621	0.2764	0.2901
1980.0	0.2610	0.2747	0.2879
1990.0	0.2592	0.2750	0.2881


==> data_V3/water-hrm.txt <==
10.0	0.0763	0.0899	0.1002
20.0	0.0886	0.0961	0.1083
30.0	0.0936	0.1041	0.1129
40.0	0.1010	0.1129	0.1231
50.0	0.1179	0.1242	0.1354
60.0	0.1379	0.1447	0.1580
70.0	0.1598	0.1679	0.1777
80.0	0.1820	0.1882	0.2052
90.0	0.2020	0.2145	0.2314
100.0	0.2305	0.2454	0.2578
110.0	0.2532	0.2702	0.2818
120.0	0.2784	0.2887	0.3063
130.0	0.3056	0.3159	0.3383
140.0	0.3419	0.3620	0.3978
150.0	0.3806	0.4105	0.4450
160.0	0.4124	0.4478	0.4893
170.0	0.4405	0.4736	0.5276
180.0	0.4666	0.5047	0.5599
190.0	0.4924	0.5262	0.5864
200.0	0.5125	0.5483	0.6142
210.0	0.5294	0.5708	0.6350
220.0	0.5469	0.5867	0.6537
230.0	0.5577	0.6041	0.6641
240.0	0.5599	0.6112	0.6685
250.0	0.5637	0.6131	0.6714
260.0	0.5668	0.6137	0.6714
270.0	0.5723	0.6149	0.6738
280.0	0.5770	0.6171	0.6719
290.0	0.5793	0.6207	0.6746
300.0	0.5850	0.6244	0.6724
310.0	0.5888	0.6281	0.6719
320.0	0.5959	0.6258	0.6771
330.0	0.5984	0.6256	0.6783
340.0	0.5994	0.6231	0.6767
350.0	0.6032	0.6258	0.6768
360.0	0.6019	0.6263	0.6782
370.0	0.6003	0.6267	0.6794
380.0	0.6052	0.6294	0.6870
390.0	0.6040	0.6287	0.6902
400.0	0.6013	0.6300	0.6918
410.0	0.6041	0.6319	0.6938
420.0	0.6139	0.6332	0.6983
430.0	0.6180	0.6331	0.6958
440.0	0.6226	0.6363	0.6960
450.0	0.6237	0.6419	0.6948
460.0	0.6252	0.6413	0.6997
470.0	0.6275	0.6418	0.7002
480.0	0.6275	0.6448	0.7011
490.0	0.6261	0.6471	0.7007
500.0	0.6255	0.6529	0.6970
510.0	0.6291	0.6541	0.6956
520.0	0.6287	0.6536	0.6948
530.0	0.6297	0.6518	0.6958
540.0	0.6293	0.6533	0.6968
550.0	0.6330	0.6556	0.6990
560.0	0.6317	0.6535	0.6993
570.0	0.6314	0.6515	0.6990
580.0	0.6345	0.6540	0.6999
590.0	0.6353	0.6525	0.7004
600.0	0.6337	0.6542	0.7041
610.0	0.6329	0.6546	0.7066
620.0	0.6316	0.6568	0.7014
630.0	0.6357	0.6571	0.7017
640.0	0.6341	0.6626	0.7034
650.0	0.6300	0.6688	0.7079
660.0	0.6298	0.6713	0.7074
670.0	0.6333	0.6744	0.7121
680.0	0.6281	0.6757	0.7076
690.0	0.6271	0.6788	0.7014
700.0	0.6349	0.6779	0.7055
710.0	0.6368	0.6721	0.7038
720.0	0.6378	0.6665	0.7041
730.0	0.6378	0.6650	0.7072
740.0	0.6370	0.6696	0.7073
750.0	0.6387	0.6691	0.7068
760.0	0.6353	0.6716	0.7060
770.0	0.6321	0.6727	0.7105
780.0	0.6322	0.6743	0.7133
790.0	0.6342	0.6755	0.7191
800.0	0.6320	0.6777	0.7197
810.0	0.6344	0.6777	0.7168
820.0	0.6363	0.6769	0.7141
830.0	0.6415	0.6747	0.7144
840.0	0.6403	0.6761	0.7173
850.0	0.6390	0.6751	0.7192
860.0	0.6376	0.6782	0.7174
870.0	0.6400	0.6793	0.7126
880.0	0.6440	0.6791	0.7127
890.0	0.6500	0.6785	0.7100
900.0	0.6425	0.6797	0.7087
910.0	0.6425	0.6765	0.7091
920.0	0.6426	0.6763	0.7125
930.0	0.6441	0.6790	0.7154
940.0	0.6436	0.6816	0.7144
950.0	0.6455	0.6817	0.7115
960.0	0.6482	0.6801	0.7085
970.0	0.6469	0.6803	0.7129
980.0	0.6452	0.6833	0.7151
990.0	0.6480	0.6858	0.7171
1000.0	0.6535	0.6881	0.7157
1010.0	0.6529	0.6849	0.7092
1020.0	0.6603	0.6847	0.7093
1030.0	0.6560	0.6845	0.7127
1040.0	0.6521	0.6849	0.7082
1050.0	0.6425	0.6814	0.7063
1060.0	0.6443	0.6841	0.7166
1070.0	0.6493	0.6815	0.7163
1080.0	0.6520	0.6813	0.7173
1090.0	0.6535	0.6803	0.7201
1100.0	0.6474	0.6776	0.7183
1110.0	0.6479	0.6819	0.7221
1120.0	0.6488	0.6829	0.7234
1130.0	0.6502	0.6835	0.7198
1140.0	0.6509	0.6840	0.7163
1150.0	0.6519	0.6774	0.7127
1160.0	0.6493	0.6788	0.7079
1170.0	0.6429	0.6796	0.7074
1180.0	0.6411	0.6785	0.7088
1190.0	0.6448	0.6750	0.7147
1200.0	0.6495	0.6759	0.7158
1210.0	0.6477	0.6754	0.7179
1220.0	0.6513	0.6757	0.7177
1230.0	0.6550	0.6762	0.7194
1240.0	0.6566	0.6795	0.7181
1250.0	0.6622	0.6825	0.7225
1260.0	0.6636	0.6848	0.7233
1270.0	0.6614	0.6805	0.7247
1280.0	0.6625	0.6838	0.7213
1290.0	0.6612	0.6826	0.7177
1300.0	0.6601	0.6782	0.7222
1310.0	0.6579	0.6772	0.7187
1320.0	0.6548	0.6751	0.7197
1330.0	0.6505	0.6751	0.7244
1340.0	0.6516	0.6776	0.7242
1350.0	0.6553	0.6801	0.7219
1360.0	0.6582	0.6817	0.7247
1370.0	0.6611	0.6857	0.7264
1380.0	0.6638	0.6880	0.7217
1390.0	0.6677	0.6860	0.7235
1400.0	0.6635	0.6796	0.7224
1410.0	0.6619	0.6765	0.7209
1420.0	0.6683	0.6744	0.7215
1430.0	0.6694	0.6763	0.7228
1440.0	0.6696	0.6762	0.7182
1450.0	0.6688	0.6797	0.7178
1460.0	0.6686	0.6808	0.7184
1470.0	0.6655	0.6791	0.7205
1480.0	0.6673	0.6742	0.7180
1490.0	0.6667	0.6778	0.7231
1500.0	0.6665	0.6786	0.7238
1510.0	0.6662	0.6807	0.7238
1520.0	0.6614	0.6794	0.7280
1530.0	0.6600	0.6764	0.7291
1540.0	0.6628	0.6756	0.7259
1550.0	0.6584	0.6745	0.7238
1560.0	0.6603	0.6741	0.7199
1570.0	0.6664	0.6735	0.7225
1580.0	0.6711	0.6775	0.7160
1590.0	0.6679	0.6828	0.7111
1600.0	0.6703	0.6894	0.7188
1610.0	0.6753	0.6912	0.7199
1620.0	0.6715	0.6921	0.7190
1630.0	0.6715	0.6927	0.7202
1640.0	0.6692	0.6897	0.7206
1650.0	0.6630	0.6844	0.7242
1660.0	0.6636	0.6827	0.7280
1670.0	0.6620	0.6837	0.7262
1680.0	0.6618	0.6868	0.7250
1690.0	0.6658	0.6842	0.7234
1700.0	0.6688	0.6863	0.7182
1710.0	0.6653	0.6853	0.7164
1720.0	0.6653	0.6892	0.7207
1730.0	0.6584	0.6914	0.7198
1740.0	0.6649	0.6896	0.7205
1750.0	0.6698	0.6879	0.7261
1760.0	0.6583	0.6940	0.7254
1770.0	0.6550	0.6961	0.7265
1780.0	0.6550	0.7013	0.7283
1790.0	0.6651	0.6942	0.7234
1800.0	0.6665	0.6944	0.7236
1810.0	0.6676	0.6950	0.7235
1820.0	0.6673	0.6973	0.7228
1830.0	0.6716	0.6953	0.7188
1840.0	0.6697	0.6964	0.7130
1850.0	0.6660	0.6959	0.7157
1860.0	0.6704	0.6965	0.7200
1870.0	0.6730	0.6957	0.7186
1880.0	0.6715	0.6957	0.7221
1890.0	0.6689	0.6949	0.7223
1900.0	0.6685	0.6952	0.7203
1910.0	0.6649	0.6878	0.7174
1920.0	0.6666	0.6905	0.7216
1930.0	0.6646	0.6932	0.7201
1940.0	0.6628	0.6905	0.7228
1950.0	0.6632	0.6895	0.7240
1960.0	0.6713	0.6853	0.7239
1970.0	0.6753	0.6882	0.7240
1980.0	0.6753	0.6909	0.7222
1990.0	0.6712	0.6906	0.7209


==> data_V3/water-ql-rs.txt <==
10.0	0.0905	0.0996	0.1054
20.0	0.0867	0.0939	0.0992
30.0	0.0862	0.0912	0.0979
40.0	0.0870	0.0910	0.1014
50.0	0.0850	0.0902	0.1013
60.0	0.0867	0.0921	0.1029
70.0	0.0895	0.0939	0.1076
80.0	0.0935	0.0968	0.1096
90.0	0.0937	0.0970	0.1090
100.0	0.0966	0.1013	0.1125
110.0	0.0973	0.1037	0.1158
120.0	0.0995	0.1039	0.1194
130.0	0.1015	0.1068	0.1246
140.0	0.1055	0.1107	0.1264
150.0	0.1080	0.1153	0.1287
160.0	0.1105	0.1202	0.1304
170.0	0.1132	0.1241	0.1334
180.0	0.1151	0.1269	0.1369
190.0	0.1190	0.1297	0.1395
200.0	0.1207	0.1322	0.1422
210.0	0.1228	0.1342	0.1440
220.0	0.1240	0.1395	0.1465
230.0	0.1269	0.1425	0.1485
240.0	0.1299	0.1465	0.1549
250.0	0.1348	0.1513	0.1633
260.0	0.1397	0.1540	0.1748
270.0	0.1423	0.1574	0.1823
280.0	0.1479	0.1657	0.1933
290.0	0.1554	0.1727	0.2026
300.0	0.1643	0.1772	0.2149
310.0	0.1723	0.1814	0.2235
320.0	0.1786	0.1882	0.2353
330.0	0.1853	0.1956	0.2435
340.0	0.1887	0.2018	0.2569
350.0	0.1925	0.2101	0.2708
360.0	0.1963	0.2200	0.2823
370.0	0.2013	0.2311	0.2984
380.0	0.2070	0.2415	0.3063
390.0	0.2137	0.2519	0.3129
400.0	0.2181	0.2585	0.3164
410.0	0.2275	0.2665	0.3171
420.0	0.2304	0.2735	0.3224
430.0	0.2392	0.2795	0.3251
440.0	0.2424	0.2875	0.3318
450.0	0.2469	0.2920	0.3420
460.0	0.2524	0.2964	0.3466
470.0	0.2598	0.3007	0.3564
480.0	0.2653	0.3072	0.3634
490.0	0.2700	0.3116	0.3709
500.0	0.2756	0.3160	0.3737
510.0	0.2778	0.3209	0.3781
520.0	0.2855	0.3227	0.3855
530.0	0.2916	0.3254	0.3892
540.0	0.2954	0.3289	0.3951
550.0	0.3003	0.3308	0.3989
560.0	0.3020	0.3333	0.4085
570.0	0.3043	0.3350	0.4118
580.0	0.3056	0.3405	0.4154
590.0	0.3103	0.3461	0.4174
600.0	0.3105	0.3522	0.4210
610.0	0.3134	0.3582	0.4232
620.0	0.3162	0.3645	0.4261
630.0	0.3191	0.3686	0.4309
640.0	0.3226	0.3715	0.4331
650.0	0.3255	0.3754	0.4343
660.0	0.3284	0.3827	0.4367
670.0	0.3355	0.3869	0.4396
680.0	0.3394	0.3893	0.4427
690.0	0.3467	0.3895	0.4474
700.0	0.3504	0.3913	0.4527
710.0	0.3536	0.3942	0.4607
720.0	0.3601	0.3999	0.4682
730.0	0.3622	0.4013	0.4705
740.0	0.3696	0.4079	0.4779
750.0	0.3722	0.4132	0.4815
760.0	0.3747	0.4210	0.4875
770.0	0.3758	0.4237	0.4970
780.0	0.3793	0.4267	0.5033
790.0	0.3813	0.4278	0.5084
800.0	0.3824	0.4323	0.5113
810.0	0.3827	0.4362	0.5154
820.0	0.3858	0.4384	0.5217
830.0	0.3876	0.4409	0.5284
840.0	0.3875	0.4439	0.5335
850.0	0.3920	0.4498	0.5380
860.0	0.3953	0.4495	0.5422
870.0	0.4011	0.4483	0.5474
880.0	0.4050	0.4489	0.5467
890.0	0.4104	0.4516	0.5441
900.0	0.4141	0.4501	0.5534
910.0	0.4165	0.4556	0.5587
920.0	0.4202	0.4612	0.5641
930.0	0.4238	0.4616	0.5704
940.0	0.4249	0.4650	0.5836
950.0	0.4290	0.4692	0.5891
960.0	0.4342	0.4728	0.5950
970.0	0.4398	0.4768	0.6011
980.0	0.4449	0.4827	0.6043
990.0	0.4485	0.4853	0.6085
1000.0	0.4520	0.4902	0.6126
1010.0	0.4541	0.4946	0.6104
1020.0	0.4562	0.4959	0.6077
1030.0	0.4598	0.4963	0.6080
1040.0	0.4660	0.4975	0.6118
1050.0	0.4666	0.4985	0.6155
1060.0	0.4692	0.4978	0.6153
1070.0	0.4721	0.5026	0.6159
1080.0	0.4748	0.5105	0.6147
1090.0	0.4760	0.5154	0.6139
1100.0	0.4801	0.5189	0.6178
1110.0	0.4797	0.5237	0.6194
1120.0	0.4831	0.5273	0.6257
1130.0	0.4889	0.5297	0.6326
1140.0	0.4884	0.5319	0.6345
1150.0	0.4859	0.5340	0.6402
1160.0	0.4836	0.5350	0.6446
1170.0	0.4822	0.5368	0.6456
1180.0	0.4835	0.5385	0.6445
1190.0	0.4900	0.5428	0.6466
1200.0	0.4990	0.5522	0.6443
1210.0	0.5091	0.5634	0.6507
1220.0	0.5128	0.5678	0.6515
1230.0	0.5154	0.5729	0.6527
1240.0	0.5208	0.5772	0.6614
1250.0	0.5215	0.5826	0.6630
1260.0	0.5263	0.5882	0.6668
1270.0	0.5274	0.5916	0.6743
1280.0	0.5297	0.5967	0.6807
1290.0	0.5305	0.5970	0.6779
1300.0	0.5327	0.6002	0.6768
1310.0	0.5351	0.6007	0.6773
1320.0	0.5349	0.6003	0.6789
1330.0	0.5353	0.5984	0.6817
1340.0	0.5352	0.5993	0.6815
1350.0	0.5330	0.6037	0.6806
1360.0	0.5323	0.6098	0.6872
1370.0	0.5292	0.6154	0.6936
1380.0	0.5285	0.6169	0.6942
1390.0	0.5280	0.6239	0.6973
1400.0	0.5309	0.6257	0.6998
1410.0	0.5304	0.6275	0.6999
1420.0	0.5293	0.6284	0.6997
1430.0	0.5286	0.6236	0.7013
1440.0	0.5282	0.6218	0.7004
1450.0	0.5332	0.6243	0.6979
1460.0	0.5390	0.6216	0.6962
1470.0	0.5402	0.6221	0.6941
1480.0	0.5392	0.6243	0.6933
1490.0	0.5431	0.6241	0.6945
1500.0	0.5495	0.6239	0.6955
1510.0	0.5555	0.6258	0.6951
1520.0	0.5605	0.6288	0.7028
1530.0	0.5623	0.6283	0.7048
1540.0	0.5641	0.6262	0.7111
1550.0	0.5706	0.6255	0.7132
1560.0	0.5748	0.6246	0.7151
1570.0	0.5760	0.6229	0.7166
1580.0	0.5706	0.6238	0.7170
1590.0	0.5729	0.6264	0.7199
1600.0	0.5732	0.6270	0.7222
1610.0	0.5752	0.6284	0.7207
1620.0	0.5725	0.6321	0.7214
1630.0	0.5755	0.6367	0.7199
1640.0	0.5770	0.6452	0.7193
1650.0	0.5777	0.6478	0.7144
1660.0	0.5744	0.6468	0.7177
1670.0	0.5724	0.6463	0.7215
1680.0	0.5694	0.6495	0.7204
1690.0	0.5686	0.6441	0.7152
1700.0	0.5673	0.6416	0.7136
1710.0	0.5673	0.6392	0.7140
1720.0	0.5662	0.6425	0.7151
1730.0	0.5658	0.6463	0.7166
1740.0	0.5621	0.6480	0.7209
1750.0	0.5617	0.6477	0.7275
1760.0	0.5615	0.6516	0.7280
1770.0	0.5612	0.6534	0.7312
1780.0	0.5605	0.6532	0.7288
1790.0	0.5572	0.6580	0.7262
1800.0	0.5528	0.6655	0.7241
1810.0	0.5529	0.6665	0.7190
1820.0	0.5509	0.6653	0.7118
1830.0	0.5492	0.6669	0.7163
1840.0	0.5459	0.6627	0.7202
1850.0	0.5442	0.6645	0.7234
1860.0	0.5468	0.6700	0.7274
1870.0	0.5495	0.6727	0.7223
1880.0	0.5553	0.6727	0.7130
1890.0	0.5584	0.6722	0.7135
1900.0	0.5561	0.6684	0.7201
1910.0	0.5559	0.6690	0.7198
1920.0	0.5553	0.6674	0.7155
1930.0	0.5588	0.6671	0.7193
1940.0	0.5595	0.6718	0.7288
1950.0	0.5608	0.6759	0.7272
1960.0	0.5610	0.6759	0.7234
1970.0	0.5638	0.6743	0.7251
1980.0	0.5680	0.6711	0.7290
1990.0	0.5736	0.6706	0.7382


==> data_V3/water-ql.txt <==
10.0	0.0779	0.0839	0.1034
20.0	0.0783	0.0874	0.0978
30.0	0.0821	0.0910	0.1008
40.0	0.0861	0.0923	0.1010
50.0	0.0896	0.0937	0.1026
60.0	0.0903	0.0933	0.1052
70.0	0.0919	0.0996	0.1060
80.0	0.0938	0.1015	0.1085
90.0	0.0958	0.1035	0.1128
100.0	0.0977	0.1076	0.1159
110.0	0.0997	0.1130	0.1237
120.0	0.1040	0.1163	0.1281
130.0	0.1059	0.1177	0.1363
140.0	0.1099	0.1199	0.1414
150.0	0.1185	0.1247	0.1480
160.0	0.1223	0.1275	0.1480
170.0	0.1269	0.1332	0.1514
180.0	0.1304	0.1375	0.1580
190.0	0.1364	0.1421	0.1615
200.0	0.1391	0.1458	0.1656
210.0	0.1413	0.1510	0.1691
220.0	0.1469	0.1563	0.1754
230.0	0.1489	0.1622	0.1841
240.0	0.1520	0.1724	0.1959
250.0	0.1555	0.1797	0.2103
260.0	0.1611	0.1893	0.2236
270.0	0.1690	0.2011	0.2360
280.0	0.1744	0.2137	0.2493
290.0	0.1829	0.2235	0.2626
300.0	0.1905	0.2353	0.2725
310.0	0.1984	0.2449	0.2783
320.0	0.2044	0.2535	0.2882
330.0	0.2067	0.2609	0.2996
340.0	0.2115	0.2712	0.3068
350.0	0.2154	0.2810	0.3181
360.0	0.2223	0.2896	0.3360
370.0	0.2320	0.2984	0.3434
380.0	0.2428	0.3038	0.3496
390.0	0.2499	0.3086	0.3581
400.0	0.2576	0.3147	0.3630
410.0	0.2645	0.3177	0.3686
420.0	0.2724	0.3233	0.3732
430.0	0.2786	0.3318	0.3805
440.0	0.2856	0.3376	0.3863
450.0	0.2924	0.3476	0.3902
460.0	0.3032	0.3569	0.3929
470.0	0.3103	0.3631	0.3976
480.0	0.3193	0.3687	0.4043
490.0	0.3235	0.3732	0.4101
500.0	0.3257	0.3761	0.4184
510.0	0.3279	0.3798	0.4238
520.0	0.3321	0.3830	0.4298
530.0	0.3350	0.3867	0.4393
540.0	0.3395	0.3908	0.4506
550.0	0.3459	0.3952	0.4587
560.0	0.3503	0.3990	0.4705
570.0	0.3563	0.4044	0.4776
580.0	0.3646	0.4050	0.4806
590.0	0.3699	0.4055	0.4817
600.0	0.3768	0.4112	0.4777
610.0	0.3807	0.4116	0.4814
620.0	0.3823	0.4165	0.4809
630.0	0.3831	0.4207	0.4796
640.0	0.3874	0.4250	0.4817
650.0	0.3885	0.4267	0.4827
660.0	0.3901	0.4292	0.4826
670.0	0.3941	0.4281	0.4870
680.0	0.3985	0.4295	0.4930
690.0	0.3999	0.4298	0.5043
700.0	0.4036	0.4331	0.5079
710.0	0.4065	0.4358	0.5164
720.0	0.4062	0.4420	0.5225
730.0	0.4023	0.4444	0.5261
740.0	0.4031	0.4472	0.5366
750.0	0.4020	0.4464	0.5480
760.0	0.4062	0.4469	0.5589
770.0	0.4135	0.4487	0.5665
780.0	0.4200	0.4484	0.5695
790.0	0.4256	0.4475	0.5760
800.0	0.4293	0.4441	0.5809
810.0	0.4315	0.4453	0.5775
820.0	0.4349	0.4518	0.5794
830.0	0.4358	0.4550	0.5806
840.0	0.4351	0.4593	0.5839
850.0	0.4347	0.4627	0.5828
860.0	0.4400	0.4705	0.5859
870.0	0.4453	0.4791	0.5891
880.0	0.4479	0.4890	0.5939
890.0	0.4484	0.4962	0.5955
900.0	0.4482	0.5014	0.5997
910.0	0.4501	0.5040	0.6050
920.0	0.4504	0.5101	0.6098
930.0	0.4487	0.5157	0.6177
940.0	0.4493	0.5216	0.6286
950.0	0.4514	0.5266	0.6310
960.0	0.4576	0.5288	0.6344
970.0	0.4600	0.5368	0.6397
980.0	0.4607	0.5358	0.6507
990.0	0.4626	0.5364	0.6610
1000.0	0.4640	0.5382	0.6635
1010.0	0.4639	0.5400	0.6626
1020.0	0.4678	0.5433	0.6651
1030.0	0.4701	0.5497	0.6674
1040.0	0.4728	0.5510	0.6710
1050.0	0.4758	0.5535	0.6718
1060.0	0.4741	0.5584	0.6745
1070.0	0.4727	0.5621	0.6734
1080.0	0.4741	0.5628	0.6734
1090.0	0.4780	0.5620	0.6735
1100.0	0.4835	0.5620	0.6763
1110.0	0.4862	0.5603	0.6769
1120.0	0.4950	0.5626	0.6771
1130.0	0.5024	0.5615	0.6787
1140.0	0.5000	0.5608	0.6795
1150.0	0.4994	0.5605	0.6804
1160.0	0.5069	0.5611	0.6821
1170.0	0.5071	0.5610	0.6820
1180.0	0.5062	0.5585	0.6898
1190.0	0.5057	0.5602	0.6914
1200.0	0.5043	0.5607	0.6950
1210.0	0.5034	0.5625	0.7006
1220.0	0.5045	0.5624	0.6991
1230.0	0.5079	0.5676	0.7029
1240.0	0.5063	0.5667	0.7057
1250.0	0.5104	0.5664	0.7053
1260.0	0.5116	0.5639	0.7055
1270.0	0.5147	0.5648	0.7034
1280.0	0.5187	0.5705	0.7034
1290.0	0.5229	0.5762	0.7013
1300.0	0.5245	0.5756	0.6995
1310.0	0.5236	0.5741	0.6996
1320.0	0.5281	0.5735	0.7035
1330.0	0.5281	0.5738	0.7061
1340.0	0.5281	0.5719	0.7124
1350.0	0.5263	0.5753	0.7207
1360.0	0.5240	0.5851	0.7256
1370.0	0.5226	0.5882	0.7270
1380.0	0.5227	0.5860	0.7287
1390.0	0.5226	0.5857	0.7311
1400.0	0.5186	0.5896	0.7330
1410.0	0.5171	0.5950	0.7386
1420.0	0.5174	0.5923	0.7392
1430.0	0.5167	0.5916	0.7393
1440.0	0.5187	0.5925	0.7394
1450.0	0.5166	0.5961	0.7409
1460.0	0.5181	0.5936	0.7428
1470.0	0.5158	0.6009	0.7432
1480.0	0.5161	0.6052	0.7449
1490.0	0.5160	0.6108	0.7474
1500.0	0.5157	0.6118	0.7483
1510.0	0.5161	0.6128	0.7475
1520.0	0.5166	0.6108	0.7472
1530.0	0.5172	0.6048	0.7523
1540.0	0.5178	0.6007	0.7536
1550.0	0.5171	0.6000	0.7539
1560.0	0.5169	0.5994	0.7600
1570.0	0.5174	0.5961	0.7612
1580.0	0.5194	0.6007	0.7596
1590.0	0.5153	0.6012	0.7565
1600.0	0.5152	0.6060	0.7566
1610.0	0.5147	0.6098	0.7554
1620.0	0.5120	0.6113	0.7517
1630.0	0.5129	0.6140	0.7530
1640.0	0.5162	0.6187	0.7585
1650.0	0.5221	0.6190	0.7608
1660.0	0.5269	0.6220	0.7639
1670.0	0.5303	0.6255	0.7699
1680.0	0.5372	0.6265	0.7696
1690.0	0.5392	0.6271	0.7725
1700.0	0.5420	0.6325	0.7766
1710.0	0.5412	0.6379	0.7752
1720.0	0.5407	0.6383	0.7754
1730.0	0.5401	0.6411	0.7815
1740.0	0.5415	0.6397	0.7918
1750.0	0.5409	0.6488	0.7962
1760.0	0.5400	0.6515	0.8052
1770.0	0.5431	0.6555	0.8063
1780.0	0.5422	0.6605	0.8050
1790.0	0.5421	0.6623	0.8061
1800.0	0.5453	0.6635	0.8033
1810.0	0.5459	0.6678	0.8030
1820.0	0.5455	0.6675	0.7994
1830.0	0.5472	0.6633	0.7971
1840.0	0.5481	0.6529	0.7965
1850.0	0.5483	0.6477	0.7955
1860.0	0.5505	0.6450	0.7993
1870.0	0.5527	0.6382	0.8010
1880.0	0.5533	0.6388	0.8043
1890.0	0.5529	0.6406	0.8045
1900.0	0.5525	0.6460	0.8041
1910.0	0.5511	0.6507	0.8021
1920.0	0.5495	0.6533	0.8060
1930.0	0.5505	0.6593	0.8093
1940.0	0.5482	0.6601	0.8063
1950.0	0.5454	0.6553	0.8064
1960.0	0.5470	0.6474	0.8052
1970.0	0.5477	0.6490	0.8035
1980.0	0.5434	0.6540	0.8062
1990.0	0.5423	0.6584	0.8025


==> data_V3/water-qrm.txt <==
10.0	0.0838	0.0978	0.1073
20.0	0.0800	0.0941	0.0959
30.0	0.0832	0.0937	0.1050
40.0	0.0907	0.0956	0.1039
50.0	0.0942	0.1014	0.1081
60.0	0.1006	0.1091	0.1170
70.0	0.1119	0.1200	0.1280
80.0	0.1193	0.1230	0.1331
90.0	0.1255	0.1302	0.1425
100.0	0.1345	0.1376	0.1511
110.0	0.1426	0.1442	0.1592
120.0	0.1501	0.1536	0.1672
130.0	0.1543	0.1598	0.1776
140.0	0.1607	0.1677	0.1869
150.0	0.1704	0.1756	0.1945
160.0	0.1784	0.1843	0.2026
170.0	0.1851	0.1937	0.2114
180.0	0.1926	0.2069	0.2206
190.0	0.2030	0.2239	0.2336
200.0	0.2132	0.2424	0.2551
210.0	0.2264	0.2610	0.2742
220.0	0.2392	0.2816	0.2974
230.0	0.2567	0.2970	0.3212
240.0	0.2766	0.3137	0.3522
250.0	0.2903	0.3315	0.3777
260.0	0.3071	0.3445	0.3892
270.0	0.3249	0.3573	0.3989
280.0	0.3390	0.3746	0.4089
290.0	0.3536	0.3883	0.4165
300.0	0.3654	0.3975	0.4276
310.0	0.3769	0.4050	0.4412
320.0	0.3860	0.4181	0.4498
330.0	0.3956	0.4320	0.4582
340.0	0.4087	0.4396	0.4736
350.0	0.4192	0.4487	0.4865
360.0	0.4277	0.4645	0.4932
370.0	0.4330	0.4742	0.5027
380.0	0.4426	0.4816	0.5292
390.0	0.4500	0.4887	0.5531
400.0	0.4541	0.4902	0.5688
410.0	0.4564	0.4929	0.5766
420.0	0.4627	0.5033	0.5852
430.0	0.4665	0.5106	0.5894
440.0	0.4708	0.5232	0.5933
450.0	0.4736	0.5277	0.6054
460.0	0.4770	0.5359	0.6094
470.0	0.4787	0.5418	0.6075
480.0	0.4804	0.5470	0.6142
490.0	0.4881	0.5503	0.6218
500.0	0.4932	0.5546	0.6248
510.0	0.4944	0.5540	0.6312
520.0	0.4963	0.5617	0.6383
530.0	0.4992	0.5650	0.6466
540.0	0.5022	0.5704	0.6530
550.0	0.5058	0.5767	0.6563
560.0	0.5081	0.5806	0.6599
570.0	0.5083	0.5877	0.6592
580.0	0.5064	0.5948	0.6582
590.0	0.5093	0.6018	0.6599
600.0	0.5109	0.6089	0.6632
610.0	0.5122	0.6139	0.6600
620.0	0.5145	0.6199	0.6608
630.0	0.5166	0.6226	0.6622
640.0	0.5186	0.6256	0.6641
650.0	0.5202	0.6253	0.6742
660.0	0.5246	0.6266	0.6799
670.0	0.5256	0.6270	0.6805
680.0	0.5270	0.6298	0.6809
690.0	0.5267	0.6317	0.6828
700.0	0.5316	0.6323	0.6839
710.0	0.5325	0.6342	0.6870
720.0	0.5328	0.6363	0.6897
730.0	0.5357	0.6395	0.6898
740.0	0.5406	0.6411	0.6912
750.0	0.5405	0.6450	0.6944
760.0	0.5431	0.6454	0.6925
770.0	0.5474	0.6459	0.6942
780.0	0.5502	0.6466	0.6981
790.0	0.5515	0.6511	0.7008
800.0	0.5517	0.6518	0.7009
810.0	0.5535	0.6544	0.7023
820.0	0.5553	0.6558	0.7017
830.0	0.5581	0.6574	0.7012
840.0	0.5576	0.6537	0.7048
850.0	0.5621	0.6572	0.7055
860.0	0.5645	0.6576	0.7079
870.0	0.5652	0.6627	0.7161
880.0	0.5649	0.6636	0.7216
890.0	0.5672	0.6700	0.7230
900.0	0.5689	0.6734	0.7250
910.0	0.5691	0.6781	0.7222
920.0	0.5745	0.6796	0.7248
930.0	0.5803	0.6829	0.7278
940.0	0.5837	0.6845	0.7289
950.0	0.5854	0.6911	0.7288
960.0	0.5880	0.6937	0.7283
970.0	0.5892	0.6937	0.7280
980.0	0.5897	0.6978	0.7264
990.0	0.5891	0.7001	0.7323
1000.0	0.5948	0.7003	0.7360
1010.0	0.5987	0.7031	0.7420
1020.0	0.6003	0.7104	0.7455
1030.0	0.6007	0.7142	0.7460
1040.0	0.6046	0.7156	0.7421
1050.0	0.6043	0.7127	0.7377
1060.0	0.6065	0.7050	0.7336
1070.0	0.6095	0.6998	0.7332
1080.0	0.6115	0.6966	0.7343
1090.0	0.6108	0.6958	0.7340
1100.0	0.6125	0.7001	0.7364
1110.0	0.6130	0.7028	0.7379
1120.0	0.6112	0.7113	0.7362
1130.0	0.6129	0.7125	0.7371
1140.0	0.6153	0.7105	0.7373
1150.0	0.6184	0.7142	0.7382
1160.0	0.6165	0.7157	0.7338
1170.0	0.6175	0.7092	0.7343
1180.0	0.6157	0.7059	0.7344
1190.0	0.6171	0.6980	0.7291
1200.0	0.6196	0.6919	0.7281
1210.0	0.6146	0.6897	0.7243
1220.0	0.6145	0.6883	0.7235
1230.0	0.6131	0.6921	0.7250
1240.0	0.6161	0.7008	0.7251
1250.0	0.6157	0.7045	0.7277
1260.0	0.6171	0.7082	0.7322
1270.0	0.6159	0.7149	0.7364
1280.0	0.6174	0.7169	0.7401
1290.0	0.6198	0.7169	0.7440
1300.0	0.6209	0.7149	0.7471
1310.0	0.6250	0.7171	0.7467
1320.0	0.6269	0.7207	0.7465
1330.0	0.6266	0.7259	0.7430
1340.0	0.6306	0.7295	0.7449
1350.0	0.6336	0.7282	0.7497
1360.0	0.6355	0.7323	0.7531
1370.0	0.6361	0.7376	0.7580
1380.0	0.6347	0.7346	0.7584
1390.0	0.6348	0.7316	0.7625
1400.0	0.6339	0.7303	0.7646
1410.0	0.6316	0.7241	0.7600
1420.0	0.6333	0.7237	0.7571
1430.0	0.6376	0.7249	0.7558
1440.0	0.6377	0.7315	0.7583
1450.0	0.6396	0.7341	0.7611
1460.0	0.6383	0.7382	0.7628
1470.0	0.6379	0.7376	0.7613
1480.0	0.6378	0.7342	0.7628
1490.0	0.6353	0.7307	0.7574
1500.0	0.6449	0.7206	0.7503
1510.0	0.6429	0.7173	0.7510
1520.0	0.6398	0.7167	0.7495
1530.0	0.6429	0.7170	0.7486
1540.0	0.6443	0.7231	0.7511
1550.0	0.6404	0.7317	0.7531
1560.0	0.6420	0.7370	0.7573
1570.0	0.6474	0.7393	0.7591
1580.0	0.6473	0.7353	0.7561
1590.0	0.6479	0.7358	0.7565
1600.0	0.6481	0.7302	0.7595
1610.0	0.6488	0.7250	0.7637
1620.0	0.6495	0.7238	0.7668
1630.0	0.6526	0.7294	0.7708
1640.0	0.6560	0.7313	0.7717
1650.0	0.6587	0.7280	0.7753
1660.0	0.6589	0.7299	0.7780
1670.0	0.6594	0.7294	0.7749
1680.0	0.6574	0.7287	0.7719
1690.0	0.6549	0.7285	0.7677
1700.0	0.6555	0.7302	0.7668
1710.0	0.6547	0.7297	0.7647
1720.0	0.6566	0.7307	0.7664
1730.0	0.6603	0.7298	0.7625
1740.0	0.6619	0.7304	0.7633
1750.0	0.6663	0.7341	0.7680
1760.0	0.6710	0.7335	0.7752
1770.0	0.6752	0.7356	0.7738
1780.0	0.6715	0.7407	0.7760
1790.0	0.6726	0.7395	0.7753
1800.0	0.6771	0.7426	0.7726
1810.0	0.6728	0.7360	0.7710
1820.0	0.6706	0.7340	0.7681
1830.0	0.6719	0.7312	0.7669
1840.0	0.6736	0.7347	0.7661
1850.0	0.6750	0.7406	0.7666
1860.0	0.6810	0.7505	0.7704
1870.0	0.6842	0.7555	0.7752
1880.0	0.6901	0.7587	0.7796
1890.0	0.6941	0.7540	0.7792
1900.0	0.6959	0.7500	0.7814
1910.0	0.6977	0.7500	0.7850
1920.0	0.6969	0.7450	0.7881
1930.0	0.6989	0.7438	0.7876
1940.0	0.6958	0.7448	0.7873
1950.0	0.6962	0.7465	0.7857
1960.0	0.6913	0.7446	0.7839
1970.0	0.6881	0.7469	0.7863
1980.0	0.6856	0.7501	0.7837
1990.0	0.6848	0.7585	0.7820


==> data_V3/water-single-crm-rs.txt <==
10.0	0.0000	0.0008	0.0059
20.0	0.0000	0.0035	0.0070
30.0	0.0000	0.0033	0.0104
40.0	0.0013	0.0049	0.0124
50.0	0.0028	0.0092	0.0151
60.0	0.0040	0.0108	0.0210
70.0	0.0044	0.0181	0.0316
80.0	0.0136	0.0214	0.0379
90.0	0.0115	0.0251	0.0389
100.0	0.0234	0.0418	0.0925
110.0	0.0374	0.0594	0.1010
120.0	0.0343	0.0697	0.1391
130.0	0.0606	0.1464	0.2006
140.0	0.0703	0.1094	0.2574
150.0	0.0876	0.2466	0.3408
160.0	0.1405	0.2022	0.4453
170.0	0.1932	0.3363	0.5619
180.0	0.2148	0.4217	0.5831
190.0	0.1627	0.3570	0.6249
200.0	0.3352	0.5189	0.6884
210.0	0.2932	0.4902	0.6934
220.0	0.2868	0.5973	0.7128
230.0	0.3240	0.5651	0.7409
240.0	0.3501	0.5478	0.7436
250.0	0.3981	0.6713	0.7652
260.0	0.3957	0.6364	0.7961
270.0	0.4861	0.6821	0.7970
280.0	0.5323	0.6845	0.7726
290.0	0.5556	0.6750	0.8348
300.0	0.5311	0.7294	0.8344
310.0	0.5759	0.6986	0.8767
320.0	0.5794	0.7447	0.8979
330.0	0.5327	0.7344	0.9185
340.0	0.6409	0.7414	0.9176
350.0	0.5951	0.7568	0.9026
360.0	0.6064	0.7827	0.9113
370.0	0.6598	0.7727	0.9212
380.0	0.5919	0.7690	0.9097
390.0	0.6475	0.7717	0.9228
400.0	0.6366	0.7931	0.9251
410.0	0.6007	0.8004	0.8882
420.0	0.6644	0.8185	0.9524
430.0	0.6007	0.7982	0.9408
440.0	0.6690	0.8008	0.9424
450.0	0.6401	0.8171	0.9160
460.0	0.6999	0.8155	0.9057
470.0	0.7043	0.8148	0.9512
480.0	0.6690	0.8192	0.9414
490.0	0.6826	0.8175	0.9401
500.0	0.7528	0.8391	0.9352
510.0	0.7346	0.8469	0.9549
520.0	0.7653	0.8485	0.9536
530.0	0.7930	0.8705	0.9404
540.0	0.7631	0.8422	0.9476
550.0	0.7907	0.8455	0.9558
560.0	0.7844	0.8857	0.9414
570.0	0.7799	0.8707	0.9569
580.0	0.7888	0.8823	0.9365
590.0	0.7980	0.8897	0.9517
600.0	0.7875	0.8908	0.9458
610.0	0.7441	0.9046	0.9512
620.0	0.7353	0.8751	0.9375
630.0	0.7880	0.9110	0.9550
640.0	0.8075	0.9029	0.9553
650.0	0.8058	0.9026	0.9623
660.0	0.8280	0.9200	0.9590
670.0	0.7916	0.9037	0.9575
680.0	0.7734	0.8952	0.9442
690.0	0.8264	0.9190	0.9612
700.0	0.8357	0.9137	0.9605
710.0	0.8279	0.9230	0.9579
720.0	0.8137	0.9346	0.9647
730.0	0.8561	0.9373	0.9634
740.0	0.8179	0.9252	0.9756
750.0	0.8254	0.9244	0.9607
760.0	0.8203	0.9329	0.9716
770.0	0.8359	0.9282	0.9587
780.0	0.8169	0.9382	0.9668
790.0	0.8549	0.9263	0.9627
800.0	0.8666	0.9260	0.9694
810.0	0.8826	0.9209	0.9751
820.0	0.8745	0.9231	0.9604
830.0	0.8578	0.9288	0.9814
840.0	0.8643	0.9185	0.9548
850.0	0.8791	0.9207	0.9782
860.0	0.8712	0.9212	0.9499
870.0	0.8714	0.9284	0.9840
880.0	0.8845	0.9349	0.9796
890.0	0.8660	0.9306	0.9732
900.0	0.8586	0.9353	0.9826
910.0	0.8800	0.9276	0.9759
920.0	0.8770	0.9409	0.9709
930.0	0.8996	0.9370	0.9909
940.0	0.8823	0.9466	0.9715
950.0	0.8882	0.9416	0.9839
960.0	0.8885	0.9262	0.9804
970.0	0.8500	0.9234	0.9493
980.0	0.8830	0.9413	0.9568
990.0	0.8919	0.9289	0.9768
1000.0	0.8887	0.9409	0.9848
1010.0	0.8926	0.9403	0.9824
1020.0	0.8482	0.9370	0.9764
1030.0	0.8892	0.9412	0.9732
1040.0	0.9011	0.9363	0.9666
1050.0	0.8843	0.9384	0.9781
1060.0	0.9106	0.9326	0.9814
1070.0	0.8910	0.9319	0.9659
1080.0	0.9141	0.9467	0.9779
1090.0	0.9022	0.9435	0.9825
1100.0	0.9035	0.9329	0.9723
1110.0	0.9045	0.9403	0.9695
1120.0	0.9135	0.9405	0.9850
1130.0	0.8839	0.9304	0.9817
1140.0	0.8722	0.9360	0.9742
1150.0	0.9024	0.9491	0.9819
1160.0	0.9245	0.9450	0.9786
1170.0	0.8928	0.9500	0.9839
1180.0	0.9192	0.9373	0.9810
1190.0	0.9212	0.9600	0.9808
1200.0	0.9300	0.9561	0.9824
1210.0	0.9246	0.9623	0.9848
1220.0	0.9064	0.9645	0.9904
1230.0	0.8973	0.9513	0.9778
1240.0	0.9027	0.9347	0.9884
1250.0	0.8867	0.9469	0.9815
1260.0	0.9163	0.9449	0.9879
1270.0	0.9299	0.9586	0.9809
1280.0	0.8902	0.9573	0.9844
1290.0	0.9151	0.9592	0.9925
1300.0	0.9239	0.9570	0.9891
1310.0	0.9234	0.9566	0.9861
1320.0	0.9236	0.9551	0.9828
1330.0	0.9304	0.9621	0.9824
1340.0	0.9292	0.9590	0.9792
1350.0	0.9195	0.9619	0.9885
1360.0	0.9393	0.9666	0.9870
1370.0	0.9230	0.9655	0.9866
1380.0	0.8884	0.9493	0.9857
1390.0	0.9131	0.9521	0.9801
1400.0	0.9199	0.9554	0.9886
1410.0	0.9214	0.9607	0.9874
1420.0	0.9308	0.9652	0.9864
1430.0	0.9123	0.9760	0.9864
1440.0	0.9331	0.9606	0.9861
1450.0	0.9338	0.9502	0.9855
1460.0	0.9312	0.9517	0.9787
1470.0	0.9247	0.9729	0.9870
1480.0	0.9361	0.9595	0.9849
1490.0	0.9282	0.9530	0.9812
1500.0	0.9260	0.9583	0.9784
1510.0	0.9189	0.9705	0.9848
1520.0	0.9326	0.9613	0.9843
1530.0	0.9324	0.9644	0.9856
1540.0	0.9303	0.9539	0.9853
1550.0	0.9164	0.9647	0.9892
1560.0	0.9105	0.9544	0.9872
1570.0	0.9337	0.9748	0.9857
1580.0	0.9375	0.9747	0.9887
1590.0	0.9422	0.9616	0.9809
1600.0	0.9119	0.9636	0.9891
1610.0	0.9282	0.9690	0.9860
1620.0	0.9241	0.9738	0.9853
1630.0	0.9320	0.9697	0.9823
1640.0	0.9413	0.9683	0.9900
1650.0	0.9191	0.9555	0.9919
1660.0	0.9319	0.9632	0.9859
1670.0	0.9361	0.9772	0.9922
1680.0	0.9189	0.9587	0.9869
1690.0	0.9182	0.9621	0.9835
1700.0	0.9368	0.9705	0.9857
1710.0	0.9386	0.9709	0.9868
1720.0	0.9412	0.9670	0.9839
1730.0	0.9225	0.9676	0.9829
1740.0	0.9493	0.9653	0.9814
1750.0	0.9336	0.9775	0.9867
1760.0	0.9337	0.9718	0.9873
1770.0	0.9317	0.9649	0.9871
1780.0	0.9259	0.9796	0.9887
1790.0	0.9366	0.9723	0.9918
1800.0	0.9423	0.9749	0.9866
1810.0	0.9474	0.9723	0.9865
1820.0	0.9341	0.9688	0.9880
1830.0	0.9464	0.9707	0.9811
1840.0	0.9035	0.9577	0.9924
1850.0	0.9354	0.9672	0.9838
1860.0	0.9501	0.9715	0.9882
1870.0	0.9352	0.9781	0.9893
1880.0	0.9269	0.9666	0.9890
1890.0	0.9276	0.9736	0.9879
1900.0	0.9455	0.9750	0.9893
1910.0	0.9391	0.9611	0.9901
1920.0	0.9405	0.9638	0.9918
1930.0	0.9437	0.9860	0.9872
1940.0	0.9499	0.9729	0.9840
1950.0	0.9377	0.9822	0.9900
1960.0	0.9354	0.9770	0.9905
1970.0	0.9326	0.9600	0.9867
1980.0	0.9354	0.9635	0.9855
1990.0	0.9444	0.9627	0.9932


==> data_V3/water-single-crm.txt <==
10.0	0.0000	0.0029	0.0056
20.0	0.0027	0.0065	0.0127
30.0	0.0000	0.0056	0.0131
40.0	0.0028	0.0060	0.0192
50.0	0.0033	0.0106	0.0242
60.0	0.0048	0.0161	0.0407
70.0	0.0111	0.0232	0.0361
80.0	0.0132	0.0262	0.0580
90.0	0.0234	0.0409	0.1041
100.0	0.0279	0.0632	0.1300
110.0	0.0439	0.0801	0.1436
120.0	0.0521	0.1147	0.2341
130.0	0.0714	0.2155	0.3443
140.0	0.1189	0.2420	0.3969
150.0	0.1799	0.3079	0.5178
160.0	0.2026	0.3920	0.5734
170.0	0.3198	0.4196	0.6305
180.0	0.3023	0.5072	0.6799
190.0	0.3718	0.5882	0.6989
200.0	0.4848	0.5845	0.7908
210.0	0.5127	0.6744	0.7989
220.0	0.5123	0.6799	0.7887
230.0	0.5007	0.7240	0.7939
240.0	0.5328	0.7544	0.8396
250.0	0.5671	0.7869	0.8592
260.0	0.5355	0.7864	0.8925
270.0	0.5984	0.7473	0.9176
280.0	0.5656	0.8040	0.9286
290.0	0.5666	0.8232	0.9043
300.0	0.5825	0.7863	0.9393
310.0	0.6305	0.8598	0.9416
320.0	0.6645	0.8171	0.9391
330.0	0.6802	0.8430	0.9460
340.0	0.6984	0.8595	0.9416
350.0	0.6766	0.8218	0.9406
360.0	0.7072	0.8395	0.9372
370.0	0.7088	0.8617	0.9408
380.0	0.7092	0.8601	0.9451
390.0	0.7262	0.8679	0.9477
400.0	0.7663	0.8668	0.9513
410.0	0.7359	0.8695	0.9478
420.0	0.7526	0.8964	0.9303
430.0	0.7535	0.8797	0.9464
440.0	0.7744	0.8709	0.9618
450.0	0.8006	0.8779	0.9421
460.0	0.7629	0.8614	0.9591
470.0	0.7901	0.8901	0.9575
480.0	0.7660	0.8859	0.9350
490.0	0.7849	0.9014	0.9583
500.0	0.8088	0.9022	0.9828
510.0	0.8148	0.8964	0.9543
520.0	0.8116	0.9086	0.9581
530.0	0.7754	0.8840	0.9556
540.0	0.8300	0.8946	0.9501
550.0	0.7944	0.9313	0.9713
560.0	0.8306	0.9174	0.9754
570.0	0.8123	0.9186	0.9629
580.0	0.8604	0.9324	0.9743
590.0	0.8534	0.9298	0.9643
600.0	0.8249	0.8847	0.9613
610.0	0.8394	0.9054	0.9686
620.0	0.8379	0.9372	0.9586
630.0	0.8586	0.9308	0.9817
640.0	0.8457	0.9222	0.9773
650.0	0.8493	0.9167	0.9722
660.0	0.8621	0.9350	0.9533
670.0	0.8653	0.9243	0.9858
680.0	0.8702	0.9432	0.9729
690.0	0.8504	0.9334	0.9678
700.0	0.8787	0.9389	0.9811
710.0	0.8756	0.9370	0.9821
720.0	0.8769	0.9360	0.9771
730.0	0.8648	0.9371	0.9687
740.0	0.8675	0.9470	0.9736
750.0	0.8649	0.9388	0.9601
760.0	0.8834	0.9440	0.9681
770.0	0.8867	0.9319	0.9657
780.0	0.8809	0.9480	0.9743
790.0	0.8783	0.9436	0.9841
800.0	0.8843	0.9460	0.9835
810.0	0.8809	0.9417	0.9866
820.0	0.8829	0.9497	0.9765
830.0	0.8786	0.9456	0.9855
840.0	0.8675	0.9406	0.9825
850.0	0.8809	0.9365	0.9844
860.0	0.9093	0.9557	0.9761
870.0	0.8779	0.9387	0.9718
880.0	0.9102	0.9426	0.9797
890.0	0.9195	0.9527	0.9829
900.0	0.8993	0.9492	0.9790
910.0	0.8826	0.9403	0.9808
920.0	0.8990	0.9441	0.9833
930.0	0.8936	0.9535	0.9799
940.0	0.9223	0.9644	0.9840
950.0	0.9201	0.9611	0.9770
960.0	0.8804	0.9536	0.9776
970.0	0.8815	0.9529	0.9763
980.0	0.9123	0.9405	0.9845
990.0	0.9247	0.9446	0.9764
1000.0	0.9181	0.9487	0.9838
1010.0	0.9309	0.9495	0.9845
1020.0	0.9319	0.9523	0.9907
1030.0	0.9293	0.9557	0.9841
1040.0	0.9141	0.9454	0.9878
1050.0	0.9220	0.9500	0.9810
1060.0	0.9236	0.9578	0.9840
1070.0	0.9306	0.9526	0.9773
1080.0	0.9250	0.9602	0.9784
1090.0	0.9322	0.9498	0.9802
1100.0	0.9340	0.9585	0.9837
1110.0	0.9291	0.9503	0.9852
1120.0	0.9074	0.9571	0.9805
1130.0	0.9332	0.9678	0.9850
1140.0	0.9302	0.9684	0.9847
1150.0	0.9172	0.9620	0.9907
1160.0	0.9312	0.9516	0.9783
1170.0	0.9236	0.9549	0.9805
1180.0	0.9296	0.9631	0.9815
1190.0	0.9253	0.9536	0.9743
1200.0	0.9367	0.9635	0.9881
1210.0	0.9204	0.9629	0.9858
1220.0	0.9328	0.9690	0.9886
1230.0	0.9388	0.9746	0.9934
1240.0	0.9309	0.9648	0.9816
1250.0	0.9321	0.9725	0.9871
1260.0	0.9283	0.9654	0.9791
1270.0	0.9384	0.9667	0.9863
1280.0	0.9353	0.9627	0.9902
1290.0	0.8819	0.9463	0.9844
1300.0	0.9138	0.9544	0.9777
1310.0	0.9125	0.9664	0.9903
1320.0	0.9119	0.9576	0.9880
1330.0	0.9355	0.9577	0.9861
1340.0	0.9269	0.9615	0.9876
1350.0	0.9205	0.9600	0.9859
1360.0	0.9230	0.9612	0.9845
1370.0	0.9287	0.9552	0.9844
1380.0	0.9292	0.9581	0.9867
1390.0	0.9323	0.9625	0.9817
1400.0	0.9335	0.9567	0.9882
1410.0	0.9350	0.9663	0.9797
1420.0	0.9256	0.9571	0.9850
1430.0	0.9281	0.9764	0.9845
1440.0	0.9404	0.9606	0.9881
1450.0	0.9227	0.9463	0.9851
1460.0	0.9309	0.9703	0.9837
1470.0	0.9339	0.9556	0.9794
1480.0	0.8617	0.9550	0.9841
1490.0	0.9406	0.9624	0.9882
1500.0	0.9373	0.9782	0.9880
1510.0	0.9362	0.9794	0.9882
1520.0	0.9537	0.9758	0.9876
1530.0	0.9285	0.9599	0.9769
1540.0	0.9434	0.9779	0.9879
1550.0	0.9581	0.9762	0.9928
1560.0	0.9226	0.9607	0.9874
1570.0	0.9494	0.9673	0.9900
1580.0	0.9286	0.9830	0.9897
1590.0	0.9515	0.9844	0.9878
1600.0	0.9399	0.9746	0.9882
1610.0	0.9520	0.9746	0.9842
1620.0	0.9443	0.9759	0.9871
1630.0	0.9663	0.9846	0.9885
1640.0	0.9413	0.9773	0.9877
1650.0	0.9508	0.9748	0.9859
1660.0	0.9336	0.9779	0.9868
1670.0	0.9544	0.9733	0.9807
1680.0	0.9474	0.9777	0.9868
1690.0	0.9368	0.9746	0.9857
1700.0	0.9438	0.9767	0.9874
1710.0	0.9445	0.9646	0.9875
1720.0	0.9525	0.9712	0.9822
1730.0	0.9344	0.9743	0.9884
1740.0	0.9462	0.9767	0.9865
1750.0	0.9499	0.9668	0.9871
1760.0	0.9544	0.9687	0.9833
1770.0	0.9469	0.9773	0.9848
1780.0	0.9541	0.9745	0.9792
1790.0	0.9454	0.9694	0.9854
1800.0	0.9636	0.9772	0.9886
1810.0	0.9323	0.9780	0.9875
1820.0	0.9404	0.9734	0.9923
1830.0	0.9379	0.9747	0.9858
1840.0	0.9459	0.9788	0.9902
1850.0	0.9519	0.9803	0.9900
1860.0	0.9478	0.9766	0.9843
1870.0	0.9476	0.9750	0.9852
1880.0	0.9597	0.9729	0.9874
1890.0	0.9555	0.9763	0.9859
1900.0	0.9286	0.9690	0.9856
1910.0	0.9608	0.9747	0.9875
1920.0	0.9474	0.9761	0.9880
1930.0	0.9515	0.9825	0.9868
1940.0	0.9520	0.9757	0.9890
1950.0	0.9506	0.9836	0.9884
1960.0	0.9631	0.9832	0.9907
1970.0	0.9670	0.9853	0.9888
1980.0	0.9503	0.9802	0.9902
1990.0	0.9506	0.9757	0.9911


==> data_V3/water-single-hrm-rs.txt <==
10.0	0.0000	0.0042	0.0069
20.0	0.0013	0.0026	0.0100
30.0	0.0011	0.0045	0.0085
40.0	0.0009	0.0064	0.0112
50.0	0.0036	0.0071	0.0187
60.0	0.0000	0.0054	0.0094
70.0	0.0028	0.0076	0.0140
80.0	0.0040	0.0100	0.0317
90.0	0.0022	0.0106	0.0238
100.0	0.0050	0.0093	0.0449
110.0	0.0064	0.0228	0.0473
120.0	0.0054	0.0279	0.0616
130.0	0.0172	0.0278	0.0772
140.0	0.0094	0.0247	0.0899
150.0	0.0152	0.0415	0.1356
160.0	0.0157	0.0516	0.1135
170.0	0.0216	0.0692	0.2046
180.0	0.0240	0.0788	0.1783
190.0	0.0269	0.0786	0.2063
200.0	0.0295	0.0940	0.3425
210.0	0.0295	0.0487	0.3142
220.0	0.0349	0.1029	0.3770
230.0	0.0305	0.0819	0.3546
240.0	0.0255	0.1384	0.3917
250.0	0.0290	0.1709	0.4088
260.0	0.0885	0.2257	0.4084
270.0	0.0573	0.2571	0.4580
280.0	0.0579	0.2469	0.4511
290.0	0.0964	0.3072	0.4814
300.0	0.1053	0.2880	0.4797
310.0	0.1231	0.3279	0.5763
320.0	0.0788	0.2607	0.5079
330.0	0.1166	0.3417	0.4837
340.0	0.1303	0.3944	0.5303
350.0	0.1386	0.3677	0.5001
360.0	0.1314	0.4063	0.5512
370.0	0.1512	0.4504	0.5178
380.0	0.1432	0.4833	0.5766
390.0	0.1183	0.4770	0.5994
400.0	0.1730	0.4846	0.6050
410.0	0.1839	0.5001	0.6231
420.0	0.1723	0.4951	0.5897
430.0	0.1963	0.4755	0.6159
440.0	0.2133	0.4934	0.6100
450.0	0.2016	0.4828	0.5899
460.0	0.1681	0.5171	0.6153
470.0	0.1834	0.5089	0.6416
480.0	0.2165	0.5378	0.6612
490.0	0.2242	0.5017	0.6153
500.0	0.1911	0.5300	0.6273
510.0	0.2156	0.5294	0.6432
520.0	0.2205	0.5421	0.6472
530.0	0.2555	0.5255	0.6477
540.0	0.2048	0.5562	0.6608
550.0	0.3108	0.5501	0.6457
560.0	0.1774	0.5569	0.6666
570.0	0.2818	0.5290	0.6640
580.0	0.2622	0.5142	0.6775
590.0	0.2330	0.5436	0.6573
600.0	0.2759	0.5364	0.6557
610.0	0.2705	0.5148	0.6326
620.0	0.3070	0.5255	0.6847
630.0	0.2878	0.5238	0.6410
640.0	0.3073	0.5255	0.6792
650.0	0.1811	0.4979	0.6477
660.0	0.2766	0.5316	0.6738
670.0	0.2571	0.5371	0.6570
680.0	0.1754	0.5656	0.6396
690.0	0.2726	0.5691	0.6656
700.0	0.2572	0.5693	0.6803
710.0	0.3431	0.5626	0.6698
720.0	0.2753	0.5403	0.7041
730.0	0.3518	0.5448	0.6586
740.0	0.2962	0.5483	0.6483
750.0	0.3334	0.5471	0.6741
760.0	0.2717	0.5205	0.6844
770.0	0.3013	0.5570	0.6770
780.0	0.3224	0.5372	0.6583
790.0	0.2820	0.5547	0.6692
800.0	0.3518	0.5655	0.6964
810.0	0.3004	0.5511	0.6429
820.0	0.2522	0.5639	0.6956
830.0	0.3445	0.5589	0.6958
840.0	0.3542	0.5660	0.6449
850.0	0.2643	0.5362	0.6754
860.0	0.2510	0.5605	0.6879
870.0	0.3900	0.5781	0.6749
880.0	0.3365	0.5581	0.6669
890.0	0.2761	0.5560	0.6688
900.0	0.2871	0.5359	0.6568
910.0	0.2985	0.5847	0.6707
920.0	0.2750	0.5620	0.6849
930.0	0.2790	0.5298	0.6898
940.0	0.2905	0.5432	0.6992
950.0	0.3808	0.5648	0.6798
960.0	0.2802	0.6019	0.6651
970.0	0.3291	0.5557	0.6839
980.0	0.3379	0.5586	0.6765
990.0	0.2722	0.5618	0.7168
1000.0	0.3540	0.5851	0.7094
1010.0	0.2859	0.5599	0.6867
1020.0	0.3635	0.6157	0.6898
1030.0	0.3566	0.5763	0.7118
1040.0	0.3567	0.5705	0.6769
1050.0	0.3444	0.5608	0.6840
1060.0	0.3326	0.5946	0.6923
1070.0	0.3977	0.5557	0.7070
1080.0	0.4216	0.5701	0.6966
1090.0	0.4166	0.5428	0.7012
1100.0	0.3993	0.5867	0.7135
1110.0	0.3133	0.5589	0.7069
1120.0	0.3356	0.5604	0.6895
1130.0	0.3132	0.5827	0.7112
1140.0	0.3617	0.5011	0.7021
1150.0	0.3534	0.5805	0.6738
1160.0	0.3573	0.5546	0.7215
1170.0	0.4003	0.5970	0.7156
1180.0	0.4106	0.5750	0.7054
1190.0	0.3916	0.5986	0.6877
1200.0	0.4083	0.6167	0.7065
1210.0	0.3979	0.6161	0.7021
1220.0	0.3256	0.5650	0.6784
1230.0	0.3450	0.5261	0.7322
1240.0	0.4089	0.5894	0.7089
1250.0	0.3937	0.5970	0.7281
1260.0	0.4653	0.5962	0.6950
1270.0	0.4555	0.6132	0.6828
1280.0	0.3825	0.5758	0.6903
1290.0	0.3624	0.5943	0.6914
1300.0	0.3983	0.6116	0.6945
1310.0	0.4001	0.6140	0.6901
1320.0	0.4159	0.5627	0.6707
1330.0	0.4008	0.6051	0.6905
1340.0	0.4393	0.5927	0.7098
1350.0	0.4894	0.6401	0.7263
1360.0	0.4088	0.5882	0.6843
1370.0	0.4359	0.6320	0.7103
1380.0	0.4332	0.5960	0.7018
1390.0	0.3995	0.5669	0.7003
1400.0	0.4641	0.5860	0.7095
1410.0	0.4526	0.6099	0.7086
1420.0	0.4410	0.6361	0.7111
1430.0	0.4308	0.5573	0.7044
1440.0	0.4370	0.5960	0.7023
1450.0	0.3615	0.6178	0.6876
1460.0	0.4133	0.5797	0.7040
1470.0	0.4250	0.6005	0.7171
1480.0	0.4396	0.6387	0.7198
1490.0	0.4351	0.6105	0.7066
1500.0	0.4827	0.5950	0.6980
1510.0	0.4300	0.5168	0.6859
1520.0	0.4923	0.5817	0.6871
1530.0	0.3674	0.5900	0.7001
1540.0	0.4954	0.6137	0.6982
1550.0	0.4244	0.6220	0.6901
1560.0	0.4191	0.5859	0.7082
1570.0	0.4744	0.5966	0.6959
1580.0	0.4402	0.5799	0.7174
1590.0	0.4261	0.6147	0.7144
1600.0	0.4663	0.6051	0.7114
1610.0	0.4860	0.5928	0.7112
1620.0	0.5179	0.6085	0.6990
1630.0	0.4995	0.6047	0.6909
1640.0	0.4425	0.5811	0.6947
1650.0	0.4951	0.6330	0.6783
1660.0	0.4835	0.6075	0.7080
1670.0	0.4925	0.6743	0.7176
1680.0	0.4470	0.5893	0.7153
1690.0	0.4619	0.6321	0.7075
1700.0	0.4287	0.5941	0.7089
1710.0	0.4915	0.5833	0.6961
1720.0	0.4734	0.6204	0.7071
1730.0	0.4363	0.6124	0.7023
1740.0	0.3969	0.5786	0.6747
1750.0	0.3978	0.5590	0.7124
1760.0	0.4573	0.6251	0.7026
1770.0	0.4033	0.5841	0.6953
1780.0	0.4310	0.5886	0.7046
1790.0	0.4454	0.5819	0.6989
1800.0	0.4453	0.6146	0.6934
1810.0	0.4890	0.5673	0.7123
1820.0	0.4526	0.6276	0.7138
1830.0	0.4204	0.6194	0.7076
1840.0	0.4060	0.6042	0.7247
1850.0	0.4495	0.5905	0.7107
1860.0	0.4722	0.5590	0.7033
1870.0	0.4521	0.5831	0.7031
1880.0	0.4040	0.5979	0.7310
1890.0	0.4197	0.6118	0.7166
1900.0	0.4461	0.6481	0.7312
1910.0	0.4299	0.5874	0.7077
1920.0	0.5050	0.6152	0.6874
1930.0	0.4688	0.6325	0.7152
1940.0	0.4287	0.5520	0.6758
1950.0	0.4533	0.5964	0.6962
1960.0	0.4136	0.5773	0.6944
1970.0	0.4328	0.6231	0.7252
1980.0	0.4410	0.5924	0.6874
1990.0	0.4881	0.6155	0.7153


==> data_V3/water-single-hrm.txt <==
10.0	0.0000	0.0032	0.0074
20.0	0.0009	0.0098	0.0161
30.0	0.0038	0.0091	0.0242
40.0	0.0067	0.0211	0.0439
50.0	0.0100	0.0173	0.0378
60.0	0.0189	0.0264	0.0480
70.0	0.0372	0.0505	0.0898
80.0	0.0438	0.0697	0.1103
90.0	0.0837	0.1051	0.1563
100.0	0.0945	0.1351	0.1998
110.0	0.1060	0.1812	0.2833
120.0	0.1449	0.2271	0.3421
130.0	0.1794	0.2985	0.3976
140.0	0.1858	0.3478	0.4639
150.0	0.2106	0.3992	0.4860
160.0	0.1883	0.4516	0.5485
170.0	0.2675	0.4961	0.5721
180.0	0.3237	0.5244	0.6344
190.0	0.3052	0.5486	0.6557
200.0	0.3593	0.5757	0.6956
210.0	0.4090	0.5772	0.7097
220.0	0.4705	0.5894	0.6918
230.0	0.4500	0.6012	0.6848
240.0	0.4768	0.6016	0.6967
250.0	0.4745	0.6243	0.6981
260.0	0.4737	0.5869	0.7170
270.0	0.4314	0.6034	0.7055
280.0	0.4689	0.6100	0.7027
290.0	0.4871	0.6195	0.6983
300.0	0.4626	0.6057	0.7000
310.0	0.5145	0.6070	0.7225
320.0	0.5104	0.5948	0.7091
330.0	0.5236	0.6086	0.7083
340.0	0.5137	0.6363	0.6955
350.0	0.5245	0.6465	0.7000
360.0	0.5341	0.6291	0.7077
370.0	0.5279	0.6091	0.7126
380.0	0.5302	0.6249	0.7283
390.0	0.5288	0.6344	0.7076
400.0	0.5239	0.6295	0.7196
410.0	0.5316	0.6140	0.6991
420.0	0.5234	0.6101	0.7057
430.0	0.5341	0.6498	0.6957
440.0	0.5284	0.6380	0.7278
450.0	0.5178	0.6360	0.7053
460.0	0.5282	0.6009	0.7182
470.0	0.5351	0.6295	0.6969
480.0	0.5372	0.5930	0.7094
490.0	0.5389	0.6208	0.7171
500.0	0.5228	0.6100	0.7043
510.0	0.5413	0.6474	0.7151
520.0	0.5428	0.6094	0.7136
530.0	0.5323	0.6063	0.7086
540.0	0.5268	0.6203	0.7237
550.0	0.5366	0.6466	0.7241
560.0	0.5507	0.6240	0.7205
570.0	0.5483	0.6113	0.7252
580.0	0.5264	0.6190	0.7205
590.0	0.5290	0.5960	0.7181
600.0	0.5466	0.6230	0.7176
610.0	0.5215	0.6056	0.6980
620.0	0.5315	0.6246	0.7254
630.0	0.5471	0.6153	0.7320
640.0	0.5627	0.6512	0.7019
650.0	0.5454	0.6260	0.7068
660.0	0.5406	0.6501	0.7190
670.0	0.5576	0.6414	0.7255
680.0	0.5568	0.6338	0.7175
690.0	0.5601	0.6339	0.7192
700.0	0.5327	0.6138	0.7213
710.0	0.5493	0.6412	0.7067
720.0	0.5615	0.6238	0.7011
730.0	0.5339	0.6480	0.7325
740.0	0.5610	0.6425	0.7244
750.0	0.5441	0.6472	0.7249
760.0	0.5386	0.6585	0.7235
770.0	0.5661	0.6371	0.7202
780.0	0.5440	0.6451	0.7080
790.0	0.5415	0.6076	0.7206
800.0	0.5514	0.6176	0.7218
810.0	0.5370	0.6353	0.7254
820.0	0.5650	0.6416	0.7226
830.0	0.5479	0.6640	0.7175
840.0	0.5439	0.6300	0.7184
850.0	0.5591	0.6202	0.7420
860.0	0.5440	0.6497	0.6969
870.0	0.5709	0.6084	0.7143
880.0	0.5637	0.6555	0.6995
890.0	0.5191	0.6491	0.7303
900.0	0.5570	0.6171	0.7163
910.0	0.5511	0.6426	0.7182
920.0	0.5493	0.6208	0.7303
930.0	0.5521	0.5857	0.7306
940.0	0.5838	0.6431	0.7114
950.0	0.5687	0.6474	0.7139
960.0	0.5568	0.6384	0.7225
970.0	0.5595	0.6311	0.7017
980.0	0.5595	0.6104	0.7328
990.0	0.5626	0.6249	0.7256
1000.0	0.5603	0.6479	0.7215
1010.0	0.5623	0.6520	0.7327
1020.0	0.5448	0.6319	0.7259
1030.0	0.5529	0.6512	0.7459
1040.0	0.5451	0.6332	0.7173
1050.0	0.5567	0.6353	0.7086
1060.0	0.5633	0.6464	0.7042
1070.0	0.5583	0.6399	0.6976
1080.0	0.5702	0.6335	0.7130
1090.0	0.5424	0.6467	0.7172
1100.0	0.5472	0.6431	0.7120
1110.0	0.5696	0.6519	0.7232
1120.0	0.5540	0.6346	0.6981
1130.0	0.5751	0.6321	0.7143
1140.0	0.5568	0.6342	0.7145
1150.0	0.5298	0.6402	0.7215
1160.0	0.5473	0.6108	0.7307
1170.0	0.5588	0.6576	0.6999
1180.0	0.5458	0.6373	0.7193
1190.0	0.5480	0.6449	0.7466
1200.0	0.5561	0.6228	0.7228
1210.0	0.5572	0.6435	0.7323
1220.0	0.5701	0.6542	0.7266
1230.0	0.5322	0.6634	0.7214
1240.0	0.5654	0.6324	0.7448
1250.0	0.5542	0.6623	0.7039
1260.0	0.5509	0.6331	0.7088
1270.0	0.5669	0.6324	0.7295
1280.0	0.5546	0.6209	0.7309
1290.0	0.5607	0.6369	0.7424
1300.0	0.5612	0.6297	0.7137
1310.0	0.5562	0.6498	0.7080
1320.0	0.5629	0.6538	0.7150
1330.0	0.5479	0.6608	0.7204
1340.0	0.5292	0.6494	0.7265
1350.0	0.5621	0.6554	0.7254
1360.0	0.5672	0.6034	0.7075
1370.0	0.5371	0.6479	0.7159
1380.0	0.5494	0.6438	0.7200
1390.0	0.5678	0.6429	0.7173
1400.0	0.5480	0.6609	0.7200
1410.0	0.5683	0.6468	0.7401
1420.0	0.5359	0.6584	0.7243
1430.0	0.5583	0.6430	0.6969
1440.0	0.5174	0.6512	0.7278
1450.0	0.5555	0.6359	0.7248
1460.0	0.5424	0.6330	0.7203
1470.0	0.5672	0.6424	0.7247
1480.0	0.5639	0.6348	0.7027
1490.0	0.5358	0.6202	0.7293
1500.0	0.5584	0.6472	0.7348
1510.0	0.5535	0.6414	0.7238
1520.0	0.5436	0.6469	0.7273
1530.0	0.5569	0.6408	0.7309
1540.0	0.5661	0.6330	0.7502
1550.0	0.5516	0.6468	0.7405
1560.0	0.5551	0.6357	0.7264
1570.0	0.5551	0.6425	0.7160
1580.0	0.5711	0.6295	0.7144
1590.0	0.5478	0.6557	0.7189
1600.0	0.5600	0.6415	0.7266
1610.0	0.5463	0.6582	0.7063
1620.0	0.5412	0.6383	0.7316
1630.0	0.5680	0.6400	0.7269
1640.0	0.5457	0.6407	0.7111
1650.0	0.5709	0.6527	0.7151
1660.0	0.5535	0.6235	0.7231
1670.0	0.5556	0.6311	0.7298
1680.0	0.5453	0.6278	0.7179
1690.0	0.5387	0.6161	0.7127
1700.0	0.5577	0.6424	0.7316
1710.0	0.5317	0.6403	0.7112
1720.0	0.5436	0.6266	0.7190
1730.0	0.5624	0.6492	0.7287
1740.0	0.5811	0.6297	0.7225
1750.0	0.5584	0.6479	0.7162
1760.0	0.5532	0.6418	0.7203
1770.0	0.5648	0.6405	0.7091
1780.0	0.5424	0.6535	0.7257
1790.0	0.5704	0.6243	0.7261
1800.0	0.5510	0.6499	0.7279
1810.0	0.5496	0.6350	0.7440
1820.0	0.5312	0.6575	0.7238
1830.0	0.5745	0.6403	0.7123
1840.0	0.5545	0.6432	0.7366
1850.0	0.5594	0.6460	0.7246
1860.0	0.5512	0.6471	0.7243
1870.0	0.5540	0.6361	0.7268
1880.0	0.5490	0.6587	0.7181
1890.0	0.5451	0.6154	0.7313
1900.0	0.5611	0.6559	0.7069
1910.0	0.5557	0.6509	0.7273
1920.0	0.5706	0.6494	0.7256
1930.0	0.5600	0.6660	0.7106
1940.0	0.5386	0.6326	0.7291
1950.0	0.5711	0.6578	0.7266
1960.0	0.5499	0.6199	0.7439
1970.0	0.5533	0.6359	0.6998
1980.0	0.5537	0.6406	0.7045
1990.0	0.5480	0.6539	0.7163


==> data_V3/water-single-ql-rs.txt <==
10.0	0.0010	0.0053	0.0108
20.0	0.0021	0.0044	0.0108
30.0	0.0012	0.0074	0.0197
40.0	0.0022	0.0136	0.0304
50.0	0.0078	0.0116	0.0429
60.0	0.0038	0.0167	0.0435
70.0	0.0095	0.0206	0.0658
80.0	0.0109	0.0320	0.0872
90.0	0.0069	0.0333	0.1504
100.0	0.0252	0.0850	0.1589
110.0	0.0208	0.0813	0.2511
120.0	0.0231	0.1401	0.3006
130.0	0.0358	0.2294	0.3803
140.0	0.1013	0.2890	0.5456
150.0	0.0910	0.2594	0.6127
160.0	0.1431	0.3987	0.7199
170.0	0.1835	0.4288	0.7714
180.0	0.1651	0.4767	0.7825
190.0	0.1788	0.5633	0.8664
200.0	0.3006	0.5675	0.8589
210.0	0.3730	0.5841	0.9211
220.0	0.3609	0.6647	0.9304
230.0	0.4127	0.6557	0.9080
240.0	0.6126	0.7271	0.9433
250.0	0.5472	0.7364	0.9123
260.0	0.5993	0.7793	0.8984
270.0	0.6274	0.7880	0.9224
280.0	0.5909	0.8798	0.9304
290.0	0.5830	0.8528	0.9413
300.0	0.6391	0.8754	0.9420
310.0	0.6530	0.8797	0.9436
320.0	0.6881	0.8552	0.9541
330.0	0.6431	0.8640	0.9464
340.0	0.6657	0.8516	0.9404
350.0	0.6393	0.8744	0.9457
360.0	0.7106	0.8899	0.9414
370.0	0.7283	0.8788	0.9433
380.0	0.6466	0.8905	0.9527
390.0	0.7057	0.8883	0.9501
400.0	0.7318	0.8733	0.9576
410.0	0.6744	0.8631	0.9565
420.0	0.7268	0.8750	0.9502
430.0	0.7315	0.8934	0.9557
440.0	0.7484	0.9028	0.9604
450.0	0.7480	0.8965	0.9520
460.0	0.7549	0.8837	0.9515
470.0	0.7391	0.9020	0.9586
480.0	0.7474	0.8778	0.9590
490.0	0.7470	0.8666	0.9566
500.0	0.7517	0.8786	0.9518
510.0	0.7454	0.8801	0.9594
520.0	0.7483	0.8910	0.9627
530.0	0.7502	0.8703	0.9581
540.0	0.7536	0.8527	0.9507
550.0	0.7551	0.8960	0.9528
560.0	0.7505	0.9015	0.9555
570.0	0.7552	0.8996	0.9637
580.0	0.7516	0.9072	0.9618
590.0	0.7575	0.9145	0.9558
600.0	0.7566	0.9046	0.9601
610.0	0.7531	0.8743	0.9566
620.0	0.7594	0.8797	0.9511
630.0	0.7611	0.8689	0.9531
640.0	0.7870	0.8960	0.9657
650.0	0.7821	0.9024	0.9610
660.0	0.7761	0.8842	0.9566
670.0	0.7637	0.9073	0.9641
680.0	0.7805	0.9044	0.9489
690.0	0.7488	0.8782	0.9554
700.0	0.7700	0.9305	0.9523
710.0	0.7963	0.9039	0.9591
720.0	0.7956	0.8888	0.9479
730.0	0.7888	0.8953	0.9530
740.0	0.7966	0.8955	0.9492
750.0	0.7957	0.8843	0.9648
760.0	0.8008	0.9033	0.9552
770.0	0.7999	0.8874	0.9497
780.0	0.8011	0.9186	0.9539
790.0	0.8091	0.9162	0.9563
800.0	0.8002	0.8826	0.9591
810.0	0.7882	0.9182	0.9571
820.0	0.7951	0.9081	0.9532
830.0	0.8015	0.8851	0.9534
840.0	0.8051	0.9206	0.9597
850.0	0.8033	0.9125	0.9442
860.0	0.7988	0.8954	0.9584
870.0	0.8028	0.9029	0.9583
880.0	0.7853	0.9224	0.9544
890.0	0.7885	0.9181	0.9573
900.0	0.8067	0.9154	0.9585
910.0	0.8104	0.9174	0.9563
920.0	0.8165	0.8967	0.9586
930.0	0.7989	0.9031	0.9563
940.0	0.8026	0.8960	0.9545
950.0	0.8051	0.9228	0.9534
960.0	0.7977	0.8988	0.9569
970.0	0.7932	0.9266	0.9575
980.0	0.8029	0.9101	0.9668
990.0	0.8112	0.9284	0.9582
1000.0	0.8054	0.9290	0.9553
1010.0	0.8105	0.9016	0.9620
1020.0	0.8107	0.9006	0.9483
1030.0	0.8104	0.8998	0.9484
1040.0	0.8115	0.9289	0.9553
1050.0	0.8130	0.9126	0.9625
1060.0	0.7994	0.9279	0.9603
1070.0	0.8208	0.9310	0.9658
1080.0	0.8250	0.9115	0.9590
1090.0	0.8164	0.8826	0.9585
1100.0	0.8283	0.9017	0.9633
1110.0	0.8104	0.9159	0.9535
1120.0	0.8255	0.9317	0.9617
1130.0	0.7997	0.8989	0.9509
1140.0	0.8301	0.9202	0.9488
1150.0	0.8297	0.9290	0.9542
1160.0	0.8304	0.8892	0.9574
1170.0	0.8208	0.9019	0.9547
1180.0	0.8251	0.9139	0.9578
1190.0	0.8234	0.9200	0.9575
1200.0	0.8271	0.9284	0.9619
1210.0	0.8139	0.9148	0.9541
1220.0	0.8288	0.9022	0.9547
1230.0	0.8142	0.9080	0.9418
1240.0	0.8119	0.9303	0.9607
1250.0	0.8268	0.9112	0.9578
1260.0	0.8241	0.9230	0.9587
1270.0	0.8235	0.8955	0.9544
1280.0	0.8265	0.9216	0.9637
1290.0	0.8217	0.9083	0.9660
1300.0	0.8315	0.8957	0.9567
1310.0	0.8388	0.9191	0.9568
1320.0	0.8264	0.9192	0.9644
1330.0	0.8348	0.9321	0.9616
1340.0	0.8522	0.9081	0.9586
1350.0	0.8553	0.9246	0.9598
1360.0	0.8640	0.9276	0.9585
1370.0	0.8663	0.9245	0.9592
1380.0	0.8692	0.9285	0.9565
1390.0	0.8332	0.9156	0.9557
1400.0	0.8572	0.9113	0.9650
1410.0	0.8458	0.9214	0.9605
1420.0	0.8551	0.9120	0.9608
1430.0	0.8476	0.8961	0.9376
1440.0	0.8644	0.9207	0.9433
1450.0	0.8577	0.9210	0.9502
1460.0	0.8586	0.9328	0.9560
1470.0	0.8561	0.9294	0.9664
1480.0	0.8652	0.9246	0.9629
1490.0	0.8783	0.9284	0.9637
1500.0	0.8819	0.9301	0.9618
1510.0	0.8680	0.9250	0.9627
1520.0	0.8811	0.9413	0.9659
1530.0	0.8683	0.9325	0.9501
1540.0	0.8838	0.9272	0.9666
1550.0	0.8854	0.9419	0.9643
1560.0	0.8797	0.9439	0.9682
1570.0	0.8874	0.9328	0.9586
1580.0	0.8623	0.9292	0.9716
1590.0	0.8719	0.9357	0.9633
1600.0	0.8721	0.9417	0.9587
1610.0	0.8711	0.9338	0.9634
1620.0	0.8802	0.9452	0.9719
1630.0	0.8750	0.9453	0.9744
1640.0	0.8617	0.9336	0.9625
1650.0	0.8764	0.9443	0.9678
1660.0	0.8862	0.9408	0.9663
1670.0	0.8882	0.9398	0.9711
1680.0	0.8801	0.9462	0.9669
1690.0	0.8687	0.9301	0.9655
1700.0	0.8671	0.9373	0.9693
1710.0	0.8632	0.9435	0.9522
1720.0	0.8803	0.9323	0.9794
1730.0	0.8825	0.9209	0.9605
1740.0	0.8840	0.9345	0.9646
1750.0	0.8807	0.9275	0.9608
1760.0	0.8818	0.9238	0.9677
1770.0	0.8801	0.9303	0.9809
1780.0	0.8732	0.9444	0.9679
1790.0	0.8876	0.9446	0.9589
1800.0	0.8826	0.9474	0.9622
1810.0	0.8863	0.9307	0.9645
1820.0	0.8822	0.9423	0.9818
1830.0	0.8778	0.9387	0.9671
1840.0	0.8648	0.9496	0.9743
1850.0	0.8827	0.9509	0.9765
1860.0	0.8749	0.9475	0.9798
1870.0	0.8722	0.9373	0.9828
1880.0	0.8851	0.9470	0.9695
1890.0	0.8739	0.9381	0.9567
1900.0	0.8868	0.9370	0.9800
1910.0	0.8834	0.9474	0.9601
1920.0	0.8665	0.9519	0.9730
1930.0	0.8809	0.9520	0.9758
1940.0	0.8867	0.9365	0.9517
1950.0	0.8825	0.9359	0.9686
1960.0	0.8825	0.9387	0.9643
1970.0	0.8769	0.9386	0.9741
1980.0	0.8802	0.9231	0.9686
1990.0	0.8886	0.9510	0.9748


==> data_V3/water-single-ql.txt <==
10.0	0.0000	0.0032	0.0099
20.0	0.0016	0.0051	0.0102
30.0	0.0014	0.0047	0.0107
40.0	0.0012	0.0089	0.0236
50.0	0.0021	0.0163	0.0395
60.0	0.0094	0.0253	0.0450
70.0	0.0123	0.0430	0.0629
80.0	0.0391	0.0739	0.0863
90.0	0.0688	0.1163	0.1463
100.0	0.1090	0.1812	0.2507
110.0	0.1854	0.2355	0.3290
120.0	0.2023	0.3031	0.4207
130.0	0.2986	0.4014	0.4997
140.0	0.2989	0.4652	0.5848
150.0	0.3699	0.5186	0.6490
160.0	0.4024	0.6299	0.7135
170.0	0.4345	0.7133	0.7448
180.0	0.4728	0.7282	0.8200
190.0	0.5555	0.7760	0.8440
200.0	0.5016	0.7839	0.8888
210.0	0.6178	0.8047	0.9069
220.0	0.6033	0.8186	0.9236
230.0	0.6382	0.7915	0.9063
240.0	0.6401	0.8220	0.8953
250.0	0.6400	0.8236	0.9253
260.0	0.7163	0.7997	0.9115
270.0	0.7440	0.8244	0.8952
280.0	0.6803	0.8360	0.9352
290.0	0.7499	0.8455	0.9499
300.0	0.7387	0.8228	0.9319
310.0	0.7342	0.8710	0.9297
320.0	0.6867	0.8542	0.9181
330.0	0.7607	0.8509	0.8983
340.0	0.7723	0.8822	0.9372
350.0	0.7610	0.8695	0.9338
360.0	0.7834	0.8783	0.9368
370.0	0.7857	0.8804	0.9536
380.0	0.7743	0.8722	0.9543
390.0	0.7994	0.8837	0.9474
400.0	0.7871	0.8923	0.9407
410.0	0.7945	0.8900	0.9399
420.0	0.7870	0.8820	0.9510
430.0	0.7888	0.8959	0.9330
440.0	0.8038	0.8770	0.9424
450.0	0.7907	0.8897	0.9359
460.0	0.7669	0.8929	0.9389
470.0	0.7853	0.8853	0.9508
480.0	0.8056	0.8813	0.9458
490.0	0.8160	0.8736	0.9450
500.0	0.7951	0.8716	0.9461
510.0	0.8107	0.8948	0.9548
520.0	0.8010	0.8889	0.9452
530.0	0.8175	0.8871	0.9498
540.0	0.8208	0.8761	0.9381
550.0	0.7993	0.8852	0.9513
560.0	0.8252	0.8944	0.9534
570.0	0.8070	0.8855	0.9377
580.0	0.8137	0.8835	0.9518
590.0	0.8146	0.8949	0.9512
600.0	0.8121	0.8917	0.9495
610.0	0.8090	0.8740	0.9366
620.0	0.8165	0.8896	0.9534
630.0	0.8265	0.8813	0.9576
640.0	0.8226	0.8848	0.9504
650.0	0.8293	0.8715	0.9513
660.0	0.8229	0.8751	0.9445
670.0	0.8084	0.8948	0.9524
680.0	0.8181	0.8705	0.9525
690.0	0.8191	0.8982	0.9554
700.0	0.8269	0.8908	0.9115
710.0	0.8016	0.8947	0.9531
720.0	0.8263	0.8985	0.9488
730.0	0.8309	0.8926	0.9447
740.0	0.8134	0.8848	0.9477
750.0	0.7921	0.8833	0.9584
760.0	0.8262	0.8826	0.9476
770.0	0.8304	0.8834	0.9458
780.0	0.8259	0.8818	0.9579
790.0	0.8250	0.8966	0.9570
800.0	0.8237	0.8887	0.9558
810.0	0.8150	0.8901	0.9567
820.0	0.7878	0.8907	0.9443
830.0	0.8141	0.8910	0.9413
840.0	0.8301	0.8927	0.9448
850.0	0.8218	0.8928	0.9559
860.0	0.8255	0.8941	0.9529
870.0	0.8267	0.8930	0.9461
880.0	0.8201	0.8814	0.9527
890.0	0.8290	0.8875	0.9559
900.0	0.8288	0.8901	0.9477
910.0	0.8310	0.8854	0.9480
920.0	0.8273	0.8887	0.9519
930.0	0.8229	0.8890	0.9442
940.0	0.8313	0.8883	0.9552
950.0	0.8253	0.8847	0.9541
960.0	0.8307	0.8986	0.9510
970.0	0.8324	0.8906	0.9618
980.0	0.8173	0.8747	0.9604
990.0	0.8238	0.8846	0.9567
1000.0	0.8289	0.8892	0.9538
1010.0	0.8323	0.8933	0.9544
1020.0	0.8186	0.8885	0.9492
1030.0	0.8285	0.8897	0.9578
1040.0	0.8024	0.8771	0.9495
1050.0	0.8288	0.8924	0.9556
1060.0	0.8201	0.8905	0.9600
1070.0	0.8266	0.8966	0.9523
1080.0	0.8269	0.8977	0.9480
1090.0	0.8272	0.8886	0.9579
1100.0	0.8345	0.8880	0.9589
1110.0	0.8090	0.8973	0.9537
1120.0	0.8302	0.8990	0.9514
1130.0	0.8281	0.8966	0.9561
1140.0	0.8152	0.8805	0.9577
1150.0	0.8337	0.8795	0.9516
1160.0	0.8308	0.8958	0.9595
1170.0	0.8203	0.8942	0.9467
1180.0	0.8300	0.8949	0.9539
1190.0	0.8321	0.8946	0.9461
1200.0	0.8216	0.8972	0.9488
1210.0	0.8315	0.9012	0.9547
1220.0	0.8236	0.8845	0.9547
1230.0	0.8331	0.8954	0.9484
1240.0	0.8258	0.8989	0.9570
1250.0	0.8307	0.9008	0.9552
1260.0	0.8210	0.8944	0.9612
1270.0	0.8264	0.9030	0.9369
1280.0	0.8145	0.9001	0.9450
1290.0	0.8356	0.9039	0.9574
1300.0	0.8188	0.9021	0.9490
1310.0	0.8347	0.9081	0.9526
1320.0	0.8030	0.8949	0.9602
1330.0	0.8347	0.9013	0.9474
1340.0	0.8228	0.8894	0.9452
1350.0	0.7903	0.8978	0.9611
1360.0	0.8269	0.8980	0.9471
1370.0	0.8208	0.8988	0.9596
1380.0	0.8237	0.8939	0.9470
1390.0	0.8333	0.8994	0.9533
1400.0	0.8304	0.8947	0.9512
1410.0	0.8233	0.8974	0.9558
1420.0	0.8203	0.9030	0.9432
1430.0	0.8347	0.9056	0.9538
1440.0	0.8152	0.8999	0.9423
1450.0	0.8347	0.8989	0.9637
1460.0	0.8358	0.9044	0.9562
1470.0	0.8264	0.8831	0.9503
1480.0	0.8252	0.8929	0.9499
1490.0	0.8284	0.8971	0.9562
1500.0	0.7988	0.8917	0.9418
1510.0	0.8182	0.8978	0.9524
1520.0	0.8258	0.9013	0.9569
1530.0	0.8325	0.9049	0.9531
1540.0	0.8315	0.9055	0.9511
1550.0	0.8318	0.9048	0.9506
1560.0	0.8130	0.8965	0.9535
1570.0	0.8285	0.9033	0.9566
1580.0	0.8260	0.9018	0.9486
1590.0	0.8100	0.8975	0.9472
1600.0	0.8336	0.9079	0.9545
1610.0	0.8207	0.9025	0.9422
1620.0	0.8325	0.8891	0.9578
1630.0	0.8358	0.9137	0.9560
1640.0	0.8293	0.9094	0.9681
1650.0	0.8225	0.8999	0.9552
1660.0	0.8209	0.9056	0.9578
1670.0	0.8159	0.9022	0.9367
1680.0	0.8319	0.9047	0.9612
1690.0	0.8312	0.8936	0.9539
1700.0	0.8224	0.8891	0.9440
1710.0	0.8333	0.9048	0.9563
1720.0	0.8275	0.8989	0.9564
1730.0	0.8310	0.8982	0.9611
1740.0	0.8194	0.9057	0.9481
1750.0	0.8254	0.9024	0.9564
1760.0	0.8229	0.9031	0.9605
1770.0	0.8246	0.9104	0.9449
1780.0	0.8238	0.8875	0.9560
1790.0	0.8330	0.9022	0.9581
1800.0	0.8245	0.8918	0.9569
1810.0	0.8317	0.9078	0.9627
1820.0	0.8338	0.8954	0.9601
1830.0	0.8331	0.9069	0.9600
1840.0	0.8210	0.8836	0.9453
1850.0	0.8294	0.9082	0.9637
1860.0	0.8125	0.9054	0.9559
1870.0	0.8053	0.9085	0.9575
1880.0	0.8280	0.9067	0.9594
1890.0	0.8324	0.9134	0.9510
1900.0	0.8140	0.9026	0.9622
1910.0	0.8315	0.9117	0.9485
1920.0	0.8311	0.8947	0.9574
1930.0	0.8102	0.9050	0.9572
1940.0	0.8346	0.9094	0.9519
1950.0	0.8298	0.9094	0.9504
1960.0	0.8315	0.9065	0.9444
1970.0	0.8358	0.8944	0.9470
1980.0	0.8215	0.8879	0.9469
1990.0	0.8278	0.9108	0.9638


==> data_V4/craft-crm-rs.txt <==
10.0	0.0023	0.0047	0.0117
20.0	0.0018	0.0042	0.0086
30.0	0.0017	0.0046	0.0064
40.0	0.0020	0.0039	0.0055
50.0	0.0020	0.0035	0.0054
60.0	0.0022	0.0040	0.0060
70.0	0.0025	0.0048	0.0076
80.0	0.0028	0.0058	0.0080
90.0	0.0031	0.0060	0.0090
100.0	0.0035	0.0066	0.0106
110.0	0.0049	0.0075	0.0150
120.0	0.0050	0.0089	0.0181
130.0	0.0061	0.0103	0.0268
140.0	0.0084	0.0127	0.0293
150.0	0.0090	0.0143	0.0359
160.0	0.0101	0.0162	0.0458
170.0	0.0121	0.0211	0.0570
180.0	0.0134	0.0258	0.0669
190.0	0.0167	0.0294	0.0745
200.0	0.0212	0.0339	0.0865
210.0	0.0249	0.0391	0.0917
220.0	0.0287	0.0457	0.1011
230.0	0.0323	0.0518	0.1095
240.0	0.0398	0.0600	0.1167
250.0	0.0444	0.0651	0.1289
260.0	0.0508	0.0779	0.1387
270.0	0.0598	0.0884	0.1473
280.0	0.0691	0.1008	0.1586
290.0	0.0768	0.1101	0.1761
300.0	0.0863	0.1218	0.1870
310.0	0.0979	0.1350	0.1998
320.0	0.1099	0.1433	0.2112
330.0	0.1186	0.1541	0.2224
340.0	0.1288	0.1647	0.2357
350.0	0.1374	0.1796	0.2430
360.0	0.1461	0.1971	0.2543
370.0	0.1585	0.2133	0.2672
380.0	0.1690	0.2275	0.2821
390.0	0.1798	0.2467	0.2956
400.0	0.1977	0.2622	0.3068
410.0	0.2113	0.2734	0.3194
420.0	0.2263	0.2890	0.3281
430.0	0.2386	0.2996	0.3392
440.0	0.2585	0.3138	0.3510
450.0	0.2707	0.3262	0.3623
460.0	0.2849	0.3401	0.3738
470.0	0.2988	0.3552	0.3902
480.0	0.3113	0.3697	0.4078
490.0	0.3233	0.3828	0.4269
500.0	0.3356	0.3956	0.4526
510.0	0.3489	0.4078	0.4820
520.0	0.3620	0.4180	0.5086
530.0	0.3722	0.4364	0.5432
540.0	0.3833	0.4585	0.5858
550.0	0.4077	0.4962	0.6207
560.0	0.4353	0.5265	0.6617
570.0	0.4663	0.5570	0.6954
580.0	0.4976	0.5874	0.7279
590.0	0.5225	0.6153	0.7535
600.0	0.5483	0.6424	0.7751
610.0	0.5793	0.6638	0.7911
620.0	0.6118	0.6812	0.8055
630.0	0.6427	0.7028	0.8205
640.0	0.6679	0.7224	0.8310
650.0	0.7015	0.7459	0.8424
660.0	0.7288	0.7685	0.8513
670.0	0.7525	0.7863	0.8584
680.0	0.7704	0.8045	0.8706
690.0	0.7894	0.8224	0.8815
700.0	0.8142	0.8429	0.8949
710.0	0.8374	0.8649	0.9051
720.0	0.8513	0.8893	0.9118
730.0	0.8664	0.9024	0.9213
740.0	0.8766	0.9122	0.9345
750.0	0.8849	0.9173	0.9463
760.0	0.8934	0.9235	0.9547
770.0	0.8989	0.9338	0.9641
780.0	0.9020	0.9389	0.9717
790.0	0.9009	0.9468	0.9829
800.0	0.9014	0.9501	0.9871
810.0	0.9072	0.9550	0.9933
820.0	0.9134	0.9606	0.9948
830.0	0.9171	0.9704	0.9956
840.0	0.9203	0.9785	0.9969
850.0	0.9233	0.9835	0.9981
860.0	0.9259	0.9867	0.9982
870.0	0.9312	0.9917	0.9974
880.0	0.9327	0.9941	0.9973
890.0	0.9336	0.9948	0.9974
900.0	0.9361	0.9941	0.9981
910.0	0.9389	0.9956	0.9988
920.0	0.9400	0.9957	0.9993
930.0	0.9431	0.9956	0.9992
940.0	0.9474	0.9957	1.0000
950.0	0.9525	0.9966	0.9992
960.0	0.9537	0.9961	1.0000
970.0	0.9583	0.9957	1.0008
980.0	0.9660	0.9971	1.0008
990.0	0.9748	0.9966	1.0006
1000.0	0.9812	0.9973	1.0005
1010.0	0.9879	0.9968	1.0013
1020.0	0.9928	0.9992	1.0016
1030.0	0.9943	0.9991	1.0024
1040.0	0.9932	0.9995	1.0011
1050.0	0.9948	0.9992	1.0019
1060.0	0.9931	0.9987	1.0018
1070.0	0.9928	0.9982	1.0032
1080.0	0.9934	0.9983	1.0037
1090.0	0.9945	0.9991	1.0031
1100.0	0.9941	0.9992	1.0031
1110.0	0.9949	0.9997	1.0037
1120.0	0.9931	0.9999	1.0038
1130.0	0.9941	0.9995	1.0019
1140.0	0.9932	0.9987	1.0017
1150.0	0.9946	0.9987	1.0018
1160.0	0.9938	0.9995	1.0024
1170.0	0.9934	0.9999	1.0028
1180.0	0.9920	0.9994	1.0038
1190.0	0.9931	0.9991	1.0037
1200.0	0.9949	0.9990	1.0027
1210.0	0.9952	0.9988	1.0026
1220.0	0.9944	0.9987	1.0030
1230.0	0.9953	0.9987	1.0034
1240.0	0.9956	0.9991	1.0020
1250.0	0.9963	0.9990	1.0023
1260.0	0.9961	0.9987	1.0016
1270.0	0.9964	0.9996	1.0022
1280.0	0.9968	0.9994	1.0026
1290.0	0.9969	1.0003	1.0032
1300.0	0.9974	1.0000	1.0035
1310.0	0.9970	0.9998	1.0026
1320.0	0.9969	1.0000	1.0034
1330.0	0.9981	0.9995	1.0027
1340.0	0.9975	0.9997	1.0031
1350.0	0.9973	1.0002	1.0028
1360.0	0.9979	1.0010	1.0028
1370.0	0.9972	1.0002	1.0036
1380.0	0.9965	1.0004	1.0038
1390.0	0.9974	1.0006	1.0038
1400.0	0.9972	1.0004	1.0033
1410.0	0.9967	1.0006	1.0035
1420.0	0.9967	0.9997	1.0038
1430.0	0.9961	0.9990	1.0023
1440.0	0.9967	1.0000	1.0027
1450.0	0.9973	0.9992	1.0037
1460.0	0.9966	1.0000	1.0028
1470.0	0.9972	1.0001	1.0028
1480.0	0.9973	1.0006	1.0034
1490.0	0.9979	1.0000	1.0037
1500.0	0.9982	1.0011	1.0039
1510.0	0.9987	1.0021	1.0042
1520.0	0.9987	1.0013	1.0041
1530.0	0.9983	1.0011	1.0038
1540.0	0.9981	1.0009	1.0043
1550.0	0.9988	1.0008	1.0038
1560.0	0.9983	1.0014	1.0038
1570.0	0.9982	1.0019	1.0047
1580.0	0.9986	1.0017	1.0040
1590.0	0.9982	1.0014	1.0041
1600.0	0.9985	1.0007	1.0034
1610.0	0.9978	1.0009	1.0034
1620.0	0.9972	1.0010	1.0042
1630.0	0.9974	1.0012	1.0035
1640.0	0.9976	1.0006	1.0042
1650.0	0.9982	1.0019	1.0041
1660.0	0.9984	1.0017	1.0040
1670.0	0.9986	1.0015	1.0050
1680.0	0.9987	1.0021	1.0049
1690.0	0.9993	1.0012	1.0044
1700.0	0.9985	1.0017	1.0036
1710.0	0.9985	1.0005	1.0040
1720.0	0.9979	1.0004	1.0035
1730.0	0.9987	1.0012	1.0040
1740.0	0.9988	1.0007	1.0038
1750.0	0.9984	1.0008	1.0039
1760.0	0.9988	1.0008	1.0045
1770.0	0.9984	1.0012	1.0050
1780.0	0.9977	1.0020	1.0047
1790.0	0.9981	1.0025	1.0045
1800.0	0.9990	1.0024	1.0042
1810.0	0.9993	1.0023	1.0041
1820.0	0.9994	1.0015	1.0037
1830.0	0.9994	1.0015	1.0035
1840.0	0.9985	1.0017	1.0048
1850.0	0.9987	1.0015	1.0041
1860.0	0.9986	1.0024	1.0047
1870.0	0.9983	1.0016	1.0050
1880.0	0.9981	1.0013	1.0044
1890.0	0.9986	1.0009	1.0046
1900.0	0.9989	1.0007	1.0032
1910.0	0.9994	1.0009	1.0032
1920.0	0.9988	1.0009	1.0033
1930.0	0.9991	1.0011	1.0034
1940.0	0.9988	1.0011	1.0033
1950.0	0.9983	1.0006	1.0030
1960.0	0.9984	1.0001	1.0040
1970.0	0.9983	1.0003	1.0038
1980.0	0.9981	1.0007	1.0041
1990.0	0.9981	1.0014	1.0038


==> data_V4/craft-crm.txt <==
10.0	0.0000	0.0036	0.0092
20.0	0.0010	0.0029	0.0060
30.0	0.0008	0.0026	0.0043
40.0	0.0011	0.0024	0.0039
50.0	0.0009	0.0021	0.0039
60.0	0.0008	0.0018	0.0036
70.0	0.0009	0.0017	0.0031
80.0	0.0009	0.0015	0.0030
90.0	0.0010	0.0021	0.0031
100.0	0.0017	0.0029	0.0040
110.0	0.0026	0.0037	0.0054
120.0	0.0035	0.0052	0.0071
130.0	0.0048	0.0066	0.0097
140.0	0.0059	0.0081	0.0106
150.0	0.0063	0.0090	0.0120
160.0	0.0075	0.0106	0.0152
170.0	0.0083	0.0108	0.0184
180.0	0.0094	0.0130	0.0202
190.0	0.0105	0.0153	0.0261
200.0	0.0122	0.0176	0.0286
210.0	0.0141	0.0198	0.0340
220.0	0.0165	0.0228	0.0377
230.0	0.0199	0.0255	0.0460
240.0	0.0227	0.0276	0.0554
250.0	0.0235	0.0330	0.0638
260.0	0.0268	0.0387	0.0703
270.0	0.0296	0.0445	0.0793
280.0	0.0343	0.0510	0.0903
290.0	0.0390	0.0577	0.1002
300.0	0.0426	0.0650	0.1116
310.0	0.0483	0.0740	0.1211
320.0	0.0542	0.0818	0.1275
330.0	0.0598	0.0916	0.1399
340.0	0.0651	0.1017	0.1510
350.0	0.0733	0.1158	0.1624
360.0	0.0816	0.1259	0.1721
370.0	0.0931	0.1387	0.1834
380.0	0.1070	0.1503	0.1988
390.0	0.1159	0.1642	0.2111
400.0	0.1248	0.1747	0.2226
410.0	0.1371	0.1867	0.2336
420.0	0.1480	0.1993	0.2444
430.0	0.1599	0.2147	0.2581
440.0	0.1700	0.2258	0.2719
450.0	0.1822	0.2426	0.2848
460.0	0.1935	0.2517	0.2978
470.0	0.2092	0.2676	0.3075
480.0	0.2217	0.2800	0.3164
490.0	0.2352	0.2955	0.3298
500.0	0.2503	0.3104	0.3424
510.0	0.2659	0.3269	0.3558
520.0	0.2782	0.3421	0.3765
530.0	0.2931	0.3562	0.4089
540.0	0.3057	0.3709	0.4488
550.0	0.3198	0.3880	0.4912
560.0	0.3302	0.4077	0.5290
570.0	0.3522	0.4360	0.5627
580.0	0.3759	0.4657	0.6024
590.0	0.4066	0.4993	0.6358
600.0	0.4375	0.5302	0.6737
610.0	0.4670	0.5591	0.7034
620.0	0.4985	0.5856	0.7319
630.0	0.5265	0.6160	0.7552
640.0	0.5552	0.6402	0.7724
650.0	0.5902	0.6655	0.7932
660.0	0.6184	0.6908	0.8080
670.0	0.6589	0.7053	0.8214
680.0	0.6854	0.7275	0.8352
690.0	0.7137	0.7440	0.8456
700.0	0.7364	0.7621	0.8522
710.0	0.7583	0.7815	0.8587
720.0	0.7738	0.7973	0.8659
730.0	0.7882	0.8150	0.8742
740.0	0.8045	0.8308	0.8866
750.0	0.8234	0.8485	0.8976
760.0	0.8442	0.8731	0.9091
770.0	0.8591	0.8918	0.9148
780.0	0.8698	0.9091	0.9192
790.0	0.8800	0.9161	0.9314
800.0	0.8883	0.9192	0.9418
810.0	0.8970	0.9226	0.9476
820.0	0.9015	0.9293	0.9541
830.0	0.9048	0.9368	0.9625
840.0	0.9059	0.9411	0.9675
850.0	0.9074	0.9452	0.9766
860.0	0.9159	0.9507	0.9872
870.0	0.9197	0.9596	0.9920
880.0	0.9222	0.9674	0.9951
890.0	0.9227	0.9736	0.9959
900.0	0.9247	0.9797	0.9966
910.0	0.9271	0.9824	0.9984
920.0	0.9279	0.9849	0.9977
930.0	0.9291	0.9874	0.9985
940.0	0.9319	0.9914	0.9972
950.0	0.9360	0.9931	0.9973
960.0	0.9384	0.9941	0.9972
970.0	0.9405	0.9959	0.9987
980.0	0.9431	0.9950	0.9996
990.0	0.9447	0.9959	0.9997
1000.0	0.9461	0.9972	1.0000
1010.0	0.9480	0.9964	1.0001
1020.0	0.9493	0.9969	0.9993
1030.0	0.9530	0.9963	0.9994
1040.0	0.9559	0.9961	0.9995
1050.0	0.9615	0.9955	1.0000
1060.0	0.9730	0.9957	0.9996
1070.0	0.9803	0.9961	1.0003
1080.0	0.9877	0.9964	1.0009
1090.0	0.9920	0.9975	1.0007
1100.0	0.9939	0.9987	1.0015
1110.0	0.9940	0.9992	1.0021
1120.0	0.9937	1.0001	1.0026
1130.0	0.9921	0.9999	1.0031
1140.0	0.9927	0.9998	1.0037
1150.0	0.9924	0.9995	1.0034
1160.0	0.9923	0.9989	1.0023
1170.0	0.9932	0.9993	1.0028
1180.0	0.9920	0.9993	1.0024
1190.0	0.9919	1.0001	1.0024
1200.0	0.9930	0.9986	1.0033
1210.0	0.9932	0.9987	1.0022
1220.0	0.9918	0.9984	1.0028
1230.0	0.9922	0.9992	1.0023
1240.0	0.9932	0.9995	1.0026
1250.0	0.9945	0.9990	1.0033
1260.0	0.9940	0.9991	1.0034
1270.0	0.9963	0.9993	1.0024
1280.0	0.9963	0.9992	1.0022
1290.0	0.9960	0.9996	1.0031
1300.0	0.9962	1.0004	1.0026
1310.0	0.9959	1.0001	1.0033
1320.0	0.9974	0.9999	1.0029
1330.0	0.9978	1.0005	1.0027
1340.0	0.9975	1.0002	1.0030
1350.0	0.9969	1.0003	1.0036
1360.0	0.9965	1.0010	1.0043
1370.0	0.9972	1.0010	1.0035
1380.0	0.9971	1.0004	1.0042
1390.0	0.9974	1.0004	1.0038
1400.0	0.9974	1.0014	1.0040
1410.0	0.9976	1.0005	1.0044
1420.0	0.9979	1.0007	1.0040
1430.0	0.9986	1.0009	1.0041
1440.0	0.9970	1.0000	1.0044
1450.0	0.9975	1.0009	1.0049
1460.0	0.9971	1.0002	1.0044
1470.0	0.9978	1.0003	1.0039
1480.0	0.9973	0.9998	1.0033
1490.0	0.9972	1.0003	1.0039
1500.0	0.9978	1.0003	1.0040
1510.0	0.9977	1.0005	1.0038
1520.0	0.9978	1.0008	1.0049
1530.0	0.9983	1.0011	1.0040
1540.0	0.9979	1.0004	1.0040
1550.0	0.9981	1.0008	1.0031
1560.0	0.9971	1.0003	1.0036
1570.0	0.9971	1.0004	1.0036
1580.0	0.9969	1.0000	1.0040
1590.0	0.9974	1.0014	1.0035
1600.0	0.9981	1.0011	1.0041
1610.0	0.9984	1.0007	1.0036
1620.0	0.9990	1.0011	1.0033
1630.0	0.9988	1.0012	1.0037
1640.0	0.9971	1.0014	1.0036
1650.0	0.9977	1.0010	1.0033
1660.0	0.9980	1.0006	1.0033
1670.0	0.9977	1.0008	1.0027
1680.0	0.9982	1.0003	1.0038
1690.0	0.9979	1.0003	1.0040
1700.0	0.9988	1.0005	1.0041
1710.0	0.9985	1.0007	1.0040
1720.0	0.9988	1.0008	1.0049
1730.0	0.9993	1.0015	1.0046
1740.0	0.9987	1.0013	1.0042
1750.0	0.9984	1.0012	1.0037
1760.0	0.9981	1.0010	1.0039
1770.0	0.9984	1.0012	1.0043
1780.0	0.9991	1.0018	1.0044
1790.0	0.9989	1.0011	1.0040
1800.0	0.9981	1.0013	1.0043
1810.0	0.9988	1.0005	1.0035
1820.0	0.9975	1.0000	1.0034
1830.0	0.9972	1.0000	1.0035
1840.0	0.9978	0.9998	1.0032
1850.0	0.9979	1.0008	1.0032
1860.0	0.9981	1.0008	1.0039
1870.0	0.9987	1.0012	1.0034
1880.0	0.9989	1.0011	1.0040
1890.0	0.9988	1.0013	1.0046
1900.0	0.9987	1.0013	1.0045
1910.0	0.9986	1.0014	1.0044
1920.0	0.9978	1.0012	1.0050
1930.0	0.9978	1.0014	1.0045
1940.0	0.9984	1.0011	1.0044
1950.0	0.9983	1.0014	1.0040
1960.0	0.9987	1.0012	1.0040
1970.0	0.9986	1.0015	1.0035
1980.0	0.9990	1.0012	1.0036
1990.0	0.9987	1.0010	1.0043


==> data_V4/craft-hrm-rs.txt <==
10.0	0.0020	0.0047	0.0097
20.0	0.0025	0.0055	0.0075
30.0	0.0031	0.0052	0.0074
40.0	0.0034	0.0053	0.0076
50.0	0.0034	0.0056	0.0069
60.0	0.0037	0.0052	0.0069
70.0	0.0040	0.0053	0.0066
80.0	0.0041	0.0050	0.0070
90.0	0.0041	0.0051	0.0069
100.0	0.0041	0.0053	0.0068
110.0	0.0039	0.0053	0.0067
120.0	0.0042	0.0055	0.0066
130.0	0.0041	0.0056	0.0067
140.0	0.0039	0.0055	0.0067
150.0	0.0042	0.0055	0.0067
160.0	0.0044	0.0054	0.0066
170.0	0.0044	0.0054	0.0067
180.0	0.0044	0.0053	0.0069
190.0	0.0044	0.0057	0.0070
200.0	0.0045	0.0057	0.0072
210.0	0.0047	0.0059	0.0073
220.0	0.0049	0.0060	0.0073
230.0	0.0050	0.0060	0.0073
240.0	0.0054	0.0064	0.0076
250.0	0.0055	0.0062	0.0073
260.0	0.0055	0.0064	0.0072
270.0	0.0055	0.0064	0.0073
280.0	0.0054	0.0063	0.0073
290.0	0.0056	0.0064	0.0074
300.0	0.0059	0.0068	0.0083
310.0	0.0082	0.0095	0.0120
320.0	0.0119	0.0136	0.0175
330.0	0.0164	0.0187	0.0276
340.0	0.0232	0.0271	0.0398
350.0	0.0342	0.0407	0.0570
360.0	0.0486	0.0616	0.0846
370.0	0.0603	0.0846	0.1112
380.0	0.0760	0.1057	0.1434
390.0	0.1014	0.1428	0.1792
400.0	0.1297	0.1722	0.2179
410.0	0.1590	0.2010	0.2556
420.0	0.1918	0.2386	0.2885
430.0	0.2281	0.2767	0.3272
440.0	0.2719	0.3179	0.3733
450.0	0.3084	0.3636	0.4105
460.0	0.3481	0.4037	0.4994
470.0	0.3997	0.4943	0.6093
480.0	0.4814	0.5780	0.7179
490.0	0.5597	0.6633	0.7724
500.0	0.6334	0.7305	0.8113
510.0	0.6865	0.7665	0.8270
520.0	0.7171	0.8039	0.8461
530.0	0.7344	0.8154	0.8582
540.0	0.7488	0.8419	0.8667
550.0	0.7577	0.8470	0.8782
560.0	0.7653	0.8483	0.8853
570.0	0.7726	0.8520	0.8925
580.0	0.7811	0.8542	0.8999
590.0	0.7859	0.8551	0.9048
600.0	0.7916	0.8548	0.9097
610.0	0.7976	0.8553	0.9148
620.0	0.8010	0.8560	0.9148
630.0	0.8066	0.8554	0.9143
640.0	0.8093	0.8548	0.9170
650.0	0.8115	0.8553	0.9189
660.0	0.8127	0.8553	0.9177
670.0	0.8121	0.8543	0.9175
680.0	0.8124	0.8529	0.9194
690.0	0.8135	0.8582	0.9197
700.0	0.8140	0.8600	0.9204
710.0	0.8151	0.8621	0.9202
720.0	0.8190	0.8619	0.9196
730.0	0.8196	0.8656	0.9230
740.0	0.8206	0.8653	0.9216
750.0	0.8232	0.8657	0.9243
760.0	0.8240	0.8661	0.9255
770.0	0.8239	0.8662	0.9268
780.0	0.8246	0.8681	0.9257
790.0	0.8244	0.8701	0.9265
800.0	0.8246	0.8697	0.9276
810.0	0.8231	0.8696	0.9262
820.0	0.8245	0.8713	0.9257
830.0	0.8259	0.8724	0.9265
840.0	0.8258	0.8728	0.9271
850.0	0.8269	0.8750	0.9265
860.0	0.8288	0.8738	0.9268
870.0	0.8309	0.8745	0.9283
880.0	0.8308	0.8756	0.9279
890.0	0.8299	0.8755	0.9296
900.0	0.8295	0.8788	0.9308
910.0	0.8303	0.8778	0.9319
920.0	0.8293	0.8770	0.9289
930.0	0.8303	0.8776	0.9289
940.0	0.8298	0.8774	0.9293
950.0	0.8299	0.8782	0.9286
960.0	0.8306	0.8781	0.9285
970.0	0.8312	0.8780	0.9298
980.0	0.8287	0.8786	0.9293
990.0	0.8286	0.8773	0.9318
1000.0	0.8289	0.8761	0.9306
1010.0	0.8278	0.8777	0.9308
1020.0	0.8270	0.8773	0.9306
1030.0	0.8277	0.8777	0.9320
1040.0	0.8298	0.8776	0.9310
1050.0	0.8305	0.8774	0.9323
1060.0	0.8309	0.8770	0.9324
1070.0	0.8309	0.8778	0.9331
1080.0	0.8311	0.8787	0.9328
1090.0	0.8317	0.8805	0.9326
1100.0	0.8312	0.8818	0.9313
1110.0	0.8297	0.8805	0.9301
1120.0	0.8310	0.8784	0.9305
1130.0	0.8309	0.8786	0.9309
1140.0	0.8316	0.8777	0.9309
1150.0	0.8293	0.8757	0.9318
1160.0	0.8328	0.8767	0.9334
1170.0	0.8320	0.8775	0.9335
1180.0	0.8323	0.8767	0.9326
1190.0	0.8330	0.8805	0.9338
1200.0	0.8330	0.8807	0.9327
1210.0	0.8331	0.8812	0.9326
1220.0	0.8323	0.8813	0.9336
1230.0	0.8336	0.8816	0.9348
1240.0	0.8330	0.8811	0.9331
1250.0	0.8322	0.8806	0.9355
1260.0	0.8333	0.8806	0.9342
1270.0	0.8339	0.8806	0.9348
1280.0	0.8337	0.8809	0.9349
1290.0	0.8332	0.8823	0.9340
1300.0	0.8331	0.8841	0.9338
1310.0	0.8332	0.8814	0.9352
1320.0	0.8332	0.8798	0.9349
1330.0	0.8322	0.8803	0.9346
1340.0	0.8333	0.8811	0.9350
1350.0	0.8334	0.8794	0.9344
1360.0	0.8338	0.8792	0.9341
1370.0	0.8340	0.8780	0.9347
1380.0	0.8332	0.8800	0.9335
1390.0	0.8325	0.8798	0.9344
1400.0	0.8328	0.8802	0.9341
1410.0	0.8319	0.8801	0.9342
1420.0	0.8328	0.8807	0.9333
1430.0	0.8325	0.8812	0.9326
1440.0	0.8344	0.8815	0.9320
1450.0	0.8350	0.8807	0.9341
1460.0	0.8347	0.8802	0.9327
1470.0	0.8340	0.8810	0.9317
1480.0	0.8343	0.8792	0.9329
1490.0	0.8336	0.8794	0.9331
1500.0	0.8326	0.8804	0.9341
1510.0	0.8337	0.8802	0.9349
1520.0	0.8332	0.8812	0.9355
1530.0	0.8332	0.8812	0.9346
1540.0	0.8334	0.8791	0.9324
1550.0	0.8317	0.8798	0.9337
1560.0	0.8335	0.8797	0.9349
1570.0	0.8338	0.8789	0.9356
1580.0	0.8327	0.8800	0.9357
1590.0	0.8336	0.8792	0.9358
1600.0	0.8319	0.8793	0.9367
1610.0	0.8330	0.8793	0.9348
1620.0	0.8330	0.8802	0.9363
1630.0	0.8331	0.8798	0.9349
1640.0	0.8329	0.8804	0.9347
1650.0	0.8323	0.8787	0.9337
1660.0	0.8324	0.8799	0.9331
1670.0	0.8326	0.8811	0.9337
1680.0	0.8340	0.8814	0.9323
1690.0	0.8346	0.8813	0.9318
1700.0	0.8343	0.8806	0.9343
1710.0	0.8346	0.8809	0.9352
1720.0	0.8337	0.8813	0.9348
1730.0	0.8329	0.8822	0.9332
1740.0	0.8339	0.8836	0.9336
1750.0	0.8348	0.8828	0.9333
1760.0	0.8326	0.8816	0.9345
1770.0	0.8329	0.8813	0.9362
1780.0	0.8318	0.8799	0.9357
1790.0	0.8322	0.8813	0.9365
1800.0	0.8312	0.8800	0.9363
1810.0	0.8317	0.8806	0.9348
1820.0	0.8334	0.8804	0.9360
1830.0	0.8335	0.8818	0.9356
1840.0	0.8333	0.8821	0.9358
1850.0	0.8329	0.8826	0.9363
1860.0	0.8343	0.8832	0.9363
1870.0	0.8332	0.8807	0.9365
1880.0	0.8336	0.8824	0.9354
1890.0	0.8328	0.8828	0.9367
1900.0	0.8345	0.8814	0.9359
1910.0	0.8346	0.8813	0.9357
1920.0	0.8337	0.8825	0.9349
1930.0	0.8340	0.8815	0.9341
1940.0	0.8337	0.8818	0.9344
1950.0	0.8334	0.8805	0.9347
1960.0	0.8335	0.8782	0.9336
1970.0	0.8335	0.8798	0.9321
1980.0	0.8340	0.8812	0.9330
1990.0	0.8347	0.8814	0.9342


==> data_V4/craft-hrm.txt <==
10.0	0.0000	0.0048	0.0095
20.0	0.0025	0.0052	0.0074
30.0	0.0023	0.0037	0.0069
40.0	0.0026	0.0042	0.0073
50.0	0.0024	0.0043	0.0076
60.0	0.0024	0.0041	0.0072
70.0	0.0028	0.0046	0.0070
80.0	0.0029	0.0047	0.0071
90.0	0.0035	0.0056	0.0078
100.0	0.0055	0.0078	0.0113
110.0	0.0088	0.0113	0.0151
120.0	0.0118	0.0158	0.0242
130.0	0.0169	0.0242	0.0348
140.0	0.0249	0.0314	0.0457
150.0	0.0293	0.0473	0.0632
160.0	0.0367	0.0635	0.0785
170.0	0.0474	0.0803	0.1025
180.0	0.0603	0.0937	0.1203
190.0	0.0746	0.1148	0.1477
200.0	0.0894	0.1419	0.1748
210.0	0.1120	0.1744	0.2009
220.0	0.1462	0.2056	0.2357
230.0	0.1834	0.2444	0.2736
240.0	0.2299	0.2836	0.3227
250.0	0.2699	0.3166	0.3789
260.0	0.3108	0.3503	0.4366
270.0	0.3478	0.3871	0.4820
280.0	0.3793	0.4260	0.5262
290.0	0.4084	0.4643	0.5594
300.0	0.4376	0.4972	0.6264
310.0	0.4705	0.5326	0.7223
320.0	0.5222	0.6151	0.7902
330.0	0.6049	0.6969	0.8343
340.0	0.6657	0.7612	0.8558
350.0	0.7000	0.7900	0.8763
360.0	0.7300	0.8091	0.8878
370.0	0.7497	0.8200	0.9038
380.0	0.7649	0.8332	0.9114
390.0	0.7703	0.8420	0.9132
400.0	0.7777	0.8503	0.9159
410.0	0.7859	0.8518	0.9147
420.0	0.7920	0.8581	0.9177
430.0	0.7976	0.8612	0.9201
440.0	0.7987	0.8634	0.9213
450.0	0.8016	0.8663	0.9221
460.0	0.8064	0.8684	0.9246
470.0	0.8069	0.8711	0.9247
480.0	0.8070	0.8719	0.9262
490.0	0.8075	0.8727	0.9279
500.0	0.8091	0.8735	0.9272
510.0	0.8105	0.8733	0.9258
520.0	0.8123	0.8743	0.9271
530.0	0.8138	0.8745	0.9263
540.0	0.8157	0.8760	0.9261
550.0	0.8165	0.8763	0.9279
560.0	0.8184	0.8747	0.9281
570.0	0.8217	0.8752	0.9300
580.0	0.8233	0.8753	0.9295
590.0	0.8231	0.8747	0.9312
600.0	0.8254	0.8789	0.9339
610.0	0.8251	0.8790	0.9343
620.0	0.8288	0.8797	0.9327
630.0	0.8297	0.8784	0.9312
640.0	0.8302	0.8781	0.9317
650.0	0.8318	0.8790	0.9322
660.0	0.8313	0.8773	0.9313
670.0	0.8322	0.8780	0.9317
680.0	0.8323	0.8791	0.9334
690.0	0.8307	0.8790	0.9329
700.0	0.8325	0.8793	0.9320
710.0	0.8322	0.8787	0.9331
720.0	0.8314	0.8797	0.9340
730.0	0.8320	0.8805	0.9353
740.0	0.8314	0.8787	0.9352
750.0	0.8314	0.8775	0.9345
760.0	0.8300	0.8762	0.9327
770.0	0.8308	0.8763	0.9317
780.0	0.8312	0.8774	0.9323
790.0	0.8308	0.8785	0.9327
800.0	0.8305	0.8768	0.9331
810.0	0.8319	0.8784	0.9336
820.0	0.8325	0.8797	0.9334
830.0	0.8321	0.8794	0.9328
840.0	0.8313	0.8786	0.9324
850.0	0.8315	0.8800	0.9323
860.0	0.8313	0.8798	0.9311
870.0	0.8313	0.8792	0.9327
880.0	0.8320	0.8797	0.9334
890.0	0.8313	0.8794	0.9337
900.0	0.8309	0.8800	0.9335
910.0	0.8313	0.8792	0.9334
920.0	0.8323	0.8797	0.9338
930.0	0.8321	0.8789	0.9336
940.0	0.8336	0.8798	0.9343
950.0	0.8346	0.8787	0.9334
960.0	0.8334	0.8799	0.9357
970.0	0.8326	0.8797	0.9344
980.0	0.8326	0.8800	0.9349
990.0	0.8319	0.8793	0.9363
1000.0	0.8316	0.8779	0.9359
1010.0	0.8319	0.8779	0.9350
1020.0	0.8323	0.8776	0.9350
1030.0	0.8315	0.8795	0.9368
1040.0	0.8316	0.8784	0.9346
1050.0	0.8318	0.8796	0.9351
1060.0	0.8328	0.8789	0.9353
1070.0	0.8329	0.8780	0.9329
1080.0	0.8327	0.8779	0.9321
1090.0	0.8334	0.8773	0.9331
1100.0	0.8352	0.8782	0.9333
1110.0	0.8341	0.8771	0.9329
1120.0	0.8343	0.8807	0.9339
1130.0	0.8342	0.8810	0.9348
1140.0	0.8333	0.8813	0.9342
1150.0	0.8346	0.8817	0.9343
1160.0	0.8331	0.8815	0.9350
1170.0	0.8330	0.8810	0.9343
1180.0	0.8332	0.8819	0.9335
1190.0	0.8328	0.8814	0.9324
1200.0	0.8331	0.8832	0.9329
1210.0	0.8341	0.8840	0.9334
1220.0	0.8338	0.8821	0.9332
1230.0	0.8343	0.8818	0.9336
1240.0	0.8348	0.8807	0.9356
1250.0	0.8340	0.8805	0.9357
1260.0	0.8333	0.8801	0.9366
1270.0	0.8334	0.8803	0.9361
1280.0	0.8339	0.8804	0.9345
1290.0	0.8334	0.8801	0.9343
1300.0	0.8349	0.8799	0.9342
1310.0	0.8326	0.8806	0.9339
1320.0	0.8337	0.8795	0.9335
1330.0	0.8326	0.8792	0.9342
1340.0	0.8343	0.8806	0.9341
1350.0	0.8332	0.8793	0.9339
1360.0	0.8333	0.8808	0.9352
1370.0	0.8336	0.8808	0.9356
1380.0	0.8336	0.8807	0.9350
1390.0	0.8331	0.8790	0.9363
1400.0	0.8331	0.8783	0.9359
1410.0	0.8331	0.8796	0.9347
1420.0	0.8340	0.8792	0.9351
1430.0	0.8347	0.8790	0.9344
1440.0	0.8339	0.8794	0.9348
1450.0	0.8328	0.8813	0.9345
1460.0	0.8330	0.8806	0.9353
1470.0	0.8330	0.8820	0.9351
1480.0	0.8338	0.8814	0.9339
1490.0	0.8333	0.8821	0.9317
1500.0	0.8343	0.8824	0.9334
1510.0	0.8352	0.8819	0.9313
1520.0	0.8358	0.8811	0.9316
1530.0	0.8335	0.8828	0.9320
1540.0	0.8340	0.8814	0.9331
1550.0	0.8337	0.8811	0.9337
1560.0	0.8341	0.8813	0.9330
1570.0	0.8343	0.8802	0.9341
1580.0	0.8347	0.8816	0.9337
1590.0	0.8346	0.8807	0.9334
1600.0	0.8347	0.8809	0.9346
1610.0	0.8341	0.8800	0.9351
1620.0	0.8348	0.8808	0.9330
1630.0	0.8346	0.8821	0.9351
1640.0	0.8342	0.8811	0.9338
1650.0	0.8340	0.8801	0.9335
1660.0	0.8354	0.8807	0.9349
1670.0	0.8360	0.8801	0.9353
1680.0	0.8351	0.8804	0.9357
1690.0	0.8349	0.8804	0.9355
1700.0	0.8334	0.8807	0.9356
1710.0	0.8340	0.8810	0.9356
1720.0	0.8347	0.8822	0.9336
1730.0	0.8346	0.8820	0.9354
1740.0	0.8333	0.8806	0.9344
1750.0	0.8333	0.8806	0.9336
1760.0	0.8338	0.8805	0.9341
1770.0	0.8341	0.8809	0.9345
1780.0	0.8341	0.8821	0.9341
1790.0	0.8346	0.8812	0.9332
1800.0	0.8358	0.8816	0.9328
1810.0	0.8346	0.8813	0.9332
1820.0	0.8346	0.8801	0.9338
1830.0	0.8350	0.8793	0.9331
1840.0	0.8346	0.8796	0.9338
1850.0	0.8324	0.8804	0.9344
1860.0	0.8343	0.8812	0.9337
1870.0	0.8344	0.8819	0.9339
1880.0	0.8340	0.8821	0.9337
1890.0	0.8352	0.8825	0.9334
1900.0	0.8337	0.8822	0.9337
1910.0	0.8345	0.8830	0.9341
1920.0	0.8334	0.8832	0.9345
1930.0	0.8328	0.8823	0.9338
1940.0	0.8330	0.8832	0.9340
1950.0	0.8351	0.8829	0.9341
1960.0	0.8358	0.8832	0.9342
1970.0	0.8354	0.8828	0.9335
1980.0	0.8345	0.8825	0.9343
1990.0	0.8344	0.8807	0.9332


==> data_V4/craft-ql-rs.txt <==
10.0	0.0000	0.0051	0.0117
20.0	0.0038	0.0065	0.0096
30.0	0.0044	0.0063	0.0087
40.0	0.0045	0.0060	0.0088
50.0	0.0043	0.0060	0.0092
60.0	0.0045	0.0065	0.0093
70.0	0.0047	0.0066	0.0093
80.0	0.0049	0.0066	0.0087
90.0	0.0048	0.0069	0.0084
100.0	0.0048	0.0069	0.0085
110.0	0.0055	0.0071	0.0084
120.0	0.0057	0.0069	0.0082
130.0	0.0055	0.0068	0.0083
140.0	0.0056	0.0069	0.0080
150.0	0.0058	0.0070	0.0080
160.0	0.0060	0.0068	0.0079
170.0	0.0059	0.0069	0.0081
180.0	0.0058	0.0069	0.0080
190.0	0.0062	0.0069	0.0081
200.0	0.0062	0.0072	0.0080
210.0	0.0061	0.0071	0.0082
220.0	0.0061	0.0072	0.0085
230.0	0.0061	0.0073	0.0087
240.0	0.0064	0.0073	0.0087
250.0	0.0063	0.0073	0.0089
260.0	0.0063	0.0072	0.0088
270.0	0.0065	0.0073	0.0091
280.0	0.0065	0.0075	0.0092
290.0	0.0067	0.0076	0.0093
300.0	0.0066	0.0077	0.0092
310.0	0.0067	0.0077	0.0092
320.0	0.0068	0.0077	0.0091
330.0	0.0067	0.0080	0.0090
340.0	0.0070	0.0082	0.0091
350.0	0.0072	0.0081	0.0093
360.0	0.0072	0.0081	0.0093
370.0	0.0071	0.0081	0.0093
380.0	0.0071	0.0084	0.0094
390.0	0.0071	0.0082	0.0099
400.0	0.0071	0.0085	0.0098
410.0	0.0073	0.0085	0.0099
420.0	0.0075	0.0085	0.0100
430.0	0.0076	0.0085	0.0101
440.0	0.0078	0.0086	0.0100
450.0	0.0078	0.0088	0.0101
460.0	0.0079	0.0088	0.0102
470.0	0.0079	0.0088	0.0101
480.0	0.0079	0.0091	0.0109
490.0	0.0080	0.0091	0.0109
500.0	0.0081	0.0091	0.0107
510.0	0.0082	0.0091	0.0108
520.0	0.0082	0.0092	0.0109
530.0	0.0085	0.0092	0.0109
540.0	0.0084	0.0094	0.0111
550.0	0.0085	0.0093	0.0113
560.0	0.0086	0.0094	0.0114
570.0	0.0087	0.0095	0.0112
580.0	0.0088	0.0097	0.0118
590.0	0.0088	0.0097	0.0116
600.0	0.0090	0.0099	0.0116
610.0	0.0092	0.0100	0.0118
620.0	0.0093	0.0102	0.0117
630.0	0.0094	0.0102	0.0116
640.0	0.0095	0.0103	0.0116
650.0	0.0096	0.0103	0.0118
660.0	0.0099	0.0106	0.0120
670.0	0.0100	0.0108	0.0121
680.0	0.0100	0.0108	0.0124
690.0	0.0100	0.0109	0.0123
700.0	0.0099	0.0109	0.0125
710.0	0.0100	0.0110	0.0127
720.0	0.0101	0.0111	0.0128
730.0	0.0102	0.0111	0.0130
740.0	0.0105	0.0113	0.0131
750.0	0.0105	0.0114	0.0134
760.0	0.0106	0.0114	0.0134
770.0	0.0107	0.0115	0.0133
780.0	0.0108	0.0116	0.0136
790.0	0.0108	0.0118	0.0135
800.0	0.0109	0.0118	0.0134
810.0	0.0109	0.0118	0.0140
820.0	0.0111	0.0120	0.0142
830.0	0.0114	0.0121	0.0141
840.0	0.0114	0.0122	0.0142
850.0	0.0115	0.0122	0.0143
860.0	0.0115	0.0123	0.0144
870.0	0.0118	0.0124	0.0146
880.0	0.0119	0.0126	0.0147
890.0	0.0118	0.0126	0.0148
900.0	0.0119	0.0127	0.0147
910.0	0.0121	0.0129	0.0147
920.0	0.0120	0.0130	0.0150
930.0	0.0120	0.0132	0.0152
940.0	0.0122	0.0132	0.0156
950.0	0.0123	0.0134	0.0159
960.0	0.0124	0.0136	0.0160
970.0	0.0127	0.0139	0.0161
980.0	0.0130	0.0140	0.0162
990.0	0.0132	0.0142	0.0165
1000.0	0.0134	0.0142	0.0168
1010.0	0.0134	0.0144	0.0170
1020.0	0.0135	0.0146	0.0171
1030.0	0.0137	0.0148	0.0172
1040.0	0.0142	0.0150	0.0173
1050.0	0.0143	0.0151	0.0175
1060.0	0.0145	0.0153	0.0179
1070.0	0.0146	0.0154	0.0182
1080.0	0.0146	0.0158	0.0184
1090.0	0.0149	0.0160	0.0185
1100.0	0.0150	0.0162	0.0186
1110.0	0.0151	0.0164	0.0187
1120.0	0.0152	0.0167	0.0188
1130.0	0.0157	0.0169	0.0189
1140.0	0.0158	0.0172	0.0191
1150.0	0.0158	0.0174	0.0195
1160.0	0.0160	0.0174	0.0197
1170.0	0.0161	0.0180	0.0200
1180.0	0.0163	0.0181	0.0202
1190.0	0.0165	0.0183	0.0204
1200.0	0.0168	0.0186	0.0208
1210.0	0.0168	0.0190	0.0212
1220.0	0.0170	0.0191	0.0213
1230.0	0.0171	0.0193	0.0212
1240.0	0.0175	0.0195	0.0216
1250.0	0.0180	0.0196	0.0218
1260.0	0.0183	0.0197	0.0223
1270.0	0.0186	0.0199	0.0224
1280.0	0.0186	0.0201	0.0230
1290.0	0.0190	0.0203	0.0232
1300.0	0.0193	0.0208	0.0234
1310.0	0.0192	0.0210	0.0237
1320.0	0.0194	0.0213	0.0241
1330.0	0.0193	0.0213	0.0244
1340.0	0.0195	0.0216	0.0247
1350.0	0.0196	0.0217	0.0250
1360.0	0.0198	0.0219	0.0255
1370.0	0.0202	0.0223	0.0256
1380.0	0.0202	0.0226	0.0261
1390.0	0.0206	0.0229	0.0266
1400.0	0.0209	0.0230	0.0274
1410.0	0.0213	0.0233	0.0278
1420.0	0.0214	0.0235	0.0280
1430.0	0.0216	0.0237	0.0281
1440.0	0.0218	0.0239	0.0284
1450.0	0.0221	0.0242	0.0284
1460.0	0.0223	0.0245	0.0287
1470.0	0.0227	0.0247	0.0291
1480.0	0.0229	0.0251	0.0293
1490.0	0.0233	0.0252	0.0295
1500.0	0.0236	0.0255	0.0300
1510.0	0.0239	0.0257	0.0302
1520.0	0.0241	0.0260	0.0307
1530.0	0.0242	0.0262	0.0311
1540.0	0.0243	0.0264	0.0316
1550.0	0.0246	0.0267	0.0321
1560.0	0.0247	0.0269	0.0322
1570.0	0.0252	0.0271	0.0326
1580.0	0.0255	0.0276	0.0326
1590.0	0.0258	0.0278	0.0331
1600.0	0.0261	0.0278	0.0333
1610.0	0.0264	0.0281	0.0332
1620.0	0.0266	0.0284	0.0335
1630.0	0.0270	0.0287	0.0338
1640.0	0.0269	0.0289	0.0343
1650.0	0.0274	0.0292	0.0354
1660.0	0.0276	0.0295	0.0354
1670.0	0.0277	0.0295	0.0353
1680.0	0.0278	0.0298	0.0358
1690.0	0.0283	0.0301	0.0363
1700.0	0.0288	0.0302	0.0367
1710.0	0.0291	0.0308	0.0368
1720.0	0.0294	0.0310	0.0372
1730.0	0.0295	0.0316	0.0376
1740.0	0.0296	0.0317	0.0376
1750.0	0.0301	0.0316	0.0386
1760.0	0.0303	0.0322	0.0397
1770.0	0.0309	0.0325	0.0399
1780.0	0.0309	0.0325	0.0402
1790.0	0.0312	0.0331	0.0407
1800.0	0.0313	0.0335	0.0410
1810.0	0.0316	0.0337	0.0411
1820.0	0.0317	0.0340	0.0414
1830.0	0.0320	0.0342	0.0422
1840.0	0.0320	0.0347	0.0426
1850.0	0.0321	0.0349	0.0433
1860.0	0.0326	0.0354	0.0437
1870.0	0.0328	0.0356	0.0441
1880.0	0.0326	0.0358	0.0441
1890.0	0.0336	0.0366	0.0443
1900.0	0.0338	0.0373	0.0444
1910.0	0.0338	0.0376	0.0448
1920.0	0.0344	0.0377	0.0459
1930.0	0.0347	0.0380	0.0461
1940.0	0.0347	0.0381	0.0459
1950.0	0.0350	0.0386	0.0460
1960.0	0.0351	0.0388	0.0470
1970.0	0.0356	0.0392	0.0477
1980.0	0.0358	0.0393	0.0480
1990.0	0.0363	0.0394	0.0484


==> data_V4/craft-ql.txt <==
10.0	0.0000	0.0036	0.0077
20.0	0.0017	0.0041	0.0075
30.0	0.0023	0.0051	0.0073
40.0	0.0033	0.0048	0.0076
50.0	0.0036	0.0054	0.0074
60.0	0.0042	0.0057	0.0070
70.0	0.0043	0.0056	0.0072
80.0	0.0046	0.0053	0.0079
90.0	0.0047	0.0057	0.0076
100.0	0.0047	0.0060	0.0080
110.0	0.0046	0.0061	0.0077
120.0	0.0049	0.0063	0.0080
130.0	0.0048	0.0065	0.0079
140.0	0.0049	0.0063	0.0077
150.0	0.0050	0.0065	0.0077
160.0	0.0053	0.0067	0.0080
170.0	0.0054	0.0068	0.0079
180.0	0.0054	0.0065	0.0080
190.0	0.0054	0.0067	0.0079
200.0	0.0055	0.0068	0.0078
210.0	0.0054	0.0068	0.0077
220.0	0.0054	0.0067	0.0078
230.0	0.0054	0.0065	0.0078
240.0	0.0054	0.0066	0.0076
250.0	0.0057	0.0065	0.0079
260.0	0.0057	0.0065	0.0078
270.0	0.0057	0.0066	0.0077
280.0	0.0059	0.0067	0.0075
290.0	0.0059	0.0067	0.0075
300.0	0.0058	0.0070	0.0073
310.0	0.0058	0.0070	0.0073
320.0	0.0059	0.0069	0.0075
330.0	0.0058	0.0068	0.0074
340.0	0.0058	0.0068	0.0074
350.0	0.0058	0.0069	0.0073
360.0	0.0057	0.0067	0.0073
370.0	0.0057	0.0067	0.0072
380.0	0.0058	0.0067	0.0071
390.0	0.0058	0.0066	0.0072
400.0	0.0058	0.0064	0.0072
410.0	0.0059	0.0065	0.0071
420.0	0.0057	0.0065	0.0070
430.0	0.0056	0.0064	0.0070
440.0	0.0057	0.0063	0.0069
450.0	0.0058	0.0063	0.0069
460.0	0.0057	0.0063	0.0068
470.0	0.0057	0.0063	0.0068
480.0	0.0057	0.0062	0.0068
490.0	0.0056	0.0062	0.0067
500.0	0.0056	0.0061	0.0067
510.0	0.0055	0.0061	0.0066
520.0	0.0055	0.0061	0.0066
530.0	0.0054	0.0059	0.0065
540.0	0.0054	0.0060	0.0064
550.0	0.0053	0.0059	0.0064
560.0	0.0052	0.0059	0.0063
570.0	0.0053	0.0059	0.0062
580.0	0.0054	0.0059	0.0063
590.0	0.0054	0.0059	0.0062
600.0	0.0053	0.0059	0.0062
610.0	0.0052	0.0058	0.0062
620.0	0.0052	0.0058	0.0061
630.0	0.0052	0.0058	0.0061
640.0	0.0052	0.0057	0.0060
650.0	0.0052	0.0057	0.0060
660.0	0.0053	0.0056	0.0060
670.0	0.0052	0.0057	0.0059
680.0	0.0052	0.0057	0.0059
690.0	0.0051	0.0056	0.0059
700.0	0.0052	0.0056	0.0058
710.0	0.0051	0.0055	0.0058
720.0	0.0050	0.0056	0.0058
730.0	0.0051	0.0056	0.0058
740.0	0.0051	0.0055	0.0058
750.0	0.0051	0.0055	0.0057
760.0	0.0051	0.0055	0.0057
770.0	0.0052	0.0055	0.0058
780.0	0.0051	0.0055	0.0058
790.0	0.0051	0.0055	0.0058
800.0	0.0051	0.0055	0.0058
810.0	0.0051	0.0055	0.0058
820.0	0.0051	0.0055	0.0058
830.0	0.0050	0.0054	0.0058
840.0	0.0050	0.0055	0.0057
850.0	0.0050	0.0055	0.0057
860.0	0.0050	0.0055	0.0058
870.0	0.0049	0.0055	0.0058
880.0	0.0050	0.0054	0.0058
890.0	0.0049	0.0054	0.0058
900.0	0.0049	0.0054	0.0058
910.0	0.0050	0.0054	0.0058
920.0	0.0050	0.0054	0.0057
930.0	0.0050	0.0054	0.0058
940.0	0.0051	0.0054	0.0057
950.0	0.0051	0.0054	0.0057
960.0	0.0051	0.0054	0.0057
970.0	0.0051	0.0054	0.0057
980.0	0.0051	0.0054	0.0057
990.0	0.0051	0.0053	0.0058
1000.0	0.0050	0.0053	0.0056
1010.0	0.0050	0.0053	0.0056
1020.0	0.0050	0.0053	0.0056
1030.0	0.0050	0.0052	0.0057
1040.0	0.0050	0.0053	0.0057
1050.0	0.0050	0.0053	0.0057
1060.0	0.0049	0.0052	0.0056
1070.0	0.0049	0.0052	0.0056
1080.0	0.0049	0.0052	0.0055
1090.0	0.0048	0.0052	0.0055
1100.0	0.0048	0.0051	0.0055
1110.0	0.0047	0.0051	0.0055
1120.0	0.0047	0.0050	0.0054
1130.0	0.0047	0.0050	0.0054
1140.0	0.0046	0.0050	0.0054
1150.0	0.0046	0.0050	0.0054
1160.0	0.0045	0.0050	0.0054
1170.0	0.0045	0.0049	0.0053
1180.0	0.0046	0.0050	0.0052
1190.0	0.0046	0.0049	0.0053
1200.0	0.0046	0.0050	0.0053
1210.0	0.0045	0.0049	0.0052
1220.0	0.0045	0.0049	0.0053
1230.0	0.0045	0.0049	0.0054
1240.0	0.0045	0.0048	0.0053
1250.0	0.0044	0.0048	0.0053
1260.0	0.0044	0.0048	0.0053
1270.0	0.0044	0.0048	0.0053
1280.0	0.0045	0.0048	0.0053
1290.0	0.0045	0.0049	0.0053
1300.0	0.0044	0.0048	0.0053
1310.0	0.0044	0.0049	0.0053
1320.0	0.0044	0.0048	0.0054
1330.0	0.0044	0.0049	0.0054
1340.0	0.0045	0.0048	0.0054
1350.0	0.0045	0.0048	0.0054
1360.0	0.0044	0.0048	0.0055
1370.0	0.0045	0.0048	0.0055
1380.0	0.0045	0.0049	0.0055
1390.0	0.0045	0.0050	0.0055
1400.0	0.0045	0.0050	0.0055
1410.0	0.0046	0.0050	0.0056
1420.0	0.0046	0.0050	0.0056
1430.0	0.0046	0.0051	0.0056
1440.0	0.0046	0.0052	0.0056
1450.0	0.0046	0.0052	0.0056
1460.0	0.0047	0.0051	0.0056
1470.0	0.0047	0.0052	0.0057
1480.0	0.0048	0.0053	0.0057
1490.0	0.0048	0.0053	0.0057
1500.0	0.0049	0.0052	0.0058
1510.0	0.0050	0.0053	0.0058
1520.0	0.0050	0.0053	0.0058
1530.0	0.0051	0.0053	0.0058
1540.0	0.0051	0.0054	0.0058
1550.0	0.0051	0.0055	0.0059
1560.0	0.0052	0.0055	0.0059
1570.0	0.0052	0.0055	0.0060
1580.0	0.0051	0.0056	0.0061
1590.0	0.0052	0.0056	0.0061
1600.0	0.0053	0.0057	0.0062
1610.0	0.0053	0.0057	0.0062
1620.0	0.0053	0.0057	0.0061
1630.0	0.0054	0.0057	0.0062
1640.0	0.0054	0.0059	0.0064
1650.0	0.0055	0.0059	0.0064
1660.0	0.0055	0.0059	0.0065
1670.0	0.0055	0.0060	0.0065
1680.0	0.0056	0.0060	0.0065
1690.0	0.0056	0.0061	0.0067
1700.0	0.0057	0.0061	0.0066
1710.0	0.0057	0.0061	0.0067
1720.0	0.0058	0.0062	0.0068
1730.0	0.0059	0.0062	0.0068
1740.0	0.0059	0.0063	0.0068
1750.0	0.0059	0.0064	0.0069
1760.0	0.0059	0.0065	0.0070
1770.0	0.0060	0.0065	0.0071
1780.0	0.0060	0.0066	0.0072
1790.0	0.0061	0.0067	0.0072
1800.0	0.0060	0.0067	0.0073
1810.0	0.0062	0.0067	0.0073
1820.0	0.0062	0.0068	0.0074
1830.0	0.0063	0.0068	0.0074
1840.0	0.0063	0.0069	0.0077
1850.0	0.0064	0.0070	0.0078
1860.0	0.0064	0.0071	0.0078
1870.0	0.0065	0.0071	0.0079
1880.0	0.0066	0.0072	0.0080
1890.0	0.0066	0.0073	0.0079
1900.0	0.0067	0.0072	0.0080
1910.0	0.0068	0.0073	0.0081
1920.0	0.0069	0.0073	0.0082
1930.0	0.0069	0.0075	0.0083
1940.0	0.0070	0.0076	0.0082
1950.0	0.0071	0.0077	0.0083
1960.0	0.0073	0.0077	0.0084
1970.0	0.0073	0.0078	0.0087
1980.0	0.0074	0.0079	0.0087
1990.0	0.0074	0.0081	0.0089


==> data_V4/craft-single-crm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0000
260.0	0.0000	0.0000	0.0001
270.0	0.0000	0.0000	0.0008
280.0	0.0000	0.0000	0.0008
290.0	0.0000	0.0000	0.0008
300.0	0.0000	0.0000	0.0008
310.0	0.0000	0.0000	0.0015
320.0	0.0000	0.0000	0.0017
330.0	0.0000	0.0000	0.0027
340.0	0.0000	0.0004	0.0027
350.0	0.0000	0.0007	0.0033
360.0	0.0000	0.0008	0.0036
370.0	0.0000	0.0008	0.0048
380.0	0.0000	0.0019	0.0052
390.0	0.0000	0.0025	0.0074
400.0	0.0000	0.0029	0.0092
410.0	0.0000	0.0027	0.0121
420.0	0.0000	0.0037	0.0155
430.0	0.0008	0.0041	0.0196
440.0	0.0008	0.0051	0.0217
450.0	0.0008	0.0063	0.0257
460.0	0.0010	0.0075	0.0282
470.0	0.0015	0.0093	0.0337
480.0	0.0016	0.0109	0.0377
490.0	0.0028	0.0140	0.0461
500.0	0.0036	0.0159	0.0572
510.0	0.0053	0.0214	0.0639
520.0	0.0070	0.0251	0.0756
530.0	0.0082	0.0345	0.1060
540.0	0.0110	0.0454	0.1233
550.0	0.0121	0.0536	0.1523
560.0	0.0140	0.0721	0.1791
570.0	0.0190	0.1022	0.2071
580.0	0.0222	0.1194	0.2304
590.0	0.0244	0.1524	0.2714
600.0	0.0335	0.1791	0.2992
610.0	0.0417	0.2104	0.3352
620.0	0.0637	0.2556	0.3611
630.0	0.0713	0.3010	0.3969
640.0	0.0990	0.3666	0.4349
650.0	0.1302	0.4287	0.4814
660.0	0.1701	0.4913	0.5381
670.0	0.2651	0.5797	0.6638
680.0	0.3684	0.6281	0.9017
690.0	0.4776	0.7171	0.9651
700.0	0.5464	0.8399	0.9769
710.0	0.5916	0.9500	0.9826
720.0	0.6610	0.9630	0.9850
730.0	0.7108	0.9669	0.9907
740.0	0.7541	0.9700	0.9860
750.0	0.8412	0.9758	0.9911
760.0	0.9528	0.9833	0.9954
770.0	0.9573	0.9839	0.9927
780.0	0.9653	0.9892	0.9993
790.0	0.9656	0.9900	0.9995
800.0	0.9683	0.9938	1.0004
810.0	0.9748	0.9889	1.0036
820.0	0.9780	0.9935	1.0008
830.0	0.9732	0.9944	1.0009
840.0	0.9838	0.9937	1.0034
850.0	0.9799	0.9964	1.0059
860.0	0.9839	0.9994	1.0046
870.0	0.9791	0.9961	1.0028
880.0	0.9815	0.9935	1.0013
890.0	0.9840	0.9971	1.0039
900.0	0.9827	0.9995	1.0056
910.0	0.9837	0.9961	1.0058
920.0	0.9830	0.9975	1.0055
930.0	0.9785	0.9954	1.0012
940.0	0.9810	0.9947	1.0037
950.0	0.9794	0.9946	1.0048
960.0	0.9825	0.9962	1.0049
970.0	0.9870	0.9959	1.0043
980.0	0.9843	0.9965	1.0066
990.0	0.9836	0.9962	1.0029
1000.0	0.9823	0.9971	1.0044
1010.0	0.9862	0.9965	1.0068
1020.0	0.9838	0.9947	1.0020
1030.0	0.9833	0.9959	1.0038
1040.0	0.9876	0.9963	1.0045
1050.0	0.9883	0.9977	1.0051
1060.0	0.9867	0.9987	1.0074
1070.0	0.9922	0.9969	1.0020
1080.0	0.9865	0.9972	1.0028
1090.0	0.9908	0.9986	1.0042
1100.0	0.9916	0.9985	1.0065
1110.0	0.9902	0.9973	1.0045
1120.0	0.9918	1.0009	1.0054
1130.0	0.9907	0.9970	1.0055
1140.0	0.9925	1.0009	1.0065
1150.0	0.9924	0.9994	1.0049
1160.0	0.9928	1.0010	1.0059
1170.0	0.9910	1.0002	1.0063
1180.0	0.9895	1.0013	1.0077
1190.0	0.9939	0.9999	1.0077
1200.0	0.9945	1.0000	1.0084
1210.0	0.9939	1.0026	1.0091
1220.0	0.9976	1.0019	1.0063
1230.0	0.9951	1.0026	1.0091
1240.0	0.9969	1.0024	1.0075
1250.0	0.9933	1.0010	1.0055
1260.0	0.9931	0.9993	1.0047
1270.0	0.9942	0.9998	1.0064
1280.0	0.9945	1.0022	1.0059
1290.0	0.9924	1.0012	1.0054
1300.0	0.9947	1.0001	1.0060
1310.0	0.9938	1.0001	1.0058
1320.0	0.9963	1.0023	1.0084
1330.0	0.9932	1.0020	1.0079
1340.0	0.9925	1.0001	1.0088
1350.0	0.9945	1.0025	1.0065
1360.0	0.9939	1.0019	1.0090
1370.0	0.9935	1.0001	1.0053
1380.0	0.9939	0.9999	1.0079
1390.0	0.9956	1.0015	1.0084
1400.0	0.9921	1.0015	1.0076
1410.0	0.9955	1.0023	1.0079
1420.0	0.9930	1.0027	1.0077
1430.0	0.9952	1.0022	1.0062
1440.0	0.9962	0.9999	1.0093
1450.0	0.9971	1.0024	1.0076
1460.0	0.9962	1.0030	1.0100
1470.0	0.9953	1.0015	1.0086
1480.0	0.9924	1.0009	1.0103
1490.0	0.9962	1.0015	1.0076
1500.0	0.9948	1.0012	1.0074
1510.0	0.9927	1.0026	1.0086
1520.0	0.9941	1.0011	1.0059
1530.0	0.9928	0.9985	1.0039
1540.0	0.9951	1.0043	1.0085
1550.0	0.9953	1.0014	1.0083
1560.0	0.9961	1.0021	1.0098
1570.0	0.9949	1.0023	1.0078
1580.0	0.9940	1.0009	1.0070
1590.0	0.9959	1.0045	1.0098
1600.0	0.9940	1.0038	1.0085
1610.0	0.9954	1.0008	1.0087
1620.0	0.9950	1.0029	1.0083
1630.0	0.9956	1.0028	1.0080
1640.0	0.9955	1.0018	1.0078
1650.0	0.9956	1.0009	1.0064
1660.0	0.9932	1.0022	1.0083
1670.0	0.9925	1.0035	1.0082
1680.0	0.9963	1.0035	1.0073
1690.0	0.9960	1.0008	1.0057
1700.0	0.9951	1.0000	1.0084
1710.0	0.9961	1.0031	1.0092
1720.0	0.9947	0.9993	1.0059
1730.0	0.9945	1.0019	1.0084
1740.0	0.9938	1.0022	1.0088
1750.0	0.9951	1.0030	1.0082
1760.0	0.9967	1.0022	1.0086
1770.0	0.9951	1.0033	1.0081
1780.0	0.9949	1.0025	1.0060
1790.0	0.9930	1.0017	1.0072
1800.0	0.9961	1.0017	1.0053
1810.0	0.9941	1.0018	1.0072
1820.0	0.9930	1.0019	1.0054
1830.0	0.9940	1.0017	1.0087
1840.0	0.9976	1.0022	1.0095
1850.0	0.9958	1.0022	1.0084
1860.0	0.9932	1.0015	1.0078
1870.0	0.9955	1.0010	1.0099
1880.0	0.9957	1.0026	1.0071
1890.0	0.9938	1.0024	1.0080
1900.0	0.9942	1.0024	1.0085
1910.0	0.9953	1.0019	1.0088
1920.0	0.9962	1.0037	1.0075
1930.0	0.9956	1.0041	1.0092
1940.0	0.9933	1.0018	1.0085
1950.0	0.9950	1.0018	1.0081
1960.0	0.9954	1.0032	1.0070
1970.0	0.9940	1.0019	1.0058
1980.0	0.9940	1.0023	1.0083
1990.0	0.9946	1.0033	1.0067


==> data_V4/craft-single-crm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0006
140.0	0.0000	0.0000	0.0007
150.0	0.0000	0.0000	0.0009
160.0	0.0000	0.0000	0.0010
170.0	0.0000	0.0000	0.0010
180.0	0.0000	0.0007	0.0013
190.0	0.0000	0.0007	0.0013
200.0	0.0000	0.0007	0.0018
210.0	0.0000	0.0007	0.0021
220.0	0.0000	0.0008	0.0021
230.0	0.0000	0.0012	0.0027
240.0	0.0000	0.0016	0.0038
250.0	0.0000	0.0020	0.0045
260.0	0.0006	0.0022	0.0046
270.0	0.0005	0.0028	0.0056
280.0	0.0007	0.0029	0.0058
290.0	0.0013	0.0035	0.0075
300.0	0.0015	0.0042	0.0078
310.0	0.0022	0.0046	0.0089
320.0	0.0022	0.0053	0.0108
330.0	0.0022	0.0066	0.0118
340.0	0.0026	0.0079	0.0127
350.0	0.0036	0.0085	0.0138
360.0	0.0041	0.0093	0.0148
370.0	0.0048	0.0094	0.0163
380.0	0.0054	0.0118	0.0186
390.0	0.0049	0.0134	0.0199
400.0	0.0060	0.0150	0.0209
410.0	0.0058	0.0167	0.0240
420.0	0.0074	0.0182	0.0257
430.0	0.0076	0.0182	0.0282
440.0	0.0091	0.0197	0.0332
450.0	0.0098	0.0229	0.0388
460.0	0.0110	0.0276	0.0436
470.0	0.0126	0.0298	0.0482
480.0	0.0130	0.0322	0.0532
490.0	0.0142	0.0340	0.0595
500.0	0.0170	0.0397	0.0715
510.0	0.0194	0.0448	0.0807
520.0	0.0233	0.0489	0.0916
530.0	0.0261	0.0579	0.0994
540.0	0.0337	0.0623	0.1051
550.0	0.0337	0.0685	0.1178
560.0	0.0351	0.0796	0.1261
570.0	0.0432	0.0921	0.1381
580.0	0.0465	0.0999	0.1583
590.0	0.0520	0.1135	0.1767
600.0	0.0567	0.1371	0.1970
610.0	0.0644	0.1546	0.2296
620.0	0.0674	0.1823	0.2494
630.0	0.0759	0.1996	0.2837
640.0	0.0874	0.2257	0.3042
650.0	0.0966	0.2560	0.3359
660.0	0.1170	0.2698	0.3555
670.0	0.1333	0.3033	0.3761
680.0	0.1616	0.3499	0.4160
690.0	0.1908	0.4021	0.4546
700.0	0.2371	0.4638	0.5019
710.0	0.2782	0.5185	0.5553
720.0	0.3476	0.5748	0.6799
730.0	0.4248	0.6476	0.9092
740.0	0.5045	0.7172	0.9736
750.0	0.5536	0.8314	0.9782
760.0	0.6264	0.9482	0.9766
770.0	0.6526	0.9611	0.9888
780.0	0.6787	0.9656	0.9873
790.0	0.7590	0.9675	0.9864
800.0	0.8657	0.9694	0.9935
810.0	0.9501	0.9849	0.9984
820.0	0.9731	0.9876	0.9972
830.0	0.9718	0.9882	0.9998
840.0	0.9695	0.9913	1.0015
850.0	0.9768	0.9916	0.9988
860.0	0.9757	0.9918	1.0029
870.0	0.9818	0.9923	1.0009
880.0	0.9766	0.9905	1.0011
890.0	0.9782	0.9924	1.0025
900.0	0.9831	0.9946	1.0035
910.0	0.9787	0.9908	1.0039
920.0	0.9830	0.9941	1.0058
930.0	0.9851	0.9985	1.0059
940.0	0.9810	0.9976	1.0063
950.0	0.9834	0.9958	1.0059
960.0	0.9794	0.9961	1.0048
970.0	0.9841	0.9970	1.0029
980.0	0.9849	0.9969	1.0047
990.0	0.9837	0.9954	1.0015
1000.0	0.9826	0.9963	1.0035
1010.0	0.9842	0.9952	1.0051
1020.0	0.9832	0.9963	1.0073
1030.0	0.9825	0.9972	1.0068
1040.0	0.9790	0.9946	1.0072
1050.0	0.9822	0.9974	1.0054
1060.0	0.9844	0.9957	1.0045
1070.0	0.9825	0.9957	1.0039
1080.0	0.9849	0.9961	1.0041
1090.0	0.9843	0.9955	1.0037
1100.0	0.9834	0.9988	1.0040
1110.0	0.9852	0.9948	1.0047
1120.0	0.9908	0.9988	1.0066
1130.0	0.9901	0.9982	1.0076
1140.0	0.9920	1.0000	1.0052
1150.0	0.9912	0.9962	1.0049
1160.0	0.9949	1.0004	1.0070
1170.0	0.9910	0.9986	1.0047
1180.0	0.9928	1.0018	1.0081
1190.0	0.9916	0.9984	1.0047
1200.0	0.9916	0.9979	1.0048
1210.0	0.9917	0.9991	1.0055
1220.0	0.9921	0.9993	1.0062
1230.0	0.9930	1.0010	1.0068
1240.0	0.9941	0.9987	1.0044
1250.0	0.9952	1.0015	1.0078
1260.0	0.9940	1.0011	1.0091
1270.0	0.9932	0.9984	1.0069
1280.0	0.9941	1.0024	1.0074
1290.0	0.9985	1.0029	1.0084
1300.0	0.9939	1.0004	1.0080
1310.0	0.9975	1.0026	1.0060
1320.0	0.9937	1.0013	1.0076
1330.0	0.9927	0.9997	1.0075
1340.0	0.9925	1.0022	1.0079
1350.0	0.9939	1.0015	1.0078
1360.0	0.9942	1.0021	1.0058
1370.0	0.9926	1.0005	1.0059
1380.0	0.9961	1.0031	1.0081
1390.0	0.9948	1.0014	1.0065
1400.0	0.9937	1.0015	1.0072
1410.0	0.9934	1.0014	1.0085
1420.0	0.9947	1.0010	1.0091
1430.0	0.9952	1.0038	1.0094
1440.0	0.9922	1.0006	1.0076
1450.0	0.9930	0.9987	1.0069
1460.0	0.9941	1.0047	1.0082
1470.0	0.9937	1.0006	1.0057
1480.0	0.9952	1.0014	1.0072
1490.0	0.9921	0.9990	1.0070
1500.0	0.9962	1.0025	1.0081
1510.0	0.9964	1.0024	1.0081
1520.0	0.9946	1.0033	1.0076
1530.0	0.9966	1.0023	1.0070
1540.0	0.9931	0.9999	1.0074
1550.0	0.9939	1.0028	1.0069
1560.0	0.9950	1.0024	1.0091
1570.0	0.9943	1.0006	1.0072
1580.0	0.9947	1.0006	1.0070
1590.0	0.9933	1.0006	1.0085
1600.0	0.9950	1.0009	1.0092
1610.0	0.9941	1.0026	1.0092
1620.0	0.9947	1.0022	1.0064
1630.0	0.9968	1.0023	1.0086
1640.0	0.9950	1.0017	1.0082
1650.0	0.9944	1.0019	1.0077
1660.0	0.9938	1.0008	1.0061
1670.0	0.9956	1.0016	1.0073
1680.0	0.9949	1.0042	1.0090
1690.0	0.9944	1.0012	1.0090
1700.0	0.9951	1.0013	1.0067
1710.0	0.9942	1.0008	1.0062
1720.0	0.9957	1.0024	1.0090
1730.0	0.9955	1.0020	1.0092
1740.0	0.9942	1.0007	1.0059
1750.0	0.9938	1.0012	1.0066
1760.0	0.9945	1.0019	1.0061
1770.0	0.9953	1.0024	1.0081
1780.0	0.9937	1.0039	1.0077
1790.0	0.9940	1.0021	1.0084
1800.0	0.9965	1.0023	1.0066
1810.0	0.9958	1.0022	1.0064
1820.0	0.9941	1.0010	1.0078
1830.0	0.9948	1.0014	1.0075
1840.0	0.9961	1.0045	1.0099
1850.0	0.9921	1.0035	1.0070
1860.0	0.9940	1.0016	1.0089
1870.0	0.9952	1.0007	1.0073
1880.0	0.9952	1.0027	1.0089
1890.0	0.9956	1.0038	1.0094
1900.0	0.9959	1.0025	1.0084
1910.0	0.9952	1.0019	1.0090
1920.0	0.9932	1.0020	1.0103
1930.0	0.9937	1.0027	1.0075
1940.0	0.9945	0.9998	1.0083
1950.0	0.9930	0.9999	1.0080
1960.0	0.9946	0.9994	1.0066
1970.0	0.9931	1.0033	1.0098
1980.0	0.9973	1.0030	1.0087
1990.0	0.9961	1.0021	1.0101


==> data_V4/craft-single-hrm-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0000
110.0	0.0000	0.0000	0.0000
120.0	0.0000	0.0000	0.0000
130.0	0.0000	0.0000	0.0000
140.0	0.0000	0.0000	0.0000
150.0	0.0000	0.0000	0.0000
160.0	0.0000	0.0000	0.0000
170.0	0.0000	0.0000	0.0000
180.0	0.0000	0.0000	0.0000
190.0	0.0000	0.0000	0.0000
200.0	0.0000	0.0000	0.0000
210.0	0.0000	0.0000	0.0000
220.0	0.0000	0.0000	0.0000
230.0	0.0000	0.0000	0.0000
240.0	0.0000	0.0000	0.0000
250.0	0.0000	0.0000	0.0000
260.0	0.0000	0.0000	0.0000
270.0	0.0000	0.0000	0.0000
280.0	0.0000	0.0000	0.0000
290.0	0.0000	0.0000	0.0000
300.0	0.0000	0.0000	0.0000
310.0	0.0000	0.0003	0.0017
320.0	0.0010	0.0039	0.0064
330.0	0.0043	0.0090	0.0178
340.0	0.0108	0.0215	0.0318
350.0	0.0198	0.0398	0.0638
360.0	0.0366	0.0704	0.1076
370.0	0.0670	0.1307	0.1779
380.0	0.0911	0.2175	0.2781
390.0	0.1301	0.2804	0.3852
400.0	0.1859	0.3548	0.4780
410.0	0.2437	0.4174	0.5543
420.0	0.2902	0.5156	0.6370
430.0	0.3237	0.5673	0.6857
440.0	0.3843	0.6208	0.8475
450.0	0.4454	0.6429	0.8624
460.0	0.5297	0.6899	0.8599
470.0	0.5732	0.7380	0.8776
480.0	0.5838	0.8010	0.8903
490.0	0.6124	0.8445	0.9113
500.0	0.6240	0.8711	0.9131
510.0	0.6702	0.8725	0.9169
520.0	0.6627	0.8676	0.9297
530.0	0.6652	0.8725	0.9337
540.0	0.6741	0.8738	0.9285
550.0	0.6916	0.8933	0.9215
560.0	0.6964	0.8913	0.9493
570.0	0.7267	0.8963	0.9390
580.0	0.7462	0.8968	0.9468
590.0	0.7480	0.9030	0.9400
600.0	0.7379	0.8984	0.9386
610.0	0.7399	0.8985	0.9452
620.0	0.7476	0.9052	0.9495
630.0	0.7520	0.9046	0.9538
640.0	0.7517	0.9074	0.9529
650.0	0.7478	0.9054	0.9622
660.0	0.7516	0.9052	0.9543
670.0	0.7536	0.9054	0.9584
680.0	0.7668	0.9047	0.9510
690.0	0.7560	0.9090	0.9570
700.0	0.7523	0.9044	0.9623
710.0	0.7634	0.9042	0.9632
720.0	0.7532	0.9014	0.9559
730.0	0.7541	0.9034	0.9622
740.0	0.7582	0.9049	0.9619
750.0	0.7608	0.9118	0.9632
760.0	0.7638	0.9103	0.9600
770.0	0.7615	0.9128	0.9644
780.0	0.7593	0.9042	0.9713
790.0	0.7595	0.9072	0.9618
800.0	0.7642	0.9085	0.9625
810.0	0.7533	0.9152	0.9586
820.0	0.7566	0.9133	0.9618
830.0	0.7575	0.9074	0.9594
840.0	0.7573	0.9051	0.9677
850.0	0.7620	0.9079	0.9663
860.0	0.7655	0.9071	0.9658
870.0	0.7619	0.9114	0.9658
880.0	0.7535	0.9090	0.9671
890.0	0.7642	0.9100	0.9654
900.0	0.7601	0.9106	0.9650
910.0	0.7639	0.9065	0.9650
920.0	0.7589	0.9031	0.9643
930.0	0.7573	0.9079	0.9633
940.0	0.7680	0.9140	0.9626
950.0	0.7664	0.9103	0.9672
960.0	0.7596	0.9105	0.9644
970.0	0.7612	0.9106	0.9661
980.0	0.7602	0.9056	0.9672
990.0	0.7625	0.9160	0.9696
1000.0	0.7597	0.9151	0.9638
1010.0	0.7646	0.9111	0.9697
1020.0	0.7618	0.9099	0.9679
1030.0	0.7558	0.9155	0.9673
1040.0	0.7548	0.9181	0.9637
1050.0	0.7621	0.9185	0.9684
1060.0	0.7598	0.9192	0.9737
1070.0	0.7675	0.9128	0.9702
1080.0	0.7528	0.9220	0.9689
1090.0	0.7628	0.9208	0.9671
1100.0	0.7580	0.9197	0.9683
1110.0	0.7652	0.9253	0.9662
1120.0	0.7647	0.9196	0.9675
1130.0	0.7647	0.9188	0.9670
1140.0	0.7649	0.9237	0.9685
1150.0	0.7569	0.9190	0.9664
1160.0	0.7607	0.9260	0.9718
1170.0	0.7594	0.9219	0.9704
1180.0	0.7584	0.9187	0.9686
1190.0	0.7762	0.9216	0.9719
1200.0	0.7606	0.9186	0.9706
1210.0	0.7679	0.9172	0.9687
1220.0	0.7554	0.9201	0.9764
1230.0	0.7638	0.9188	0.9696
1240.0	0.7691	0.9147	0.9735
1250.0	0.7650	0.9214	0.9724
1260.0	0.7586	0.9210	0.9720
1270.0	0.7660	0.9250	0.9735
1280.0	0.7640	0.9252	0.9730
1290.0	0.7689	0.9195	0.9725
1300.0	0.7646	0.9197	0.9710
1310.0	0.7544	0.9215	0.9736
1320.0	0.7613	0.9264	0.9728
1330.0	0.7645	0.9221	0.9749
1340.0	0.7613	0.9268	0.9709
1350.0	0.7673	0.9283	0.9724
1360.0	0.7635	0.9236	0.9712
1370.0	0.7693	0.9214	0.9734
1380.0	0.7584	0.9280	0.9691
1390.0	0.7615	0.9264	0.9710
1400.0	0.7583	0.9191	0.9747
1410.0	0.7629	0.9192	0.9697
1420.0	0.7592	0.9239	0.9751
1430.0	0.7640	0.9247	0.9736
1440.0	0.7630	0.9214	0.9749
1450.0	0.7672	0.9211	0.9723
1460.0	0.7692	0.9211	0.9717
1470.0	0.7654	0.9209	0.9692
1480.0	0.7625	0.9189	0.9713
1490.0	0.7633	0.9204	0.9745
1500.0	0.7654	0.9156	0.9723
1510.0	0.7645	0.9221	0.9728
1520.0	0.7600	0.9270	0.9743
1530.0	0.7655	0.9197	0.9708
1540.0	0.7651	0.9199	0.9756
1550.0	0.7661	0.9197	0.9753
1560.0	0.7628	0.9262	0.9743
1570.0	0.7604	0.9273	0.9742
1580.0	0.7640	0.9233	0.9719
1590.0	0.7620	0.9243	0.9740
1600.0	0.7661	0.9137	0.9709
1610.0	0.7662	0.9249	0.9741
1620.0	0.7657	0.9238	0.9743
1630.0	0.7657	0.9256	0.9722
1640.0	0.7561	0.9195	0.9751
1650.0	0.7637	0.9232	0.9728
1660.0	0.7629	0.9227	0.9739
1670.0	0.7673	0.9215	0.9731
1680.0	0.7646	0.9191	0.9755
1690.0	0.7662	0.9243	0.9750
1700.0	0.7641	0.9210	0.9737
1710.0	0.7603	0.9174	0.9747
1720.0	0.7613	0.9216	0.9755
1730.0	0.7566	0.9190	0.9730
1740.0	0.7636	0.9232	0.9755
1750.0	0.7593	0.9183	0.9716
1760.0	0.7664	0.9246	0.9748
1770.0	0.7585	0.9142	0.9776
1780.0	0.7677	0.9173	0.9786
1790.0	0.7601	0.9198	0.9721
1800.0	0.7637	0.9185	0.9757
1810.0	0.7575	0.9212	0.9733
1820.0	0.7592	0.9175	0.9711
1830.0	0.7609	0.9202	0.9783
1840.0	0.7665	0.9202	0.9749
1850.0	0.7585	0.9219	0.9728
1860.0	0.7567	0.9263	0.9736
1870.0	0.7645	0.9235	0.9747
1880.0	0.7673	0.9297	0.9744
1890.0	0.7728	0.9198	0.9742
1900.0	0.7643	0.9334	0.9744
1910.0	0.7635	0.9176	0.9758
1920.0	0.7591	0.9248	0.9728
1930.0	0.7640	0.9261	0.9738
1940.0	0.7615	0.9273	0.9750
1950.0	0.7681	0.9222	0.9747
1960.0	0.7668	0.9243	0.9743
1970.0	0.7661	0.9184	0.9739
1980.0	0.7630	0.9221	0.9728
1990.0	0.7682	0.9303	0.9753


==> data_V4/craft-single-hrm.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0000
80.0	0.0000	0.0000	0.0000
90.0	0.0000	0.0000	0.0000
100.0	0.0000	0.0000	0.0007
110.0	0.0000	0.0000	0.0008
120.0	0.0000	0.0010	0.0022
130.0	0.0010	0.0025	0.0039
140.0	0.0031	0.0048	0.0077
150.0	0.0057	0.0081	0.0133
160.0	0.0093	0.0149	0.0213
170.0	0.0168	0.0226	0.0299
180.0	0.0237	0.0341	0.0514
190.0	0.0374	0.0550	0.0771
200.0	0.0540	0.0756	0.1066
210.0	0.0772	0.1046	0.1530
220.0	0.1143	0.1609	0.2192
230.0	0.1581	0.2180	0.2863
240.0	0.2112	0.3257	0.4510
250.0	0.2626	0.3891	0.5989
260.0	0.3111	0.4899	0.6633
270.0	0.3326	0.5579	0.8220
280.0	0.3761	0.6295	0.8495
290.0	0.4140	0.6658	0.8717
300.0	0.4822	0.7285	0.8922
310.0	0.5251	0.7958	0.8855
320.0	0.5824	0.8640	0.8892
330.0	0.6330	0.8724	0.9153
340.0	0.6427	0.8775	0.9190
350.0	0.6607	0.8737	0.9254
360.0	0.6851	0.8810	0.9368
370.0	0.7036	0.8903	0.9404
380.0	0.7266	0.8948	0.9544
390.0	0.7286	0.8942	0.9453
400.0	0.7249	0.8929	0.9465
410.0	0.7326	0.9054	0.9428
420.0	0.7471	0.9098	0.9508
430.0	0.7278	0.8982	0.9445
440.0	0.7478	0.9023	0.9507
450.0	0.7469	0.9038	0.9557
460.0	0.7557	0.8974	0.9502
470.0	0.7544	0.9033	0.9606
480.0	0.7649	0.9045	0.9565
490.0	0.7504	0.9026	0.9593
500.0	0.7556	0.9094	0.9631
510.0	0.7637	0.9082	0.9564
520.0	0.7586	0.9070	0.9622
530.0	0.7512	0.9091	0.9595
540.0	0.7525	0.9031	0.9643
550.0	0.7439	0.9143	0.9656
560.0	0.7601	0.9119	0.9656
570.0	0.7644	0.9078	0.9660
580.0	0.7582	0.9035	0.9580
590.0	0.7553	0.9062	0.9606
600.0	0.7635	0.9112	0.9666
610.0	0.7657	0.9123	0.9661
620.0	0.7651	0.9098	0.9630
630.0	0.7589	0.9145	0.9660
640.0	0.7582	0.9105	0.9592
650.0	0.7581	0.9124	0.9665
660.0	0.7632	0.9007	0.9675
670.0	0.7655	0.9121	0.9643
680.0	0.7651	0.9124	0.9623
690.0	0.7623	0.9124	0.9666
700.0	0.7659	0.9098	0.9653
710.0	0.7664	0.9100	0.9653
720.0	0.7589	0.9094	0.9596
730.0	0.7594	0.9151	0.9654
740.0	0.7572	0.9067	0.9660
750.0	0.7658	0.9105	0.9655
760.0	0.7680	0.9089	0.9653
770.0	0.7682	0.9076	0.9670
780.0	0.7609	0.9103	0.9670
790.0	0.7626	0.9091	0.9656
800.0	0.7628	0.9099	0.9712
810.0	0.7629	0.9128	0.9673
820.0	0.7550	0.9128	0.9648
830.0	0.7608	0.9016	0.9679
840.0	0.7657	0.9083	0.9689
850.0	0.7711	0.9122	0.9664
860.0	0.7551	0.9141	0.9662
870.0	0.7598	0.9068	0.9662
880.0	0.7685	0.9180	0.9654
890.0	0.7660	0.9105	0.9609
900.0	0.7607	0.9083	0.9688
910.0	0.7612	0.9103	0.9663
920.0	0.7633	0.9156	0.9696
930.0	0.7666	0.9132	0.9668
940.0	0.7553	0.9167	0.9684
950.0	0.7675	0.9117	0.9671
960.0	0.7557	0.9124	0.9646
970.0	0.7670	0.9187	0.9681
980.0	0.7629	0.9206	0.9679
990.0	0.7637	0.9166	0.9704
1000.0	0.7604	0.9207	0.9667
1010.0	0.7679	0.9204	0.9706
1020.0	0.7648	0.9210	0.9717
1030.0	0.7619	0.9277	0.9690
1040.0	0.7656	0.9252	0.9676
1050.0	0.7722	0.9263	0.9668
1060.0	0.7632	0.9278	0.9649
1070.0	0.7681	0.9339	0.9671
1080.0	0.7595	0.9288	0.9698
1090.0	0.7582	0.9241	0.9709
1100.0	0.7621	0.9360	0.9701
1110.0	0.7644	0.9245	0.9707
1120.0	0.7620	0.9271	0.9748
1130.0	0.7681	0.9225	0.9721
1140.0	0.7698	0.9323	0.9726
1150.0	0.7727	0.9330	0.9689
1160.0	0.7611	0.9165	0.9706
1170.0	0.7599	0.9296	0.9705
1180.0	0.7635	0.9355	0.9740
1190.0	0.7704	0.9230	0.9734
1200.0	0.7646	0.9349	0.9713
1210.0	0.7698	0.9332	0.9731
1220.0	0.7609	0.9345	0.9740
1230.0	0.7601	0.9376	0.9741
1240.0	0.7590	0.9370	0.9752
1250.0	0.7691	0.9378	0.9760
1260.0	0.7628	0.9361	0.9750
1270.0	0.7641	0.9398	0.9707
1280.0	0.7712	0.9376	0.9726
1290.0	0.7736	0.9386	0.9734
1300.0	0.7640	0.9354	0.9737
1310.0	0.7595	0.9374	0.9706
1320.0	0.7577	0.9396	0.9694
1330.0	0.7653	0.9406	0.9730
1340.0	0.7629	0.9394	0.9751
1350.0	0.7624	0.9361	0.9745
1360.0	0.7655	0.9384	0.9708
1370.0	0.7622	0.9455	0.9735
1380.0	0.7699	0.9319	0.9731
1390.0	0.7621	0.9397	0.9766
1400.0	0.7662	0.9335	0.9720
1410.0	0.7663	0.9388	0.9731
1420.0	0.7645	0.9310	0.9723
1430.0	0.7604	0.9473	0.9753
1440.0	0.7748	0.9358	0.9745
1450.0	0.7650	0.9431	0.9740
1460.0	0.7595	0.9405	0.9713
1470.0	0.7651	0.9413	0.9760
1480.0	0.7619	0.9372	0.9721
1490.0	0.7615	0.9463	0.9768
1500.0	0.7660	0.9410	0.9733
1510.0	0.7605	0.9472	0.9726
1520.0	0.7674	0.9442	0.9715
1530.0	0.7689	0.9361	0.9726
1540.0	0.7661	0.9357	0.9736
1550.0	0.7595	0.9313	0.9720
1560.0	0.7667	0.9395	0.9711
1570.0	0.7643	0.9410	0.9723
1580.0	0.7631	0.9439	0.9756
1590.0	0.7618	0.9399	0.9716
1600.0	0.7614	0.9385	0.9774
1610.0	0.7650	0.9395	0.9723
1620.0	0.7640	0.9387	0.9747
1630.0	0.7648	0.9411	0.9740
1640.0	0.7640	0.9374	0.9776
1650.0	0.7665	0.9421	0.9748
1660.0	0.7656	0.9407	0.9724
1670.0	0.7656	0.9414	0.9736
1680.0	0.7690	0.9319	0.9725
1690.0	0.7694	0.9437	0.9754
1700.0	0.7638	0.9370	0.9732
1710.0	0.7626	0.9372	0.9753
1720.0	0.7643	0.9344	0.9710
1730.0	0.7649	0.9431	0.9731
1740.0	0.7642	0.9411	0.9729
1750.0	0.7650	0.9379	0.9737
1760.0	0.7672	0.9367	0.9770
1770.0	0.7592	0.9432	0.9755
1780.0	0.7660	0.9390	0.9747
1790.0	0.7675	0.9399	0.9751
1800.0	0.7708	0.9342	0.9734
1810.0	0.7721	0.9343	0.9707
1820.0	0.7598	0.9429	0.9766
1830.0	0.7663	0.9386	0.9767
1840.0	0.7716	0.9418	0.9703
1850.0	0.7636	0.9373	0.9746
1860.0	0.7682	0.9431	0.9738
1870.0	0.7534	0.9340	0.9759
1880.0	0.7645	0.9323	0.9747
1890.0	0.7676	0.9448	0.9717
1900.0	0.7622	0.9455	0.9734
1910.0	0.7685	0.9462	0.9743
1920.0	0.7689	0.9438	0.9748
1930.0	0.7630	0.9378	0.9740
1940.0	0.7613	0.9390	0.9735
1950.0	0.7596	0.9384	0.9728
1960.0	0.7666	0.9428	0.9752
1970.0	0.7681	0.9370	0.9753
1980.0	0.7620	0.9362	0.9726
1990.0	0.7670	0.9414	0.9734


==> data_V4/craft-single-ql-rs.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0003
70.0	0.0000	0.0000	0.0009
80.0	0.0000	0.0000	0.0009
90.0	0.0000	0.0000	0.0008
100.0	0.0000	0.0000	0.0007
110.0	0.0000	0.0000	0.0007
120.0	0.0000	0.0000	0.0008
130.0	0.0000	0.0000	0.0008
140.0	0.0000	0.0000	0.0007
150.0	0.0000	0.0000	0.0007
160.0	0.0000	0.0000	0.0007
170.0	0.0000	0.0000	0.0008
180.0	0.0000	0.0000	0.0007
190.0	0.0000	0.0000	0.0007
200.0	0.0000	0.0000	0.0007
210.0	0.0000	0.0000	0.0007
220.0	0.0000	0.0000	0.0007
230.0	0.0000	0.0000	0.0009
240.0	0.0000	0.0000	0.0010
250.0	0.0000	0.0000	0.0009
260.0	0.0000	0.0000	0.0011
270.0	0.0000	0.0000	0.0011
280.0	0.0000	0.0000	0.0012
290.0	0.0000	0.0000	0.0011
300.0	0.0000	0.0003	0.0011
310.0	0.0000	0.0007	0.0016
320.0	0.0000	0.0007	0.0016
330.0	0.0000	0.0007	0.0015
340.0	0.0000	0.0007	0.0010
350.0	0.0000	0.0007	0.0013
360.0	0.0000	0.0008	0.0013
370.0	0.0000	0.0008	0.0015
380.0	0.0000	0.0008	0.0015
390.0	0.0000	0.0009	0.0016
400.0	0.0000	0.0009	0.0016
410.0	0.0000	0.0009	0.0017
420.0	0.0007	0.0012	0.0020
430.0	0.0007	0.0011	0.0019
440.0	0.0007	0.0012	0.0019
450.0	0.0007	0.0012	0.0021
460.0	0.0007	0.0012	0.0021
470.0	0.0007	0.0011	0.0019
480.0	0.0007	0.0013	0.0022
490.0	0.0008	0.0014	0.0022
500.0	0.0007	0.0015	0.0022
510.0	0.0007	0.0015	0.0022
520.0	0.0007	0.0014	0.0021
530.0	0.0005	0.0015	0.0026
540.0	0.0000	0.0013	0.0027
550.0	0.0005	0.0016	0.0027
560.0	0.0005	0.0017	0.0027
570.0	0.0007	0.0018	0.0032
580.0	0.0010	0.0018	0.0032
590.0	0.0009	0.0018	0.0032
600.0	0.0010	0.0021	0.0039
610.0	0.0011	0.0027	0.0039
620.0	0.0011	0.0027	0.0042
630.0	0.0011	0.0026	0.0042
640.0	0.0013	0.0026	0.0038
650.0	0.0014	0.0027	0.0044
660.0	0.0015	0.0030	0.0045
670.0	0.0014	0.0034	0.0048
680.0	0.0012	0.0035	0.0051
690.0	0.0014	0.0033	0.0051
700.0	0.0019	0.0033	0.0054
710.0	0.0020	0.0037	0.0061
720.0	0.0024	0.0041	0.0059
730.0	0.0029	0.0043	0.0066
740.0	0.0029	0.0049	0.0065
750.0	0.0030	0.0051	0.0067
760.0	0.0031	0.0049	0.0075
770.0	0.0033	0.0050	0.0082
780.0	0.0036	0.0056	0.0078
790.0	0.0039	0.0060	0.0085
800.0	0.0037	0.0062	0.0090
810.0	0.0042	0.0064	0.0095
820.0	0.0041	0.0066	0.0096
830.0	0.0042	0.0066	0.0088
840.0	0.0044	0.0066	0.0097
850.0	0.0048	0.0067	0.0096
860.0	0.0056	0.0069	0.0094
870.0	0.0053	0.0067	0.0104
880.0	0.0050	0.0067	0.0106
890.0	0.0051	0.0074	0.0105
900.0	0.0056	0.0078	0.0109
910.0	0.0058	0.0083	0.0119
920.0	0.0059	0.0087	0.0122
930.0	0.0064	0.0091	0.0130
940.0	0.0062	0.0098	0.0143
950.0	0.0069	0.0098	0.0146
960.0	0.0070	0.0100	0.0148
970.0	0.0070	0.0105	0.0155
980.0	0.0075	0.0104	0.0152
990.0	0.0078	0.0113	0.0169
1000.0	0.0081	0.0114	0.0163
1010.0	0.0090	0.0125	0.0177
1020.0	0.0094	0.0130	0.0181
1030.0	0.0101	0.0125	0.0172
1040.0	0.0101	0.0131	0.0179
1050.0	0.0099	0.0141	0.0175
1060.0	0.0099	0.0140	0.0188
1070.0	0.0099	0.0140	0.0192
1080.0	0.0104	0.0147	0.0203
1090.0	0.0106	0.0143	0.0216
1100.0	0.0105	0.0152	0.0219
1110.0	0.0105	0.0152	0.0222
1120.0	0.0110	0.0150	0.0232
1130.0	0.0112	0.0155	0.0220
1140.0	0.0117	0.0155	0.0219
1150.0	0.0122	0.0168	0.0225
1160.0	0.0128	0.0170	0.0233
1170.0	0.0132	0.0177	0.0235
1180.0	0.0130	0.0183	0.0262
1190.0	0.0132	0.0186	0.0265
1200.0	0.0137	0.0201	0.0269
1210.0	0.0149	0.0199	0.0262
1220.0	0.0159	0.0227	0.0292
1230.0	0.0156	0.0216	0.0299
1240.0	0.0163	0.0216	0.0305
1250.0	0.0159	0.0224	0.0297
1260.0	0.0165	0.0219	0.0323
1270.0	0.0173	0.0234	0.0317
1280.0	0.0171	0.0229	0.0317
1290.0	0.0180	0.0236	0.0338
1300.0	0.0186	0.0240	0.0357
1310.0	0.0187	0.0230	0.0374
1320.0	0.0182	0.0248	0.0379
1330.0	0.0190	0.0255	0.0375
1340.0	0.0183	0.0258	0.0383
1350.0	0.0201	0.0261	0.0405
1360.0	0.0199	0.0265	0.0412
1370.0	0.0204	0.0266	0.0420
1380.0	0.0206	0.0273	0.0425
1390.0	0.0224	0.0282	0.0432
1400.0	0.0222	0.0297	0.0447
1410.0	0.0214	0.0303	0.0445
1420.0	0.0218	0.0288	0.0446
1430.0	0.0230	0.0299	0.0455
1440.0	0.0234	0.0315	0.0452
1450.0	0.0252	0.0306	0.0474
1460.0	0.0259	0.0314	0.0479
1470.0	0.0268	0.0327	0.0482
1480.0	0.0267	0.0326	0.0492
1490.0	0.0271	0.0345	0.0510
1500.0	0.0272	0.0351	0.0516
1510.0	0.0275	0.0350	0.0535
1520.0	0.0284	0.0352	0.0556
1530.0	0.0286	0.0351	0.0575
1540.0	0.0297	0.0387	0.0580
1550.0	0.0305	0.0383	0.0579
1560.0	0.0307	0.0385	0.0614
1570.0	0.0313	0.0391	0.0609
1580.0	0.0303	0.0390	0.0621
1590.0	0.0316	0.0419	0.0648
1600.0	0.0317	0.0414	0.0674
1610.0	0.0319	0.0414	0.0656
1620.0	0.0341	0.0423	0.0668
1630.0	0.0308	0.0431	0.0675
1640.0	0.0343	0.0436	0.0695
1650.0	0.0351	0.0470	0.0695
1660.0	0.0353	0.0473	0.0714
1670.0	0.0367	0.0475	0.0745
1680.0	0.0376	0.0453	0.0729
1690.0	0.0373	0.0472	0.0724
1700.0	0.0386	0.0489	0.0747
1710.0	0.0399	0.0503	0.0766
1720.0	0.0417	0.0496	0.0779
1730.0	0.0396	0.0498	0.0751
1740.0	0.0391	0.0530	0.0763
1750.0	0.0405	0.0533	0.0773
1760.0	0.0420	0.0558	0.0805
1770.0	0.0414	0.0556	0.0818
1780.0	0.0410	0.0569	0.0820
1790.0	0.0413	0.0567	0.0819
1800.0	0.0446	0.0558	0.0842
1810.0	0.0441	0.0585	0.0865
1820.0	0.0431	0.0578	0.0886
1830.0	0.0445	0.0610	0.0931
1840.0	0.0432	0.0635	0.0951
1850.0	0.0445	0.0620	0.0956
1860.0	0.0464	0.0645	0.0967
1870.0	0.0478	0.0639	0.1002
1880.0	0.0486	0.0639	0.1005
1890.0	0.0466	0.0665	0.1031
1900.0	0.0493	0.0701	0.1033
1910.0	0.0499	0.0738	0.1066
1920.0	0.0512	0.0725	0.1121
1930.0	0.0531	0.0722	0.1108
1940.0	0.0532	0.0741	0.1115
1950.0	0.0545	0.0766	0.1116
1960.0	0.0538	0.0772	0.1162
1970.0	0.0548	0.0752	0.1173
1980.0	0.0525	0.0772	0.1193
1990.0	0.0528	0.0761	0.1210


==> data_V4/craft-single-ql.txt <==
10.0	0.0000	0.0000	0.0000
20.0	0.0000	0.0000	0.0000
30.0	0.0000	0.0000	0.0000
40.0	0.0000	0.0000	0.0000
50.0	0.0000	0.0000	0.0000
60.0	0.0000	0.0000	0.0000
70.0	0.0000	0.0000	0.0010
80.0	0.0000	0.0000	0.0011
90.0	0.0000	0.0000	0.0009
100.0	0.0000	0.0006	0.0009
110.0	0.0000	0.0007	0.0009
120.0	0.0000	0.0007	0.0009
130.0	0.0000	0.0007	0.0009
140.0	0.0000	0.0007	0.0010
150.0	0.0000	0.0007	0.0011
160.0	0.0000	0.0006	0.0011
170.0	0.0000	0.0003	0.0014
180.0	0.0000	0.0000	0.0010
190.0	0.0000	0.0000	0.0010
200.0	0.0000	0.0000	0.0010
210.0	0.0000	0.0000	0.0010
220.0	0.0000	0.0007	0.0013
230.0	0.0000	0.0008	0.0014
240.0	0.0000	0.0008	0.0015
250.0	0.0000	0.0009	0.0016
260.0	0.0000	0.0009	0.0018
270.0	0.0000	0.0009	0.0017
280.0	0.0000	0.0009	0.0019
290.0	0.0000	0.0009	0.0018
300.0	0.0000	0.0009	0.0019
310.0	0.0006	0.0009	0.0019
320.0	0.0000	0.0009	0.0017
330.0	0.0007	0.0009	0.0017
340.0	0.0006	0.0009	0.0016
350.0	0.0005	0.0008	0.0015
360.0	0.0005	0.0008	0.0015
370.0	0.0000	0.0009	0.0016
380.0	0.0000	0.0009	0.0016
390.0	0.0000	0.0008	0.0017
400.0	0.0000	0.0008	0.0017
410.0	0.0000	0.0008	0.0018
420.0	0.0000	0.0008	0.0017
430.0	0.0000	0.0008	0.0016
440.0	0.0000	0.0008	0.0015
450.0	0.0000	0.0009	0.0014
460.0	0.0000	0.0010	0.0016
470.0	0.0000	0.0010	0.0016
480.0	0.0005	0.0010	0.0017
490.0	0.0007	0.0010	0.0018
500.0	0.0007	0.0010	0.0018
510.0	0.0007	0.0010	0.0018
520.0	0.0007	0.0010	0.0019
530.0	0.0007	0.0010	0.0019
540.0	0.0000	0.0012	0.0018
550.0	0.0000	0.0011	0.0018
560.0	0.0000	0.0010	0.0017
570.0	0.0000	0.0010	0.0016
580.0	0.0000	0.0010	0.0017
590.0	0.0000	0.0010	0.0016
600.0	0.0000	0.0011	0.0017
610.0	0.0000	0.0010	0.0018
620.0	0.0000	0.0010	0.0018
630.0	0.0000	0.0010	0.0017
640.0	0.0000	0.0010	0.0020
650.0	0.0000	0.0009	0.0020
660.0	0.0000	0.0010	0.0020
670.0	0.0000	0.0010	0.0022
680.0	0.0000	0.0011	0.0022
690.0	0.0000	0.0012	0.0022
700.0	0.0007	0.0013	0.0022
710.0	0.0007	0.0013	0.0019
720.0	0.0007	0.0013	0.0021
730.0	0.0008	0.0013	0.0023
740.0	0.0008	0.0014	0.0024
750.0	0.0008	0.0015	0.0023
760.0	0.0008	0.0013	0.0023
770.0	0.0007	0.0013	0.0023
780.0	0.0008	0.0014	0.0024
790.0	0.0008	0.0015	0.0023
800.0	0.0008	0.0015	0.0023
810.0	0.0008	0.0017	0.0023
820.0	0.0007	0.0017	0.0027
830.0	0.0009	0.0021	0.0028
840.0	0.0011	0.0018	0.0029
850.0	0.0011	0.0019	0.0028
860.0	0.0011	0.0019	0.0028
870.0	0.0009	0.0022	0.0032
880.0	0.0009	0.0019	0.0032
890.0	0.0010	0.0018	0.0033
900.0	0.0010	0.0020	0.0032
910.0	0.0014	0.0021	0.0033
920.0	0.0014	0.0023	0.0033
930.0	0.0011	0.0022	0.0034
940.0	0.0011	0.0021	0.0029
950.0	0.0012	0.0021	0.0033
960.0	0.0014	0.0022	0.0034
970.0	0.0014	0.0026	0.0036
980.0	0.0014	0.0024	0.0033
990.0	0.0013	0.0025	0.0034
1000.0	0.0015	0.0025	0.0037
1010.0	0.0017	0.0025	0.0042
1020.0	0.0015	0.0025	0.0037
1030.0	0.0016	0.0027	0.0036
1040.0	0.0020	0.0029	0.0037
1050.0	0.0017	0.0029	0.0044
1060.0	0.0017	0.0030	0.0042
1070.0	0.0017	0.0032	0.0045
1080.0	0.0018	0.0034	0.0044
1090.0	0.0021	0.0032	0.0042
1100.0	0.0020	0.0030	0.0048
1110.0	0.0017	0.0034	0.0047
1120.0	0.0023	0.0037	0.0047
1130.0	0.0026	0.0038	0.0048
1140.0	0.0029	0.0042	0.0055
1150.0	0.0030	0.0044	0.0055
1160.0	0.0032	0.0043	0.0056
1170.0	0.0026	0.0045	0.0053
1180.0	0.0032	0.0045	0.0064
1190.0	0.0035	0.0049	0.0062
1200.0	0.0035	0.0044	0.0070
1210.0	0.0032	0.0052	0.0072
1220.0	0.0034	0.0058	0.0070
1230.0	0.0035	0.0056	0.0073
1240.0	0.0033	0.0054	0.0076
1250.0	0.0037	0.0055	0.0082
1260.0	0.0041	0.0059	0.0090
1270.0	0.0044	0.0060	0.0099
1280.0	0.0042	0.0063	0.0095
1290.0	0.0044	0.0063	0.0098
1300.0	0.0044	0.0064	0.0103
1310.0	0.0050	0.0072	0.0118
1320.0	0.0056	0.0073	0.0116
1330.0	0.0059	0.0071	0.0122
1340.0	0.0060	0.0078	0.0125
1350.0	0.0060	0.0076	0.0126
1360.0	0.0060	0.0090	0.0136
1370.0	0.0067	0.0089	0.0140
1380.0	0.0062	0.0096	0.0152
1390.0	0.0065	0.0094	0.0156
1400.0	0.0068	0.0099	0.0167
1410.0	0.0069	0.0101	0.0164
1420.0	0.0073	0.0105	0.0162
1430.0	0.0076	0.0107	0.0164
1440.0	0.0080	0.0122	0.0182
1450.0	0.0083	0.0126	0.0187
1460.0	0.0078	0.0132	0.0187
1470.0	0.0083	0.0140	0.0198
1480.0	0.0103	0.0141	0.0198
1490.0	0.0097	0.0159	0.0207
1500.0	0.0107	0.0163	0.0209
1510.0	0.0110	0.0164	0.0218
1520.0	0.0114	0.0167	0.0233
1530.0	0.0118	0.0174	0.0229
1540.0	0.0115	0.0180	0.0239
1550.0	0.0116	0.0174	0.0245
1560.0	0.0132	0.0166	0.0244
1570.0	0.0132	0.0183	0.0253
1580.0	0.0128	0.0174	0.0265
1590.0	0.0131	0.0192	0.0271
1600.0	0.0136	0.0196	0.0279
1610.0	0.0143	0.0204	0.0271
1620.0	0.0139	0.0203	0.0268
1630.0	0.0147	0.0214	0.0268
1640.0	0.0156	0.0217	0.0284
1650.0	0.0151	0.0235	0.0307
1660.0	0.0157	0.0235	0.0303
1670.0	0.0173	0.0245	0.0332
1680.0	0.0181	0.0237	0.0333
1690.0	0.0192	0.0254	0.0334
1700.0	0.0193	0.0254	0.0333
1710.0	0.0204	0.0260	0.0344
1720.0	0.0207	0.0274	0.0373
1730.0	0.0211	0.0274	0.0375
1740.0	0.0225	0.0280	0.0376
1750.0	0.0237	0.0284	0.0364
1760.0	0.0238	0.0297	0.0408
1770.0	0.0237	0.0291	0.0436
1780.0	0.0252	0.0295	0.0464
1790.0	0.0249	0.0285	0.0462
1800.0	0.0244	0.0308	0.0461
1810.0	0.0241	0.0323	0.0481
1820.0	0.0235	0.0320	0.0480
1830.0	0.0248	0.0327	0.0472
1840.0	0.0251	0.0338	0.0470
1850.0	0.0258	0.0335	0.0474
1860.0	0.0251	0.0352	0.0485
1870.0	0.0277	0.0354	0.0476
1880.0	0.0273	0.0366	0.0475
1890.0	0.0278	0.0353	0.0502
1900.0	0.0289	0.0376	0.0514
1910.0	0.0291	0.0365	0.0514
1920.0	0.0308	0.0366	0.0532
1930.0	0.0295	0.0372	0.0520
1940.0	0.0304	0.0365	0.0567
1950.0	0.0307	0.0366	0.0554
1960.0	0.0304	0.0398	0.0597
1970.0	0.0317	0.0401	0.0572
1980.0	0.0319	0.0402	0.0611
1990.0	0.0330	0.0406	0.0599


==> data_V4/office-crm-rs.txt <==
1.0	0.0000	0.0079	0.0168
2.0	0.0050	0.0117	0.0190
3.0	0.0125	0.0198	0.0278
4.0	0.0179	0.0260	0.0367
5.0	0.0261	0.0366	0.0502
6.0	0.0401	0.0496	0.0642
7.0	0.0587	0.0722	0.0838
8.0	0.0918	0.1011	0.1125
9.0	0.1076	0.1187	0.1358
10.0	0.1268	0.1419	0.1552
11.0	0.1426	0.1629	0.1711
12.0	0.1624	0.1815	0.1916
13.0	0.1889	0.2036	0.2145
14.0	0.2094	0.2195	0.2396
15.0	0.2284	0.2473	0.2666
16.0	0.2460	0.2644	0.2849
17.0	0.2643	0.2904	0.3221
18.0	0.3003	0.3253	0.3525
19.0	0.3349	0.3619	0.3861
20.0	0.3751	0.3963	0.4167
21.0	0.4140	0.4417	0.4605
22.0	0.4705	0.5025	0.5259
23.0	0.5363	0.5597	0.5850
24.0	0.5905	0.6123	0.6584
25.0	0.6730	0.7101	0.7627
26.0	0.7607	0.7998	0.8409
27.0	0.8463	0.8767	0.9037
28.0	0.9116	0.9324	0.9521
29.0	0.9537	0.9639	0.9852
30.0	0.9735	0.9865	0.9955
31.0	0.9808	0.9922	1.0031
32.0	0.9839	0.9964	1.0063
33.0	0.9800	0.9960	1.0128
34.0	0.9787	0.9956	1.0115
35.0	0.9742	0.9959	1.0084
36.0	0.9800	0.9947	1.0074
37.0	0.9814	0.9978	1.0148
38.0	0.9813	0.9958	1.0167
39.0	0.9811	1.0078	1.0182
40.0	0.9814	1.0017	1.0152
41.0	0.9849	1.0012	1.0195
42.0	0.9877	1.0036	1.0171
43.0	0.9930	1.0056	1.0167
44.0	0.9911	1.0085	1.0213
45.0	0.9955	1.0089	1.0215
46.0	0.9939	1.0086	1.0214
47.0	0.9882	1.0029	1.0190
48.0	0.9859	1.0040	1.0216
49.0	0.9882	1.0010	1.0217
50.0	0.9873	1.0012	1.0184
51.0	0.9850	1.0015	1.0176
52.0	0.9833	0.9975	1.0133
53.0	0.9864	1.0018	1.0088
54.0	0.9808	1.0018	1.0172
55.0	0.9869	1.0040	1.0162
56.0	0.9864	1.0021	1.0136
57.0	0.9858	1.0030	1.0191
58.0	0.9832	1.0047	1.0242
59.0	0.9882	1.0046	1.0224
60.0	0.9889	1.0074	1.0261
61.0	0.9913	1.0075	1.0253
62.0	0.9897	1.0090	1.0234
63.0	0.9888	1.0093	1.0283
64.0	0.9871	1.0070	1.0248
65.0	0.9895	1.0048	1.0215
66.0	0.9855	1.0092	1.0217
67.0	0.9875	1.0037	1.0179
68.0	0.9905	1.0069	1.0175
69.0	0.9850	1.0037	1.0165
70.0	0.9876	1.0013	1.0188
71.0	0.9833	1.0026	1.0157
72.0	0.9881	1.0028	1.0158
73.0	0.9862	1.0026	1.0157
74.0	0.9894	1.0011	1.0141
75.0	0.9869	0.9969	1.0128
76.0	0.9831	0.9969	1.0136
77.0	0.9846	0.9998	1.0157
78.0	0.9908	1.0022	1.0174
79.0	0.9897	0.9998	1.0186
80.0	0.9910	1.0044	1.0194
81.0	0.9908	1.0028	1.0210
82.0	0.9853	1.0017	1.0177
83.0	0.9891	1.0024	1.0176
84.0	0.9897	1.0059	1.0180
85.0	0.9933	1.0082	1.0147
86.0	0.9899	1.0054	1.0178
87.0	0.9921	1.0037	1.0112
88.0	0.9888	1.0033	1.0148
89.0	0.9873	1.0055	1.0130
90.0	0.9896	1.0021	1.0131
91.0	0.9929	1.0042	1.0157
92.0	0.9886	1.0014	1.0154
93.0	0.9850	1.0012	1.0148
94.0	0.9874	0.9998	1.0137
95.0	0.9859	1.0045	1.0160
96.0	0.9909	1.0041	1.0169
97.0	0.9945	1.0039	1.0120
98.0	0.9867	0.9996	1.0172
99.0	0.9852	0.9987	1.0179


==> data_V4/office-crm.txt <==
1.0	0.0054	0.0093	0.0154
2.0	0.0122	0.0183	0.0228
3.0	0.0184	0.0213	0.0278
4.0	0.0233	0.0286	0.0348
5.0	0.0281	0.0347	0.0412
6.0	0.0336	0.0418	0.0485
7.0	0.0428	0.0512	0.0553
8.0	0.0516	0.0580	0.0667
9.0	0.0615	0.0719	0.0799
10.0	0.0723	0.0878	0.1010
11.0	0.0900	0.1053	0.1192
12.0	0.1077	0.1229	0.1367
13.0	0.1247	0.1405	0.1540
14.0	0.1381	0.1576	0.1683
15.0	0.1576	0.1728	0.1875
16.0	0.1747	0.1887	0.2041
17.0	0.1969	0.2065	0.2168
18.0	0.2194	0.2332	0.2395
19.0	0.2440	0.2545	0.2700
20.0	0.2636	0.2809	0.2961
21.0	0.2998	0.3139	0.3368
22.0	0.3380	0.3555	0.3708
23.0	0.3711	0.3839	0.4039
24.0	0.4033	0.4139	0.4409
25.0	0.4390	0.4554	0.4789
26.0	0.4994	0.5159	0.5443
27.0	0.5722	0.6059	0.6460
28.0	0.6716	0.7058	0.7456
29.0	0.7578	0.7927	0.8266
30.0	0.8361	0.8590	0.8827
31.0	0.8980	0.9147	0.9408
32.0	0.9394	0.9526	0.9712
33.0	0.9587	0.9788	0.9957
34.0	0.9740	0.9915	1.0067
35.0	0.9748	0.9902	1.0147
36.0	0.9770	0.9912	1.0081
37.0	0.9777	0.9885	1.0057
38.0	0.9782	0.9936	1.0074
39.0	0.9848	0.9936	1.0082
40.0	0.9829	0.9967	1.0098
41.0	0.9774	0.9970	1.0121
42.0	0.9759	0.9954	1.0097
43.0	0.9753	0.9952	1.0107
44.0	0.9796	0.9949	1.0122
45.0	0.9837	0.9955	1.0120
46.0	0.9842	0.9963	1.0126
47.0	0.9839	1.0002	1.0134
48.0	0.9829	0.9987	1.0135
49.0	0.9828	1.0002	1.0121
50.0	0.9804	0.9982	1.0123
51.0	0.9816	0.9996	1.0148
52.0	0.9867	1.0032	1.0173
53.0	0.9863	0.9986	1.0136
54.0	0.9858	1.0022	1.0169
55.0	0.9797	1.0029	1.0125
56.0	0.9904	0.9988	1.0111
57.0	0.9916	1.0012	1.0162
58.0	0.9857	1.0039	1.0181
59.0	0.9845	1.0039	1.0230
60.0	0.9872	1.0005	1.0182
61.0	0.9838	1.0048	1.0190
62.0	0.9903	1.0054	1.0217
63.0	0.9887	1.0053	1.0198
64.0	0.9896	1.0077	1.0172
65.0	0.9890	1.0006	1.0173
66.0	0.9847	1.0039	1.0184
67.0	0.9910	1.0013	1.0167
68.0	0.9839	1.0016	1.0156
69.0	0.9857	0.9988	1.0189
70.0	0.9836	1.0001	1.0186
71.0	0.9866	1.0045	1.0163
72.0	0.9874	0.9976	1.0203
73.0	0.9812	1.0010	1.0219
74.0	0.9864	1.0019	1.0173
75.0	0.9840	1.0037	1.0132
76.0	0.9880	1.0039	1.0165
77.0	0.9865	0.9996	1.0164
78.0	0.9856	1.0031	1.0176
79.0	0.9835	1.0006	1.0124
80.0	0.9824	0.9968	1.0128
81.0	0.9849	1.0035	1.0184
82.0	0.9769	1.0018	1.0161
83.0	0.9827	0.9969	1.0141
84.0	0.9805	0.9946	1.0091
85.0	0.9824	0.9942	1.0096
86.0	0.9827	0.9961	1.0067
87.0	0.9832	0.9963	1.0093
88.0	0.9821	0.9948	1.0060
89.0	0.9783	0.9960	1.0073
90.0	0.9778	0.9922	1.0083
91.0	0.9749	0.9920	1.0075
92.0	0.9827	0.9958	1.0086
93.0	0.9820	0.9985	1.0138
94.0	0.9845	1.0033	1.0133
95.0	0.9897	1.0017	1.0133
96.0	0.9911	1.0039	1.0142
97.0	0.9947	1.0048	1.0150
98.0	0.9873	1.0058	1.0194
99.0	0.9924	1.0031	1.0229


==> data_V4/office-hrm-rs.txt <==
1.0	0.0000	0.0083	0.0161
2.0	0.0038	0.0076	0.0136
3.0	0.0041	0.0076	0.0129
4.0	0.0041	0.0075	0.0126
5.0	0.0040	0.0071	0.0122
6.0	0.0039	0.0070	0.0115
7.0	0.0036	0.0063	0.0107
8.0	0.0034	0.0061	0.0100
9.0	0.0034	0.0065	0.0094
10.0	0.0032	0.0062	0.0088
11.0	0.0030	0.0060	0.0085
12.0	0.0030	0.0061	0.0082
13.0	0.0032	0.0058	0.0079
14.0	0.0034	0.0056	0.0085
15.0	0.0033	0.0052	0.0087
16.0	0.0032	0.0055	0.0084
17.0	0.0035	0.0055	0.0081
18.0	0.0039	0.0054	0.0077
19.0	0.0040	0.0060	0.0080
20.0	0.0040	0.0061	0.0088
21.0	0.0061	0.0085	0.0108
22.0	0.0092	0.0121	0.0154
23.0	0.0171	0.0206	0.0245
24.0	0.0289	0.0328	0.0370
25.0	0.0527	0.0572	0.0630
26.0	0.0792	0.0856	0.0925
27.0	0.1101	0.1142	0.1221
28.0	0.1406	0.1477	0.1542
29.0	0.1789	0.1866	0.1997
30.0	0.2222	0.2321	0.2419
31.0	0.2775	0.2831	0.2954
32.0	0.3290	0.3386	0.3463
33.0	0.4019	0.4174	0.4316
34.0	0.5041	0.5179	0.5323
35.0	0.6023	0.6170	0.6285
36.0	0.7019	0.7168	0.7297
37.0	0.7802	0.7967	0.8069
38.0	0.8324	0.8476	0.8606
39.0	0.8656	0.8858	0.8942
40.0	0.8886	0.9010	0.9202
41.0	0.8944	0.9132	0.9340
42.0	0.8967	0.9155	0.9333
43.0	0.9018	0.9191	0.9343
44.0	0.9043	0.9229	0.9410
45.0	0.9043	0.9215	0.9397
46.0	0.9035	0.9163	0.9379
47.0	0.9031	0.9197	0.9366
48.0	0.9076	0.9239	0.9411
49.0	0.9078	0.9323	0.9442
50.0	0.9075	0.9253	0.9424
51.0	0.9101	0.9250	0.9422
52.0	0.9096	0.9209	0.9462
53.0	0.9057	0.9272	0.9436
54.0	0.9049	0.9204	0.9370
55.0	0.9117	0.9226	0.9434
56.0	0.9117	0.9269	0.9510
57.0	0.9121	0.9300	0.9468
58.0	0.9176	0.9347	0.9460
59.0	0.9181	0.9337	0.9484
60.0	0.9148	0.9371	0.9505
61.0	0.9183	0.9379	0.9584
62.0	0.9205	0.9381	0.9628
63.0	0.9165	0.9396	0.9571
64.0	0.9164	0.9350	0.9563
65.0	0.9175	0.9315	0.9634
66.0	0.9149	0.9323	0.9568
67.0	0.9168	0.9318	0.9537
68.0	0.9198	0.9325	0.9521
69.0	0.9193	0.9323	0.9484
70.0	0.9146	0.9290	0.9431
71.0	0.9184	0.9301	0.9429
72.0	0.9174	0.9274	0.9448
73.0	0.9169	0.9297	0.9449
74.0	0.9143	0.9314	0.9460
75.0	0.9119	0.9314	0.9461
76.0	0.9151	0.9313	0.9477
77.0	0.9171	0.9296	0.9443
78.0	0.9142	0.9337	0.9430
79.0	0.9140	0.9255	0.9463
80.0	0.9094	0.9293	0.9467
81.0	0.9128	0.9324	0.9428
82.0	0.9101	0.9312	0.9484
83.0	0.9125	0.9306	0.9506
84.0	0.9118	0.9296	0.9475
85.0	0.9071	0.9309	0.9459
86.0	0.9186	0.9290	0.9468
87.0	0.9168	0.9317	0.9445
88.0	0.9164	0.9304	0.9448
89.0	0.9103	0.9296	0.9492
90.0	0.9127	0.9311	0.9466
91.0	0.9065	0.9269	0.9430
92.0	0.9095	0.9269	0.9449
93.0	0.9127	0.9301	0.9476
94.0	0.9136	0.9352	0.9487
95.0	0.9152	0.9363	0.9508
96.0	0.9157	0.9347	0.9516
97.0	0.9160	0.9313	0.9471
98.0	0.9197	0.9332	0.9492
99.0	0.9175	0.9302	0.9481


==> data_V4/office-hrm.txt <==
1.0	0.0000	0.0058	0.0160
2.0	0.0000	0.0056	0.0131
3.0	0.0033	0.0075	0.0137
4.0	0.0039	0.0077	0.0128
5.0	0.0050	0.0095	0.0137
6.0	0.0064	0.0099	0.0149
7.0	0.0127	0.0189	0.0221
8.0	0.0208	0.0277	0.0371
9.0	0.0414	0.0507	0.0606
10.0	0.0689	0.0787	0.0942
11.0	0.1035	0.1219	0.1346
12.0	0.1450	0.1582	0.1688
13.0	0.1805	0.1919	0.2029
14.0	0.2188	0.2293	0.2432
15.0	0.2551	0.2720	0.2869
16.0	0.3016	0.3227	0.3365
17.0	0.3657	0.3766	0.3866
18.0	0.4308	0.4396	0.4500
19.0	0.4839	0.4938	0.5077
20.0	0.5306	0.5404	0.5543
21.0	0.6043	0.6174	0.6302
22.0	0.7036	0.7151	0.7272
23.0	0.7791	0.7917	0.8009
24.0	0.8377	0.8473	0.8561
25.0	0.8728	0.8862	0.8990
26.0	0.8953	0.9102	0.9224
27.0	0.9017	0.9192	0.9377
28.0	0.9123	0.9257	0.9424
29.0	0.9099	0.9271	0.9461
30.0	0.9084	0.9274	0.9425
31.0	0.9156	0.9311	0.9449
32.0	0.9142	0.9315	0.9444
33.0	0.9075	0.9285	0.9409
34.0	0.9095	0.9293	0.9439
35.0	0.9116	0.9264	0.9436
36.0	0.9174	0.9293	0.9471
37.0	0.9156	0.9327	0.9456
38.0	0.9191	0.9310	0.9476
39.0	0.9199	0.9350	0.9500
40.0	0.9261	0.9351	0.9510
41.0	0.9213	0.9369	0.9517
42.0	0.9155	0.9395	0.9551
43.0	0.9172	0.9392	0.9595
44.0	0.9190	0.9408	0.9601
45.0	0.9182	0.9395	0.9588
46.0	0.9182	0.9345	0.9575
47.0	0.9151	0.9342	0.9555
48.0	0.9180	0.9364	0.9510
49.0	0.9234	0.9361	0.9495
50.0	0.9246	0.9377	0.9458
51.0	0.9263	0.9352	0.9437
52.0	0.9168	0.9348	0.9464
53.0	0.9193	0.9310	0.9471
54.0	0.9190	0.9333	0.9495
55.0	0.9210	0.9358	0.9482
56.0	0.9250	0.9383	0.9495
57.0	0.9280	0.9363	0.9502
58.0	0.9242	0.9394	0.9471
59.0	0.9255	0.9333	0.9523
60.0	0.9216	0.9346	0.9478
61.0	0.9235	0.9341	0.9425
62.0	0.9185	0.9333	0.9459
63.0	0.9171	0.9288	0.9396
64.0	0.9171	0.9279	0.9389
65.0	0.9142	0.9296	0.9401
66.0	0.9151	0.9257	0.9405
67.0	0.9164	0.9289	0.9448
68.0	0.9142	0.9311	0.9463
69.0	0.9159	0.9275	0.9490
70.0	0.9235	0.9319	0.9480
71.0	0.9244	0.9307	0.9456
72.0	0.9224	0.9320	0.9438
73.0	0.9228	0.9342	0.9462
74.0	0.9195	0.9286	0.9417
75.0	0.9183	0.9327	0.9446
76.0	0.9242	0.9352	0.9437
77.0	0.9257	0.9361	0.9474
78.0	0.9191	0.9323	0.9486
79.0	0.9175	0.9315	0.9460
80.0	0.9191	0.9313	0.9457
81.0	0.9224	0.9327	0.9445
82.0	0.9184	0.9352	0.9448
83.0	0.9165	0.9365	0.9501
84.0	0.9169	0.9338	0.9517
85.0	0.9149	0.9331	0.9483
86.0	0.9101	0.9323	0.9474
87.0	0.9153	0.9287	0.9441
88.0	0.9114	0.9287	0.9474
89.0	0.9145	0.9280	0.9398
90.0	0.9088	0.9251	0.9448
91.0	0.9116	0.9213	0.9456
92.0	0.9101	0.9255	0.9464
93.0	0.9100	0.9292	0.9473
94.0	0.9137	0.9296	0.9420
95.0	0.9161	0.9288	0.9439
96.0	0.9172	0.9278	0.9366
97.0	0.9146	0.9247	0.9410
98.0	0.9148	0.9284	0.9406
99.0	0.9126	0.9272	0.9415


==> data_V4/office-ql-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0019	0.0039	0.0078
3.0	0.0062	0.0083	0.0125
4.0	0.0107	0.0132	0.0163
5.0	0.0139	0.0164	0.0183
6.0	0.0152	0.0178	0.0214
7.0	0.0181	0.0213	0.0232
8.0	0.0213	0.0243	0.0272
9.0	0.0238	0.0269	0.0306
10.0	0.0269	0.0305	0.0335
11.0	0.0306	0.0338	0.0378
12.0	0.0340	0.0376	0.0410
13.0	0.0379	0.0403	0.0455
14.0	0.0409	0.0442	0.0489
15.0	0.0443	0.0494	0.0531
16.0	0.0492	0.0534	0.0585
17.0	0.0521	0.0578	0.0614
18.0	0.0560	0.0602	0.0663
19.0	0.0600	0.0646	0.0701
20.0	0.0649	0.0702	0.0744
21.0	0.0679	0.0738	0.0784
22.0	0.0721	0.0774	0.0827
23.0	0.0765	0.0820	0.0876
24.0	0.0814	0.0859	0.0920
25.0	0.0861	0.0902	0.0964
26.0	0.0906	0.0953	0.1029
27.0	0.0953	0.1000	0.1064
28.0	0.0992	0.1041	0.1142
29.0	0.1056	0.1139	0.1232
30.0	0.1146	0.1211	0.1323
31.0	0.1238	0.1332	0.1395
32.0	0.1330	0.1407	0.1491
33.0	0.1425	0.1506	0.1585
34.0	0.1522	0.1597	0.1678
35.0	0.1608	0.1675	0.1757
36.0	0.1712	0.1785	0.1868
37.0	0.1809	0.1885	0.1959
38.0	0.1907	0.1996	0.2055
39.0	0.2002	0.2066	0.2153
40.0	0.2085	0.2156	0.2264
41.0	0.2180	0.2261	0.2381
42.0	0.2291	0.2355	0.2458
43.0	0.2374	0.2474	0.2556
44.0	0.2470	0.2543	0.2641
45.0	0.2583	0.2648	0.2732
46.0	0.2652	0.2740	0.2838
47.0	0.2756	0.2841	0.2929
48.0	0.2825	0.2927	0.3032
49.0	0.2941	0.3011	0.3090
50.0	0.3022	0.3084	0.3193
51.0	0.3103	0.3147	0.3263
52.0	0.3161	0.3247	0.3360
53.0	0.3237	0.3330	0.3440
54.0	0.3322	0.3421	0.3500
55.0	0.3378	0.3493	0.3605
56.0	0.3456	0.3564	0.3662
57.0	0.3517	0.3620	0.3720
58.0	0.3589	0.3698	0.3792
59.0	0.3644	0.3753	0.3871
60.0	0.3724	0.3828	0.3926
61.0	0.3769	0.3882	0.4003
62.0	0.3827	0.3948	0.4053
63.0	0.3896	0.4010	0.4142
64.0	0.3933	0.4100	0.4197
65.0	0.4044	0.4180	0.4284
66.0	0.4084	0.4240	0.4374
67.0	0.4227	0.4313	0.4446
68.0	0.4247	0.4392	0.4559
69.0	0.4333	0.4480	0.4623
70.0	0.4405	0.4556	0.4721
71.0	0.4441	0.4630	0.4792
72.0	0.4543	0.4703	0.4884
73.0	0.4628	0.4766	0.4973
74.0	0.4697	0.4853	0.5036
75.0	0.4790	0.4953	0.5086
76.0	0.4879	0.5013	0.5195
77.0	0.4971	0.5076	0.5273
78.0	0.5065	0.5182	0.5363
79.0	0.5134	0.5258	0.5439
80.0	0.5216	0.5366	0.5522
81.0	0.5313	0.5447	0.5591
82.0	0.5406	0.5528	0.5691
83.0	0.5464	0.5613	0.5733
84.0	0.5559	0.5696	0.5810
85.0	0.5649	0.5772	0.5904
86.0	0.5744	0.5850	0.5990
87.0	0.5795	0.5942	0.6039
88.0	0.5895	0.5999	0.6103
89.0	0.5965	0.6070	0.6227
90.0	0.6010	0.6167	0.6285
91.0	0.6085	0.6268	0.6424
92.0	0.6174	0.6343	0.6502
93.0	0.6279	0.6437	0.6610
94.0	0.6396	0.6554	0.6705
95.0	0.6499	0.6628	0.6767
96.0	0.6620	0.6780	0.6910
97.0	0.6685	0.6939	0.7059
98.0	0.6844	0.7038	0.7191
99.0	0.7003	0.7137	0.7322


==> data_V4/office-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0033	0.0058	0.0085
3.0	0.0074	0.0103	0.0134
4.0	0.0120	0.0155	0.0179
5.0	0.0158	0.0172	0.0189
6.0	0.0175	0.0195	0.0219
7.0	0.0195	0.0216	0.0245
8.0	0.0214	0.0233	0.0250
9.0	0.0237	0.0250	0.0275
10.0	0.0254	0.0268	0.0286
11.0	0.0273	0.0288	0.0306
12.0	0.0288	0.0301	0.0319
13.0	0.0298	0.0312	0.0335
14.0	0.0310	0.0324	0.0340
15.0	0.0319	0.0338	0.0349
16.0	0.0326	0.0343	0.0365
17.0	0.0340	0.0357	0.0371
18.0	0.0347	0.0362	0.0380
19.0	0.0352	0.0371	0.0388
20.0	0.0363	0.0380	0.0404
21.0	0.0367	0.0386	0.0406
22.0	0.0375	0.0396	0.0414
23.0	0.0378	0.0395	0.0416
24.0	0.0383	0.0398	0.0419
25.0	0.0389	0.0403	0.0420
26.0	0.0393	0.0407	0.0426
27.0	0.0395	0.0415	0.0433
28.0	0.0402	0.0424	0.0435
29.0	0.0404	0.0427	0.0439
30.0	0.0407	0.0428	0.0447
31.0	0.0415	0.0433	0.0453
32.0	0.0426	0.0445	0.0454
33.0	0.0435	0.0455	0.0474
34.0	0.0457	0.0464	0.0486
35.0	0.0467	0.0482	0.0497
36.0	0.0478	0.0497	0.0517
37.0	0.0492	0.0518	0.0536
38.0	0.0510	0.0532	0.0551
39.0	0.0528	0.0550	0.0564
40.0	0.0539	0.0562	0.0575
41.0	0.0554	0.0569	0.0591
42.0	0.0569	0.0585	0.0605
43.0	0.0579	0.0595	0.0616
44.0	0.0591	0.0610	0.0626
45.0	0.0603	0.0626	0.0642
46.0	0.0608	0.0637	0.0652
47.0	0.0627	0.0652	0.0668
48.0	0.0640	0.0670	0.0686
49.0	0.0655	0.0687	0.0707
50.0	0.0675	0.0702	0.0725
51.0	0.0688	0.0713	0.0734
52.0	0.0707	0.0729	0.0747
53.0	0.0724	0.0741	0.0765
54.0	0.0728	0.0762	0.0785
55.0	0.0747	0.0775	0.0808
56.0	0.0768	0.0806	0.0823
57.0	0.0792	0.0829	0.0854
58.0	0.0810	0.0845	0.0878
59.0	0.0839	0.0875	0.0900
60.0	0.0869	0.0898	0.0932
61.0	0.0886	0.0920	0.0970
62.0	0.0919	0.0955	0.0995
63.0	0.0948	0.0993	0.1038
64.0	0.0967	0.1015	0.1082
65.0	0.0992	0.1050	0.1120
66.0	0.1023	0.1092	0.1168
67.0	0.1065	0.1131	0.1199
68.0	0.1111	0.1185	0.1247
69.0	0.1145	0.1235	0.1301
70.0	0.1208	0.1269	0.1364
71.0	0.1252	0.1325	0.1414
72.0	0.1316	0.1390	0.1473
73.0	0.1350	0.1443	0.1518
74.0	0.1418	0.1497	0.1569
75.0	0.1463	0.1567	0.1643
76.0	0.1521	0.1613	0.1702
77.0	0.1595	0.1671	0.1797
78.0	0.1660	0.1751	0.1873
79.0	0.1721	0.1811	0.1967
80.0	0.1824	0.1903	0.2061
81.0	0.1889	0.1963	0.2126
82.0	0.1975	0.2066	0.2222
83.0	0.2076	0.2172	0.2300
84.0	0.2143	0.2249	0.2410
85.0	0.2224	0.2358	0.2486
86.0	0.2321	0.2468	0.2592
87.0	0.2412	0.2572	0.2715
88.0	0.2506	0.2649	0.2800
89.0	0.2610	0.2728	0.2909
90.0	0.2658	0.2839	0.3000
91.0	0.2768	0.2917	0.3092
92.0	0.2900	0.3012	0.3172
93.0	0.2983	0.3115	0.3267
94.0	0.3088	0.3215	0.3401
95.0	0.3217	0.3311	0.3448
96.0	0.3286	0.3403	0.3570
97.0	0.3404	0.3497	0.3642
98.0	0.3469	0.3574	0.3719
99.0	0.3569	0.3676	0.3836


==> data_V4/office-single-crm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0016	0.0038	0.0055
4.0	0.0041	0.0054	0.0076
5.0	0.0058	0.0084	0.0108
6.0	0.0073	0.0107	0.0131
7.0	0.0098	0.0142	0.0165
8.0	0.0147	0.0181	0.0209
9.0	0.0205	0.0236	0.0274
10.0	0.0296	0.0334	0.0377
11.0	0.0447	0.0481	0.0532
12.0	0.0684	0.0757	0.0833
13.0	0.1125	0.1248	0.1361
14.0	0.1812	0.1969	0.2150
15.0	0.3074	0.3247	0.3602
16.0	0.5304	0.5729	0.6466
17.0	0.8106	0.8381	0.8811
18.0	0.9441	0.9727	1.0022
19.0	0.9501	0.9888	1.0233
20.0	0.9510	0.9823	1.0167
21.0	0.9457	0.9774	1.0056
22.0	0.9428	0.9819	1.0016
23.0	0.9459	0.9688	1.0053
24.0	0.9474	0.9840	1.0193
25.0	0.9589	0.9865	1.0147
26.0	0.9588	0.9880	1.0106
27.0	0.9524	0.9771	1.0116
28.0	0.9661	1.0010	1.0271
29.0	0.9488	0.9963	1.0227
30.0	0.9523	0.9984	1.0264
31.0	0.9562	0.9947	1.0420
32.0	0.9539	1.0025	1.0349
33.0	0.9731	1.0023	1.0272
34.0	0.9552	0.9902	1.0244
35.0	0.9653	0.9922	1.0257
36.0	0.9583	0.9962	1.0310
37.0	0.9509	0.9968	1.0340
38.0	0.9689	1.0000	1.0341
39.0	0.9571	1.0076	1.0290
40.0	0.9494	0.9964	1.0232
41.0	0.9560	0.9927	1.0229
42.0	0.9555	0.9936	1.0289
43.0	0.9624	1.0053	1.0467
44.0	0.9720	1.0003	1.0360
45.0	0.9666	0.9992	1.0299
46.0	0.9628	0.9992	1.0362
47.0	0.9672	1.0028	1.0298
48.0	0.9565	0.9946	1.0282
49.0	0.9588	0.9920	1.0402
50.0	0.9769	1.0062	1.0411
51.0	0.9651	1.0075	1.0392
52.0	0.9752	1.0063	1.0273
53.0	0.9686	0.9978	1.0255
54.0	0.9720	1.0082	1.0440
55.0	0.9651	1.0025	1.0318
56.0	0.9693	1.0103	1.0417
57.0	0.9710	1.0023	1.0319
58.0	0.9762	1.0110	1.0355
59.0	0.9623	1.0032	1.0365
60.0	0.9592	1.0017	1.0212
61.0	0.9625	1.0032	1.0288
62.0	0.9527	0.9878	1.0133
63.0	0.9462	0.9868	1.0192
64.0	0.9591	0.9873	1.0176
65.0	0.9491	0.9842	1.0173
66.0	0.9544	0.9930	1.0280
67.0	0.9657	0.9977	1.0280
68.0	0.9728	1.0077	1.0320
69.0	0.9770	1.0097	1.0404
70.0	0.9669	1.0090	1.0482
71.0	0.9477	0.9983	1.0249
72.0	0.9626	0.9889	1.0253
73.0	0.9739	1.0027	1.0285
74.0	0.9620	0.9972	1.0387
75.0	0.9693	1.0113	1.0485
76.0	0.9757	1.0108	1.0386
77.0	0.9739	0.9908	1.0385
78.0	0.9773	1.0014	1.0275
79.0	0.9848	1.0063	1.0297
80.0	0.9712	0.9926	1.0339
81.0	0.9575	1.0008	1.0420
82.0	0.9701	1.0018	1.0376
83.0	0.9692	1.0114	1.0400
84.0	0.9814	1.0097	1.0508
85.0	0.9749	1.0029	1.0343
86.0	0.9736	1.0016	1.0251
87.0	0.9675	0.9974	1.0279
88.0	0.9725	0.9999	1.0357
89.0	0.9757	1.0071	1.0439
90.0	0.9685	1.0100	1.0478
91.0	0.9647	0.9891	1.0327
92.0	0.9541	0.9972	1.0467
93.0	0.9610	1.0000	1.0434
94.0	0.9612	1.0063	1.0307
95.0	0.9735	0.9952	1.0202
96.0	0.9742	1.0020	1.0245
97.0	0.9691	1.0120	1.0237
98.0	0.9667	0.9975	1.0354
99.0	0.9735	0.9934	1.0268


==> data_V4/office-single-crm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0014	0.0033	0.0069
4.0	0.0055	0.0082	0.0116
5.0	0.0101	0.0124	0.0148
6.0	0.0126	0.0152	0.0173
7.0	0.0144	0.0171	0.0204
8.0	0.0176	0.0198	0.0225
9.0	0.0210	0.0240	0.0265
10.0	0.0238	0.0277	0.0304
11.0	0.0298	0.0316	0.0346
12.0	0.0376	0.0417	0.0445
13.0	0.0492	0.0534	0.0587
14.0	0.0658	0.0704	0.0749
15.0	0.0836	0.0889	0.0965
16.0	0.1115	0.1214	0.1289
17.0	0.1565	0.1672	0.1827
18.0	0.2290	0.2546	0.2753
19.0	0.3493	0.3722	0.4095
20.0	0.5665	0.5957	0.6403
21.0	0.7985	0.8373	0.8820
22.0	0.9344	0.9597	1.0027
23.0	0.9472	0.9856	1.0194
24.0	0.9504	0.9928	1.0196
25.0	0.9575	0.9767	1.0109
26.0	0.9569	0.9825	1.0235
27.0	0.9450	0.9748	1.0138
28.0	0.9415	0.9770	1.0029
29.0	0.9507	0.9835	1.0112
30.0	0.9404	0.9773	1.0246
31.0	0.9579	0.9910	1.0248
32.0	0.9582	0.9918	1.0283
33.0	0.9551	0.9871	1.0279
34.0	0.9536	0.9930	1.0216
35.0	0.9539	0.9914	1.0217
36.0	0.9459	0.9884	1.0126
37.0	0.9443	0.9776	1.0186
38.0	0.9466	0.9793	1.0363
39.0	0.9628	0.9898	1.0280
40.0	0.9722	0.9964	1.0192
41.0	0.9591	0.9865	1.0299
42.0	0.9643	0.9909	1.0246
43.0	0.9561	0.9989	1.0237
44.0	0.9600	0.9857	1.0238
45.0	0.9612	0.9886	1.0287
46.0	0.9664	0.9957	1.0370
47.0	0.9661	0.9900	1.0357
48.0	0.9718	1.0006	1.0246
49.0	0.9664	1.0037	1.0338
50.0	0.9639	1.0004	1.0233
51.0	0.9754	1.0065	1.0401
52.0	0.9749	1.0052	1.0308
53.0	0.9601	0.9939	1.0291
54.0	0.9609	1.0066	1.0367
55.0	0.9654	1.0001	1.0378
56.0	0.9713	1.0030	1.0354
57.0	0.9730	0.9974	1.0309
58.0	0.9645	1.0048	1.0376
59.0	0.9513	1.0025	1.0312
60.0	0.9594	0.9956	1.0226
61.0	0.9471	0.9849	1.0037
62.0	0.9600	0.9933	1.0267
63.0	0.9623	0.9970	1.0292
64.0	0.9596	1.0062	1.0294
65.0	0.9566	1.0005	1.0334
66.0	0.9601	0.9918	1.0352
67.0	0.9594	0.9921	1.0263
68.0	0.9657	0.9918	1.0394
69.0	0.9603	1.0038	1.0260
70.0	0.9609	0.9948	1.0299
71.0	0.9666	0.9966	1.0244
72.0	0.9554	1.0014	1.0203
73.0	0.9763	1.0032	1.0294
74.0	0.9549	0.9898	1.0243
75.0	0.9565	0.9988	1.0365
76.0	0.9566	0.9978	1.0221
77.0	0.9589	0.9857	1.0236
78.0	0.9481	0.9897	1.0246
79.0	0.9560	1.0015	1.0421
80.0	0.9641	0.9761	1.0283
81.0	0.9596	0.9850	1.0184
82.0	0.9518	0.9865	1.0190
83.0	0.9627	0.9878	1.0163
84.0	0.9512	0.9954	1.0129
85.0	0.9643	1.0028	1.0292
86.0	0.9510	0.9900	1.0412
87.0	0.9648	0.9917	1.0255
88.0	0.9673	0.9970	1.0263
89.0	0.9871	1.0023	1.0363
90.0	0.9736	1.0120	1.0355
91.0	0.9683	1.0033	1.0411
92.0	0.9564	1.0001	1.0374
93.0	0.9640	1.0012	1.0254
94.0	0.9621	1.0009	1.0346
95.0	0.9634	0.9981	1.0388
96.0	0.9600	0.9938	1.0230
97.0	0.9629	0.9929	1.0202
98.0	0.9883	1.0090	1.0354
99.0	0.9838	1.0162	1.0448


==> data_V4/office-single-hrm-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0000	0.0000
5.0	0.0000	0.0000	0.0000
6.0	0.0000	0.0000	0.0011
7.0	0.0000	0.0000	0.0011
8.0	0.0000	0.0000	0.0010
9.0	0.0000	0.0000	0.0012
10.0	0.0000	0.0000	0.0011
11.0	0.0000	0.0000	0.0010
12.0	0.0000	0.0000	0.0009
13.0	0.0000	0.0000	0.0009
14.0	0.0000	0.0000	0.0008
15.0	0.0000	0.0000	0.0008
16.0	0.0000	0.0000	0.0008
17.0	0.0000	0.0000	0.0009
18.0	0.0000	0.0000	0.0010
19.0	0.0000	0.0006	0.0017
20.0	0.0000	0.0015	0.0026
21.0	0.0000	0.0021	0.0036
22.0	0.0009	0.0024	0.0041
23.0	0.0018	0.0032	0.0060
24.0	0.0027	0.0045	0.0084
25.0	0.0046	0.0077	0.0130
28.0	0.0260	0.0476	0.1203
29.0	0.0431	0.0993	0.2341
30.0	0.0795	0.2212	0.3615
31.0	0.1756	0.3713	0.4773
32.0	0.3177	0.5215	0.5915
33.0	0.4836	0.5896	0.6278
34.0	0.5839	0.6200	0.6505
35.0	0.6030	0.6350	0.6652
36.0	0.6083	0.6422	0.6649
37.0	0.6251	0.6448	0.6683
38.0	0.6297	0.6562	0.6731
39.0	0.6364	0.6637	0.6916
40.0	0.6371	0.6676	0.7027
41.0	0.6318	0.6721	0.7084
42.0	0.6330	0.6692	0.6959
43.0	0.6373	0.6765	0.6918
44.0	0.6417	0.6686	0.7000
45.0	0.6293	0.6703	0.6952
46.0	0.6424	0.6731	0.7037
47.0	0.6522	0.6846	0.7021
48.0	0.6474	0.6737	0.6886
49.0	0.6473	0.6715	0.6937
50.0	0.6537	0.6692	0.6922
51.0	0.6548	0.6872	0.7030
52.0	0.6564	0.6805	0.7044
53.0	0.6540	0.6798	0.7030
54.0	0.6532	0.6854	0.7046
55.0	0.6480	0.6960	0.7153
56.0	0.6624	0.6955	0.7221
57.0	0.6556	0.6841	0.7218
58.0	0.6543	0.6938	0.7216
59.0	0.6612	0.6955	0.7246
60.0	0.6691	0.6986	0.7266
61.0	0.6563	0.6950	0.7250
62.0	0.6601	0.6938	0.7286
63.0	0.6660	0.6963	0.7285
64.0	0.6700	0.6962	0.7225
65.0	0.6798	0.7132	0.7372
66.0	0.6705	0.7042	0.7474
67.0	0.6812	0.7189	0.7509
68.0	0.6810	0.7141	0.7332
69.0	0.6827	0.7150	0.7469
70.0	0.6900	0.7233	0.7543
71.0	0.6907	0.7117	0.7493
72.0	0.6883	0.7188	0.7536
73.0	0.6825	0.7139	0.7449
74.0	0.6821	0.7128	0.7439
75.0	0.6916	0.7168	0.7468
76.0	0.6963	0.7306	0.7465
77.0	0.6879	0.7347	0.7688
78.0	0.6858	0.7194	0.7560
79.0	0.6830	0.7078	0.7406
80.0	0.6810	0.7093	0.7407
81.0	0.6877	0.7180	0.7463
82.0	0.6796	0.7097	0.7485
83.0	0.6910	0.7103	0.7457
84.0	0.6873	0.7118	0.7423
85.0	0.6968	0.7285	0.7504
86.0	0.6931	0.7264	0.7566
87.0	0.6857	0.7071	0.7373
88.0	0.6897	0.7111	0.7341
89.0	0.6829	0.7183	0.7429
90.0	0.6945	0.7180	0.7512
91.0	0.6981	0.7307	0.7579
92.0	0.7001	0.7248	0.7559
93.0	0.6976	0.7225	0.7572
94.0	0.6934	0.7205	0.7448
95.0	0.6896	0.7198	0.7568
96.0	0.6994	0.7258	0.7597
97.0	0.6909	0.7242	0.7666
98.0	0.6977	0.7238	0.7482
99.0	0.7010	0.7286	0.7535


==> data_V4/office-single-hrm.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0027
4.0	0.0000	0.0009	0.0029
5.0	0.0000	0.0012	0.0029
6.0	0.0000	0.0012	0.0026
7.0	0.0000	0.0014	0.0033
8.0	0.0021	0.0044	0.0062
9.0	0.0074	0.0116	0.0172
10.0	0.0175	0.0216	0.0271
11.0	0.0280	0.0325	0.0388
12.0	0.0405	0.0501	0.0591
13.0	0.0647	0.0759	0.0888
14.0	0.1019	0.1227	0.1424
15.0	0.1630	0.1883	0.2200
16.0	0.2511	0.2894	0.3229
17.0	0.3779	0.4356	0.4763
18.0	0.5231	0.5682	0.6083
19.0	0.6223	0.6580	0.6923
20.0	0.6566	0.6806	0.7250
21.0	0.6454	0.6909	0.7320
22.0	0.6534	0.7089	0.7493
23.0	0.6674	0.7019	0.7474
24.0	0.6717	0.7089	0.7390
25.0	0.6737	0.7069	0.7312
26.0	0.6784	0.7060	0.7317
27.0	0.6980	0.7214	0.7471
28.0	0.6921	0.7168	0.7472
29.0	0.6965	0.7258	0.7546
30.0	0.6876	0.7216	0.7475
31.0	0.6756	0.7173	0.7484
32.0	0.6896	0.7202	0.7479
33.0	0.6786	0.7111	0.7403
34.0	0.6790	0.7243	0.7467
35.0	0.6784	0.7136	0.7465
36.0	0.6826	0.7208	0.7515
37.0	0.6834	0.7197	0.7585
38.0	0.6872	0.7234	0.7461
39.0	0.6973	0.7175	0.7391
40.0	0.6838	0.7209	0.7469
41.0	0.6896	0.7236	0.7456
42.0	0.7029	0.7219	0.7370
43.0	0.6979	0.7214	0.7486
44.0	0.6967	0.7259	0.7538
45.0	0.6906	0.7174	0.7578
46.0	0.6814	0.7245	0.7488
47.0	0.6865	0.7164	0.7442
48.0	0.6909	0.7160	0.7438
49.0	0.6937	0.7195	0.7488
50.0	0.6982	0.7285	0.7532
51.0	0.7033	0.7299	0.7561
52.0	0.6825	0.7317	0.7572
53.0	0.6915	0.7152	0.7463
54.0	0.6828	0.7124	0.7492
55.0	0.6982	0.7188	0.7468
56.0	0.6895	0.7261	0.7427
57.0	0.6841	0.7155	0.7659
58.0	0.6921	0.7166	0.7457
59.0	0.6828	0.7225	0.7498
60.0	0.6776	0.7158	0.7425
61.0	0.6750	0.7072	0.7435
62.0	0.6801	0.7276	0.7551
63.0	0.6784	0.7202	0.7504
64.0	0.6977	0.7281	0.7550
65.0	0.6822	0.7215	0.7435
66.0	0.6911	0.7194	0.7471
67.0	0.6841	0.7183	0.7502
68.0	0.6967	0.7266	0.7501
69.0	0.6940	0.7321	0.7576
70.0	0.6925	0.7386	0.7612
71.0	0.6943	0.7214	0.7522
72.0	0.6952	0.7209	0.7543
73.0	0.6870	0.7223	0.7500
74.0	0.6896	0.7313	0.7520
75.0	0.6989	0.7289	0.7549
76.0	0.6988	0.7305	0.7499
77.0	0.6935	0.7339	0.7557
78.0	0.6834	0.7256	0.7488
79.0	0.6837	0.7279	0.7703
80.0	0.7050	0.7330	0.7565
81.0	0.7051	0.7227	0.7556
82.0	0.7014	0.7264	0.7465
83.0	0.6872	0.7163	0.7404
84.0	0.6941	0.7083	0.7317
85.0	0.6807	0.7133	0.7488
86.0	0.6808	0.7128	0.7609
87.0	0.6808	0.7165	0.7516
88.0	0.6857	0.7148	0.7524
89.0	0.6981	0.7219	0.7377
90.0	0.6923	0.7231	0.7469
91.0	0.6994	0.7214	0.7561
92.0	0.6860	0.7340	0.7682
93.0	0.7035	0.7284	0.7590
94.0	0.6919	0.7217	0.7483
95.0	0.6909	0.7256	0.7543
96.0	0.6965	0.7252	0.7599
97.0	0.6986	0.7273	0.7616
98.0	0.6885	0.7072	0.7548
99.0	0.6853	0.7169	0.7507


==> data_V4/office-single-ql-rs.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0000	0.0016
5.0	0.0015	0.0025	0.0040
6.0	0.0031	0.0045	0.0062
7.0	0.0061	0.0081	0.0107
8.0	0.0093	0.0114	0.0130
9.0	0.0131	0.0156	0.0178
10.0	0.0177	0.0199	0.0221
11.0	0.0219	0.0249	0.0280
12.0	0.0274	0.0301	0.0342
13.0	0.0325	0.0348	0.0379
14.0	0.0368	0.0405	0.0438
15.0	0.0414	0.0457	0.0495
16.0	0.0476	0.0503	0.0548
17.0	0.0520	0.0554	0.0620
18.0	0.0571	0.0627	0.0680
19.0	0.0640	0.0669	0.0751
20.0	0.0731	0.0767	0.0827
21.0	0.0811	0.0873	0.0942
22.0	0.0973	0.1042	0.1135
23.0	0.1177	0.1270	0.1373
24.0	0.1452	0.1597	0.1796
25.0	0.1937	0.2070	0.2294
26.0	0.2493	0.2674	0.2869
27.0	0.3151	0.3406	0.3711
28.0	0.4075	0.4490	0.4904
29.0	0.6018	0.6384	0.6949
30.0	0.7732	0.8413	0.8853
31.0	0.9057	0.9374	0.9781
32.0	0.9160	0.9429	0.9822
33.0	0.9120	0.9513	0.9886
34.0	0.9192	0.9726	1.0034
35.0	0.9418	0.9737	1.0016
36.0	0.9486	0.9829	1.0101
37.0	0.9345	0.9886	1.0174
38.0	0.9476	0.9813	1.0218
39.0	0.9648	0.9907	1.0240
40.0	0.9582	0.9862	1.0250
41.0	0.9617	0.9955	1.0112
42.0	0.9327	0.9843	1.0140
43.0	0.9471	0.9779	1.0051
44.0	0.9474	0.9803	1.0101
45.0	0.9550	0.9932	1.0213
46.0	0.9331	0.9812	1.0100
47.0	0.9439	0.9808	1.0089
48.0	0.9436	0.9734	1.0111
49.0	0.9459	0.9713	1.0049
50.0	0.9285	0.9741	0.9956
51.0	0.9331	0.9659	0.9961
52.0	0.9334	0.9686	0.9991
53.0	0.9500	0.9874	1.0216
54.0	0.9619	0.9979	1.0362
55.0	0.9581	0.9939	1.0315
56.0	0.9629	0.9944	1.0228
57.0	0.9691	1.0038	1.0271
58.0	0.9640	1.0002	1.0343
59.0	0.9546	0.9906	1.0298
60.0	0.9646	0.9882	1.0325
61.0	0.9697	0.9973	1.0261
62.0	0.9553	1.0007	1.0340
63.0	0.9562	0.9909	1.0283
64.0	0.9655	1.0038	1.0343
65.0	0.9646	1.0056	1.0404
66.0	0.9731	1.0075	1.0373
67.0	0.9632	1.0083	1.0280
68.0	0.9602	0.9998	1.0319
69.0	0.9587	0.9956	1.0408
70.0	0.9644	1.0060	1.0343
71.0	0.9612	0.9908	1.0326
72.0	0.9528	0.9854	1.0270
73.0	0.9635	0.9899	1.0279
74.0	0.9669	0.9967	1.0271
75.0	0.9534	0.9773	1.0223
76.0	0.9596	0.9858	1.0263
77.0	0.9480	0.9886	1.0185
78.0	0.9623	0.9933	1.0248
79.0	0.9591	0.9998	1.0210
80.0	0.9644	0.9870	1.0158
81.0	0.9594	0.9932	1.0215
82.0	0.9663	0.9971	1.0296
83.0	0.9672	1.0044	1.0361
84.0	0.9645	0.9845	1.0303
85.0	0.9627	1.0012	1.0261
86.0	0.9693	1.0043	1.0296
87.0	0.9671	1.0001	1.0338
88.0	0.9626	1.0169	1.0432
89.0	0.9832	1.0058	1.0389
90.0	0.9713	1.0036	1.0288
91.0	0.9582	1.0006	1.0260
92.0	0.9627	0.9977	1.0281
93.0	0.9483	0.9861	1.0293
94.0	0.9528	0.9913	1.0188
95.0	0.9655	0.9974	1.0244
96.0	0.9508	0.9919	1.0375
97.0	0.9611	0.9857	1.0271
98.0	0.9623	0.9914	1.0251
99.0	0.9586	0.9981	1.0293


==> data_V4/office-single-ql.txt <==
1.0	0.0000	0.0000	0.0000
2.0	0.0000	0.0000	0.0000
3.0	0.0000	0.0000	0.0000
4.0	0.0000	0.0000	0.0030
5.0	0.0023	0.0035	0.0050
6.0	0.0051	0.0063	0.0080
7.0	0.0071	0.0090	0.0111
8.0	0.0096	0.0114	0.0126
9.0	0.0124	0.0141	0.0161
10.0	0.0154	0.0179	0.0191
11.0	0.0192	0.0213	0.0235
12.0	0.0230	0.0246	0.0276
13.0	0.0268	0.0288	0.0318
14.0	0.0312	0.0328	0.0351
15.0	0.0336	0.0356	0.0391
16.0	0.0374	0.0390	0.0422
17.0	0.0387	0.0411	0.0449
18.0	0.0403	0.0431	0.0471
19.0	0.0412	0.0453	0.0474
20.0	0.0421	0.0456	0.0486
21.0	0.0433	0.0474	0.0516
22.0	0.0448	0.0499	0.0533
23.0	0.0458	0.0508	0.0554
24.0	0.0492	0.0540	0.0570
25.0	0.0521	0.0564	0.0604
26.0	0.0549	0.0584	0.0633
27.0	0.0566	0.0619	0.0666
28.0	0.0609	0.0649	0.0669
29.0	0.0639	0.0674	0.0722
30.0	0.0649	0.0711	0.0762
31.0	0.0699	0.0754	0.0786
32.0	0.0726	0.0799	0.0860
33.0	0.0787	0.0871	0.0936
34.0	0.0869	0.0922	0.0999
35.0	0.0961	0.1012	0.1091
36.0	0.1025	0.1104	0.1189
37.0	0.1143	0.1214	0.1322
38.0	0.1243	0.1337	0.1445
39.0	0.1409	0.1495	0.1596
40.0	0.1574	0.1718	0.1846
41.0	0.1854	0.2027	0.2287
42.0	0.2143	0.2534	0.2848
43.0	0.2666	0.3140	0.3424
44.0	0.3420	0.3735	0.4201
45.0	0.4226	0.4691	0.5850
46.0	0.5800	0.6500	0.7436
47.0	0.7620	0.8264	0.8872
48.0	0.8780	0.9097	0.9614
49.0	0.9098	0.9482	0.9738
50.0	0.9126	0.9526	0.9821
51.0	0.9245	0.9546	0.9872
52.0	0.9263	0.9491	0.9911
53.0	0.9265	0.9594	0.9972
54.0	0.9235	0.9612	0.9994
55.0	0.9420	0.9742	1.0014
56.0	0.9282	0.9597	1.0032
57.0	0.9520	0.9740	1.0113
58.0	0.9359	0.9772	1.0147
59.0	0.9298	0.9599	1.0147
60.0	0.9315	0.9675	0.9996
61.0	0.9340	0.9767	1.0107
62.0	0.9499	0.9804	1.0048
63.0	0.9358	0.9636	0.9954
64.0	0.9412	0.9755	1.0053
65.0	0.9450	0.9729	1.0180
66.0	0.9436	0.9741	1.0100
67.0	0.9467	0.9772	1.0124
68.0	0.9551	0.9854	1.0220
69.0	0.9473	0.9756	1.0136
70.0	0.9472	0.9782	1.0130
71.0	0.9675	0.9930	1.0143
72.0	0.9581	0.9889	1.0175
73.0	0.9433	0.9715	1.0154
74.0	0.9429	0.9791	1.0142
75.0	0.9636	0.9852	1.0127
76.0	0.9653	0.9950	1.0268
77.0	0.9443	0.9985	1.0198
78.0	0.9736	0.9958	1.0225
79.0	0.9642	0.9922	1.0231
80.0	0.9535	0.9917	1.0284
81.0	0.9658	1.0028	1.0383
82.0	0.9738	0.9988	1.0441
83.0	0.9501	0.9981	1.0242
84.0	0.9574	0.9915	1.0284
85.0	0.9593	1.0048	1.0393
86.0	0.9704	1.0134	1.0432
87.0	0.9701	1.0145	1.0471
88.0	0.9616	1.0057	1.0321
89.0	0.9590	0.9945	1.0375
90.0	0.9663	0.9962	1.0311
91.0	0.9701	0.9934	1.0190
92.0	0.9561	1.0054	1.0450
93.0	0.9549	1.0099	1.0410
94.0	0.9739	0.9955	1.0389
95.0	0.9655	1.0013	1.0333
96.0	0.9740	1.0082	1.0347
97.0	0.9658	1.0100	1.0367
98.0	0.9687	0.9987	1.0315
99.0	0.9696	0.9993	1.0359


==> data_old/craft-hrl.txt <==
10.0	0.00	1.21	3.14
20.0	1.08	3.08	5.56
30.0	2.87	4.25	6.81
40.0	4.08	5.03	8.34
50.0	5.54	7.36	10.57
60.0	6.21	9.25	13.91
70.0	8.04	13.83	21.55
80.0	11.36	17.53	25.94
90.0	12.11	22.97	35.33
100.0	15.42	28.95	40.28
110.0	15.95	35.79	45.34
120.0	20.06	43.26	55.24
130.0	23.49	47.18	61.32
140.0	29.56	55.92	71.64
150.0	41.59	63.53	82.30
160.0	49.30	77.91	92.39
170.0	59.68	93.93	101.98
180.0	72.88	106.74	114.74
190.0	81.65	118.82	127.05
200.0	90.99	127.50	137.45
210.0	100.14	139.54	148.29
220.0	109.63	148.58	164.29
230.0	117.33	156.00	179.71
240.0	124.58	163.90	200.39
250.0	130.15	170.69	229.04
260.0	136.83	177.71	231.63
270.0	154.77	189.01	234.02
280.0	168.88	212.11	237.28
290.0	179.64	224.29	241.67
300.0	188.60	228.48	246.90
310.0	191.91	231.46	254.79
320.0	193.56	234.21	259.57
330.0	194.71	236.66	262.83
340.0	196.47	239.17	265.14
350.0	197.72	241.35	266.42
360.0	198.40	242.56	267.36
370.0	199.42	243.51	267.05
380.0	200.25	243.52	267.56
390.0	200.74	244.43	267.42
400.0	201.11	245.05	267.33
410.0	200.99	244.52	267.45
420.0	200.94	244.01	268.67
430.0	201.39	244.79	269.70
440.0	201.48	244.66	270.69
450.0	201.60	245.25	272.12
460.0	201.50	245.08	272.37
470.0	202.06	245.25	272.65
480.0	202.56	245.33	273.28
490.0	202.36	244.98	272.65
500.0	202.08	245.21	272.99
510.0	201.72	246.18	274.45
520.0	201.71	245.72	275.08
530.0	201.92	246.14	275.41
540.0	201.56	245.96	275.38
550.0	201.27	246.32	275.09
560.0	201.46	246.46	275.69
570.0	202.06	246.15	275.69
580.0	202.42	246.69	275.91
590.0	202.29	246.87	276.97
600.0	202.31	247.28	276.37
610.0	202.62	246.19	276.64
620.0	202.68	246.76	275.75
630.0	202.65	246.61	275.25
640.0	202.37	246.81	274.98
650.0	202.70	246.59	274.69
660.0	203.08	246.87	275.13
670.0	203.39	246.88	275.30
680.0	203.31	246.42	274.55
690.0	203.38	246.65	274.08
700.0	203.37	245.60	275.36
710.0	203.30	245.81	275.09
720.0	203.12	245.60	274.76
730.0	203.12	246.07	275.20
740.0	202.60	246.33	275.19
750.0	202.57	246.46	274.87
760.0	203.12	246.67	276.24
770.0	202.90	247.17	276.39
780.0	202.47	247.78	276.60
790.0	202.71	247.30	276.77
800.0	202.86	247.49	277.38
810.0	203.03	246.73	276.10
820.0	203.13	246.74	276.86
830.0	203.37	246.69	277.25
840.0	203.60	246.15	276.75
850.0	203.51	245.50	275.51
860.0	203.92	246.46	275.57
870.0	203.85	246.89	275.51
880.0	204.23	246.89	275.09
890.0	204.31	247.41	275.27
900.0	204.54	247.97	275.26
910.0	204.55	247.81	275.93
920.0	204.33	247.64	275.07
930.0	204.26	247.50	275.78
940.0	204.28	247.27	276.38
950.0	203.92	247.09	276.40
960.0	204.24	246.39	276.26
970.0	204.30	247.04	276.10
980.0	203.86	247.66	275.28
990.0	203.91	248.11	274.09
1000.0	203.54	248.09	274.74
1010.0	203.70	248.48	276.74
1020.0	203.65	248.46	276.15
1030.0	203.52	247.85	276.74
1040.0	203.88	247.71	276.89
1050.0	203.64	247.62	276.74
1060.0	203.64	247.54	276.18
1070.0	203.29	247.28	277.39
1080.0	203.56	246.78	277.46
1090.0	203.80	247.34	276.94
1100.0	204.06	247.52	276.50
1110.0	203.63	247.58	276.56
1120.0	203.89	247.00	275.51
1130.0	204.51	246.38	275.16
1140.0	204.67	246.71	275.68
1150.0	204.10	247.35	276.59
1160.0	203.93	247.43	275.86
1170.0	203.91	247.12	276.25
1180.0	203.84	247.53	276.59
1190.0	203.66	247.71	276.46
1200.0	203.67	247.89	277.23
1210.0	204.24	246.97	278.16
1220.0	204.42	247.11	277.41
1230.0	204.52	247.44	277.19
1240.0	204.65	247.39	277.89
1250.0	204.68	247.93	276.98
1260.0	205.12	247.85	277.03
1270.0	204.59	247.69	277.01
1280.0	204.19	247.97	276.87
1290.0	204.04	248.03	276.35
1300.0	203.70	247.83	276.67
1310.0	204.11	247.99	277.62
1320.0	203.50	247.33	277.05
1330.0	203.87	247.38	276.92
1340.0	203.70	247.56	276.70
1350.0	203.84	247.44	277.18
1360.0	204.02	247.15	277.40
1370.0	203.78	247.32	277.58
1380.0	203.08	247.64	278.70
1390.0	203.43	247.28	278.55
1400.0	203.42	247.86	276.96
1410.0	203.84	248.61	276.48
1420.0	203.29	248.19	276.78
1430.0	203.44	248.14	276.43
1440.0	203.80	248.42	276.82
1450.0	203.88	247.82	277.34
1460.0	203.59	247.50	276.79
1470.0	203.93	247.64	277.34
1480.0	204.25	247.79	276.90
1490.0	204.00	247.03	277.09
1500.0	203.92	247.22	277.09
1510.0	203.50	246.99	278.36
1520.0	203.69	247.03	278.02
1530.0	203.19	247.19	277.55
1540.0	203.26	247.60	277.41
1550.0	203.09	246.96	277.85
1560.0	203.16	247.34	277.79
1570.0	203.29	246.92	278.03
1580.0	203.53	247.69	277.87
1590.0	203.62	247.15	278.07
1600.0	203.79	247.22	277.45
1610.0	203.77	247.27	276.92
1620.0	203.87	247.40	277.82
1630.0	203.90	247.01	278.43
1640.0	203.90	247.51	277.23
1650.0	203.88	247.70	276.48
1660.0	203.91	247.38	277.04
1670.0	203.73	247.54	276.34
1680.0	203.50	247.38	277.16
1690.0	203.68	246.92	277.91
1700.0	204.07	247.49	277.84
1710.0	203.71	247.20	276.77
1720.0	203.86	247.47	277.39
1730.0	204.02	247.80	276.18
1740.0	203.80	248.49	276.23
1750.0	203.43	248.91	276.06
1760.0	203.68	248.04	275.75
1770.0	203.59	247.81	276.27
1780.0	203.46	247.61	276.72
1790.0	204.09	247.55	276.77
1800.0	204.19	247.04	276.26
1810.0	203.96	247.14	277.07
1820.0	203.96	247.59	275.83
1830.0	204.47	247.54	276.55
1840.0	204.76	247.87	276.99
1850.0	204.12	248.53	277.04
1860.0	204.13	248.63	276.27
1870.0	204.42	248.31	276.39
1880.0	204.43	248.09	276.64
1890.0	204.39	247.44	276.09
1900.0	203.85	247.24	275.45
1910.0	204.13	247.21	276.69
1920.0	204.07	247.04	277.33
1930.0	203.87	247.02	276.74
1940.0	203.68	247.88	276.84
1950.0	203.86	247.94	277.34
1960.0	204.14	247.77	276.49
1970.0	204.13	247.99	275.65
1980.0	204.28	247.60	276.23
1990.0	204.06	247.72	276.90


==> data_old/craft-ql.txt <==
10.0	0.00	1.03	1.66
20.0	0.62	1.38	2.44
30.0	1.20	1.72	2.22
40.0	1.22	2.01	2.82
50.0	1.28	2.17	2.92
60.0	1.22	2.05	2.88
70.0	1.30	2.36	3.18
80.0	1.50	2.42	3.12
90.0	1.61	2.48	3.10
100.0	1.64	2.44	3.30
110.0	1.69	2.23	3.62
120.0	1.55	2.40	3.61
130.0	1.84	2.53	3.37
140.0	1.79	2.48	3.34
150.0	1.74	2.56	3.45
160.0	1.71	2.40	3.64
170.0	1.90	2.50	3.53
180.0	1.93	2.53	3.44
190.0	1.94	2.63	3.71
200.0	1.95	2.72	4.02
210.0	1.99	2.84	4.15
220.0	1.93	2.87	4.39
230.0	1.94	2.99	4.71
240.0	1.95	2.95	4.72
250.0	1.98	2.83	4.57
260.0	2.01	2.82	4.69
270.0	2.04	2.86	5.01
280.0	2.18	2.89	4.90
290.0	2.16	2.90	5.05
300.0	2.25	2.85	5.24
310.0	2.24	2.96	5.53
320.0	2.28	2.93	5.48
330.0	2.32	3.03	5.38
340.0	2.38	3.23	5.32
350.0	2.40	3.26	5.37
360.0	2.43	3.30	5.34
370.0	2.51	3.28	5.35
380.0	2.58	3.24	5.36
390.0	2.56	3.27	5.66
400.0	2.56	3.25	5.57
410.0	2.67	3.26	5.62
420.0	2.78	3.42	5.57
430.0	2.80	3.49	5.64
440.0	2.87	3.47	5.65
450.0	2.87	3.41	5.72
460.0	2.87	3.47	5.81
470.0	2.89	3.48	5.77
480.0	2.94	3.47	5.95
490.0	3.02	3.44	6.01
500.0	3.03	3.47	5.98
510.0	3.06	3.48	5.91
520.0	3.13	3.66	5.88
530.0	3.19	3.76	6.02
540.0	3.20	3.88	6.08
550.0	3.25	3.87	6.12
560.0	3.25	3.86	6.11
570.0	3.25	3.94	6.06
580.0	3.26	4.01	6.01
590.0	3.34	4.05	5.96
600.0	3.36	4.01	6.26
610.0	3.33	4.12	6.43
620.0	3.36	4.17	6.46
630.0	3.37	4.18	6.51
640.0	3.43	4.25	6.46
650.0	3.40	4.23	6.38
660.0	3.41	4.29	6.66
670.0	3.56	4.31	6.69
680.0	3.63	4.53	6.90
690.0	3.70	4.59	6.90
700.0	3.73	4.57	6.95
710.0	3.77	4.57	6.99
720.0	3.78	4.60	7.02
730.0	3.79	4.64	7.17
740.0	3.82	4.77	7.17
750.0	3.84	4.85	7.29
760.0	3.85	4.86	7.27
770.0	3.93	4.82	7.61
780.0	3.96	4.83	7.61
790.0	4.04	4.86	7.64
800.0	4.04	4.95	7.60
810.0	4.04	5.10	7.65
820.0	4.03	5.12	7.66
830.0	4.06	5.13	7.63
840.0	4.05	5.12	7.64
850.0	4.05	5.18	7.81
860.0	4.09	5.21	7.92
870.0	4.15	5.25	7.94
880.0	4.20	5.24	7.99
890.0	4.22	5.38	7.99
900.0	4.29	5.35	8.01
910.0	4.31	5.40	8.06
920.0	4.39	5.45	8.11
930.0	4.46	5.48	8.25
940.0	4.53	5.73	8.39
950.0	4.63	5.96	8.42
960.0	4.71	5.95	8.42
970.0	4.81	6.02	8.58
980.0	4.83	6.10	8.58
990.0	4.88	6.23	8.97
1000.0	4.98	6.24	9.17
1010.0	5.02	6.39	9.45
1020.0	5.13	6.44	9.64
1030.0	5.35	6.42	9.76
1040.0	5.41	6.53	9.64
1050.0	5.47	6.60	9.74
1060.0	5.56	6.67	9.77
1070.0	5.63	6.75	9.84
1080.0	5.64	6.82	9.92
1090.0	5.71	6.92	9.99
1100.0	5.74	6.96	10.20
1110.0	5.77	7.00	10.15
1120.0	5.90	7.07	10.43
1130.0	5.95	7.12	10.47
1140.0	6.02	7.16	10.47
1150.0	6.03	7.19	10.66
1160.0	6.07	7.28	10.70
1170.0	6.12	7.32	10.82
1180.0	6.13	7.43	11.11
1190.0	6.18	7.45	11.34
1200.0	6.25	7.51	11.26
1210.0	6.51	7.65	11.43
1220.0	6.57	7.78	11.54
1230.0	6.67	7.97	11.61
1240.0	6.72	7.98	11.64
1250.0	6.74	8.12	11.84
1260.0	6.91	8.16	12.02
1270.0	7.03	8.17	12.32
1280.0	7.06	8.41	12.43
1290.0	7.09	8.49	12.51
1300.0	7.08	8.61	12.65
1310.0	7.18	8.65	12.73
1320.0	7.18	8.68	12.87
1330.0	7.28	8.90	13.00
1340.0	7.44	8.84	13.17
1350.0	7.46	9.05	13.42
1360.0	7.56	9.24	13.39
1370.0	7.78	9.14	13.55
1380.0	7.82	9.13	13.70
1390.0	7.83	9.19	13.76
1400.0	7.84	9.25	13.81
1410.0	7.93	9.52	13.98
1420.0	8.12	9.65	14.31
1430.0	8.18	9.68	14.47
1440.0	8.24	9.70	14.60
1450.0	8.24	9.88	14.76
1460.0	8.40	10.01	15.11
1470.0	8.37	9.98	15.02
1480.0	8.39	10.14	15.51
1490.0	8.36	10.46	15.52
1500.0	8.43	10.42	15.75
1510.0	8.55	10.49	15.87
1520.0	8.62	10.52	15.93
1530.0	8.70	10.56	15.96
1540.0	8.79	10.73	16.11
1550.0	8.94	10.78	16.57
1560.0	8.99	10.82	16.54
1570.0	9.10	10.91	16.96
1580.0	9.23	10.94	17.18
1590.0	9.38	10.87	17.28
1600.0	9.49	11.02	17.61
1610.0	9.53	11.24	17.75
1620.0	9.66	11.24	18.38
1630.0	9.77	11.39	18.47
1640.0	9.87	11.60	18.67
1650.0	10.00	11.59	18.73
1660.0	10.04	11.73	18.82
1670.0	10.15	11.86	19.22
1680.0	10.34	12.03	19.37
1690.0	10.36	12.04	19.58
1700.0	10.37	12.14	19.73
1710.0	10.56	12.25	19.89
1720.0	10.60	12.37	19.98
1730.0	10.61	12.50	20.13
1740.0	10.72	12.70	20.14
1750.0	10.87	12.72	20.83
1760.0	10.86	13.00	21.22
1770.0	10.92	13.14	21.30
1780.0	11.06	13.23	21.43
1790.0	11.15	13.36	21.55
1800.0	11.28	13.41	21.83
1810.0	11.31	13.55	22.09
1820.0	11.38	13.56	22.54
1830.0	11.48	13.65	22.50
1840.0	11.45	13.81	22.72
1850.0	11.56	13.96	22.82
1860.0	11.76	14.06	23.00
1870.0	11.87	14.25	23.48
1880.0	11.90	14.41	24.03
1890.0	11.95	14.46	23.79
1900.0	12.12	14.63	23.99
1910.0	12.14	14.88	24.14
1920.0	12.11	14.97	24.38
1930.0	12.27	15.04	24.54
1940.0	12.47	15.45	24.64
1950.0	12.72	15.38	25.33
1960.0	12.75	15.36	25.71
1970.0	12.73	15.69	26.24
1980.0	12.78	15.79	26.79
1990.0	12.76	15.81	26.70


==> data_old/craft-qrm-rs.txt <==
10.0	0.00	1.44	3.42
20.0	0.57	1.31	2.51
30.0	0.77	1.46	2.66
40.0	0.99	1.48	4.45
50.0	1.18	2.61	6.83
60.0	1.48	5.81	16.12
70.0	2.53	7.70	23.91
80.0	4.20	8.84	35.35
90.0	7.21	10.01	45.94
100.0	9.45	12.13	53.92
110.0	11.93	15.34	61.18
120.0	15.51	23.08	68.59
130.0	19.53	29.30	77.21
140.0	25.10	38.43	80.49
150.0	26.43	41.94	90.13
160.0	33.02	48.08	97.94
170.0	34.73	51.67	101.04
180.0	41.18	57.90	108.27
190.0	44.67	64.12	115.15
200.0	48.21	70.66	119.51
210.0	54.41	73.65	125.00
220.0	59.87	79.54	132.10
230.0	64.02	85.65	138.93
240.0	69.20	92.53	143.30
250.0	74.22	100.44	148.70
260.0	81.57	104.43	154.78
270.0	86.07	109.61	158.81
280.0	91.83	114.73	164.20
290.0	96.53	120.77	168.28
300.0	102.37	127.39	170.75
310.0	107.54	131.69	175.35
320.0	111.54	136.40	177.23
330.0	114.78	140.23	181.98
340.0	118.99	145.05	184.81
350.0	123.63	150.25	188.46
360.0	126.83	154.92	192.22
370.0	129.76	159.07	194.66
380.0	133.53	162.55	199.53
390.0	137.45	167.83	203.28
400.0	142.02	178.09	206.59
410.0	145.99	189.50	211.13
420.0	150.17	198.86	214.80
430.0	153.89	204.08	221.95
440.0	159.34	208.91	235.60
450.0	169.55	214.58	245.86
460.0	179.78	222.51	254.01
470.0	188.69	227.25	260.26
480.0	195.85	232.05	264.64
490.0	202.01	235.17	268.74
500.0	208.08	238.19	272.58
510.0	211.67	240.71	277.65
520.0	214.53	243.19	280.91
530.0	217.02	245.23	284.10
540.0	219.55	247.10	288.86
550.0	221.76	248.60	292.33
560.0	223.61	250.16	294.86
570.0	225.42	251.32	298.38
580.0	228.06	252.78	302.19
590.0	230.14	253.40	305.48
600.0	231.73	254.09	307.04
610.0	233.63	254.79	307.98
620.0	234.65	255.02	308.61
630.0	235.40	255.31	309.72
640.0	235.96	254.91	310.40
650.0	236.43	255.38	310.88
660.0	236.68	255.40	310.62
670.0	237.45	255.89	310.76
680.0	237.44	256.44	309.74
690.0	237.28	256.97	309.73
700.0	237.83	256.99	309.92
710.0	238.71	256.86	309.76
720.0	238.83	256.92	310.81
730.0	239.37	256.95	310.96
740.0	239.65	257.17	310.94
750.0	239.83	257.20	311.15
760.0	240.03	257.55	310.12
770.0	240.75	257.78	310.16
780.0	241.95	257.89	309.77
790.0	242.37	258.33	310.44
800.0	243.89	258.93	311.66
810.0	244.27	258.79	311.56
820.0	245.13	258.88	311.45
830.0	245.72	259.32	310.85
840.0	245.81	259.63	310.61
850.0	246.03	259.36	310.39
860.0	245.82	259.16	310.05
870.0	245.63	259.27	309.88
880.0	245.58	259.54	311.04
890.0	245.40	259.93	310.45
900.0	245.48	260.43	310.52
910.0	245.30	259.93	311.20
920.0	245.68	260.71	311.21
930.0	245.07	260.85	311.18
940.0	244.59	261.07	311.23
950.0	245.01	260.74	310.11
960.0	245.26	261.07	310.01
970.0	244.85	261.13	310.88
980.0	245.33	261.44	311.73
990.0	245.75	261.55	312.19
1000.0	245.60	261.34	311.89
1010.0	245.28	261.59	311.34
1020.0	245.92	262.19	310.93
1030.0	245.58	263.31	310.59
1040.0	245.57	264.45	310.84
1050.0	245.69	264.60	310.81
1060.0	245.55	264.89	310.38
1070.0	245.47	264.24	311.20
1080.0	245.86	264.06	311.79
1090.0	246.00	264.62	312.21
1100.0	246.24	264.46	311.57
1110.0	245.94	264.94	311.88
1120.0	245.71	264.62	311.04
1130.0	245.77	264.59	310.00
1140.0	245.80	265.01	310.08
1150.0	246.36	264.99	310.92
1160.0	246.71	264.96	310.94
1170.0	246.52	265.15	311.68
1180.0	246.54	265.06	312.19
1190.0	246.61	264.82	311.08
1200.0	246.24	264.49	310.99
1210.0	245.78	264.46	310.74
1220.0	246.05	264.95	310.60
1230.0	245.70	265.40	310.56
1240.0	245.58	264.31	310.43
1250.0	245.86	264.58	311.24
1260.0	246.20	264.95	311.24
1270.0	245.79	264.54	310.74
1280.0	245.93	264.48	311.02
1290.0	246.25	264.57	310.37
1300.0	245.86	265.04	310.74
1310.0	246.01	264.84	310.15
1320.0	246.12	264.77	310.36
1330.0	245.91	265.14	310.87
1340.0	245.59	265.20	310.30
1350.0	246.23	264.88	310.75
1360.0	245.92	264.66	310.97
1370.0	245.61	264.87	310.45
1380.0	245.96	265.15	310.17
1390.0	246.26	265.19	310.57
1400.0	246.12	264.90	310.86
1410.0	246.49	265.17	311.33
1420.0	245.97	265.39	312.11
1430.0	246.52	264.86	312.43
1440.0	246.63	264.72	311.14
1450.0	246.26	264.19	310.43
1460.0	246.42	264.39	310.60
1470.0	246.33	264.33	310.36
1480.0	246.46	264.68	310.56
1490.0	246.50	265.13	309.85
1500.0	246.36	265.12	310.32
1510.0	246.34	265.33	310.06
1520.0	245.92	265.07	310.55
1530.0	245.65	265.18	310.69
1540.0	245.60	264.70	311.21
1550.0	245.71	264.26	311.07
1560.0	245.77	264.49	311.57
1570.0	245.75	264.55	311.41
1580.0	246.25	264.07	311.03
1590.0	245.78	263.89	310.03
1600.0	245.58	263.70	310.34
1610.0	245.72	264.50	310.21
1620.0	245.69	264.81	310.54
1630.0	245.92	264.56	311.71
1640.0	246.34	264.81	311.28
1650.0	246.06	264.79	311.07
1660.0	245.84	265.15	311.31
1670.0	246.08	264.89	310.93
1680.0	246.16	264.94	310.70
1690.0	245.70	264.96	311.18
1700.0	245.73	264.60	310.51
1710.0	246.26	264.55	310.92
1720.0	245.97	264.36	310.97
1730.0	246.10	264.59	311.38
1740.0	246.02	264.44	311.63
1750.0	245.88	263.86	311.00
1760.0	245.43	264.37	310.53
1770.0	245.44	264.26	311.35
1780.0	245.82	264.08	310.80
1790.0	246.05	264.65	310.97
1800.0	246.39	265.11	310.74
1810.0	246.42	264.60	310.61
1820.0	246.34	264.74	311.55
1830.0	246.00	264.44	311.72
1840.0	245.80	264.38	312.08
1850.0	245.80	264.48	312.35
1860.0	245.91	264.56	311.75
1870.0	245.77	265.09	312.20
1880.0	245.89	264.77	311.88
1890.0	245.84	264.85	311.93
1900.0	245.82	264.35	310.97
1910.0	246.64	264.21	311.36
1920.0	245.90	264.31	310.70
1930.0	246.54	264.27	310.61
1940.0	246.45	264.18	310.73
1950.0	246.72	264.57	310.16
1960.0	246.52	264.56	309.88
1970.0	246.77	264.64	311.30
1980.0	246.34	264.68	311.26
1990.0	246.55	264.74	311.09


==> data_old/craft-qrm.txt <==
10.0	1.04	2.82	5.38
20.0	1.42	3.04	4.48
30.0	2.61	3.87	6.74
40.0	3.02	4.40	7.93
50.0	4.04	5.48	7.50
60.0	4.68	6.11	9.23
70.0	4.75	6.68	9.98
80.0	4.42	6.54	13.36
90.0	5.11	6.41	14.96
100.0	5.46	6.64	18.02
110.0	5.77	7.72	20.10
120.0	6.53	8.95	25.44
130.0	7.12	9.59	28.64
140.0	7.97	11.03	37.28
150.0	8.66	12.26	40.23
160.0	10.27	14.59	46.44
170.0	10.89	16.72	47.94
180.0	11.13	19.38	56.79
190.0	12.40	21.61	63.58
200.0	13.19	26.41	71.16
210.0	14.44	30.65	74.80
220.0	16.68	33.57	81.62
230.0	18.58	36.24	87.10
240.0	22.08	40.85	90.31
250.0	25.46	45.86	94.53
260.0	29.05	50.78	97.82
270.0	31.49	56.83	104.07
280.0	34.69	61.63	107.98
290.0	37.10	65.97	112.23
300.0	40.84	69.60	116.26
310.0	44.25	73.58	120.33
320.0	48.31	77.96	125.29
330.0	52.85	81.98	130.82
340.0	56.83	85.99	134.45
350.0	60.10	91.19	139.73
360.0	64.24	96.16	144.45
370.0	69.04	100.40	148.82
380.0	72.42	104.65	152.22
390.0	77.41	109.17	155.24
400.0	81.61	112.86	158.85
410.0	85.96	117.11	162.24
420.0	90.62	121.40	165.08
430.0	95.09	125.70	169.37
440.0	98.75	129.99	173.21
450.0	103.28	134.86	175.95
460.0	106.32	142.93	179.39
470.0	110.01	149.54	184.70
480.0	112.83	160.52	194.41
490.0	115.74	171.17	204.83
500.0	120.58	178.89	214.70
510.0	128.09	187.14	225.22
520.0	137.40	195.08	233.32
530.0	146.52	204.49	239.60
540.0	155.58	211.26	245.34
550.0	167.26	217.07	251.70
560.0	177.15	220.38	255.42
570.0	185.96	223.83	259.87
580.0	192.92	225.95	264.83
590.0	197.10	227.83	268.11
600.0	203.05	230.70	271.70
610.0	206.20	233.04	273.77
620.0	209.97	235.73	276.92
630.0	212.40	238.23	279.47
640.0	214.84	240.56	282.43
650.0	217.06	242.34	285.04
660.0	219.21	243.73	288.49
670.0	221.29	246.04	290.25
680.0	222.75	247.92	293.13
690.0	224.41	249.16	296.20
700.0	225.15	250.70	299.94
710.0	226.17	251.99	301.14
720.0	227.47	253.36	303.17
730.0	228.54	254.23	305.26
740.0	229.57	254.76	305.47
750.0	230.70	255.16	306.18
760.0	232.54	255.16	308.06
770.0	234.31	254.76	309.39
780.0	235.76	254.91	309.40
790.0	236.71	255.02	309.68
800.0	237.24	255.31	310.81
810.0	237.10	255.05	310.90
820.0	237.20	255.09	310.81
830.0	237.25	255.65	311.09
840.0	237.47	255.81	311.12
850.0	237.73	256.64	310.51
860.0	237.79	257.11	310.45
870.0	237.93	257.78	309.96
880.0	238.38	257.91	310.27
890.0	238.55	257.98	311.71
900.0	238.72	258.15	311.53
910.0	239.22	258.48	312.38
920.0	239.22	258.31	311.95
930.0	239.22	258.52	310.46
940.0	239.59	258.56	310.97
950.0	239.68	258.86	310.27
960.0	239.62	258.75	310.12
970.0	240.59	258.86	310.67
980.0	242.56	259.57	309.93
990.0	243.44	259.77	309.30
1000.0	244.20	260.28	309.55
1010.0	245.46	260.25	310.78
1020.0	245.20	260.48	310.87
1030.0	245.39	260.64	311.41
1040.0	245.56	260.61	310.87
1050.0	245.11	261.00	310.36
1060.0	244.76	261.48	310.17
1070.0	245.20	261.59	310.33
1080.0	245.32	261.51	311.55
1090.0	245.74	261.00	311.06
1100.0	245.97	261.44	310.44
1110.0	246.16	262.03	309.64
1120.0	245.84	261.90	308.36
1130.0	245.33	261.75	308.47
1140.0	245.48	262.31	308.94
1150.0	244.83	262.35	310.60
1160.0	244.90	262.14	310.69
1170.0	245.05	263.03	310.13
1180.0	245.05	263.24	311.11
1190.0	244.78	263.90	310.22
1200.0	245.55	263.58	311.90
1210.0	245.48	263.81	312.16
1220.0	245.34	263.81	311.06
1230.0	245.19	264.06	310.84
1240.0	245.92	263.73	309.90
1250.0	245.69	263.88	310.63
1260.0	245.55	264.05	311.70
1270.0	245.58	264.47	310.77
1280.0	245.75	264.93	309.96
1290.0	245.54	265.01	310.08
1300.0	245.58	264.42	310.75
1310.0	245.68	264.40	310.83
1320.0	245.23	264.23	311.37
1330.0	245.04	264.78	311.86
1340.0	245.12	265.04	312.98
1350.0	245.39	265.22	312.48
1360.0	245.15	264.98	311.87
1370.0	245.05	264.77	311.78
1380.0	244.54	265.09	310.86
1390.0	244.80	264.73	310.62
1400.0	244.86	264.78	310.90
1410.0	245.52	264.94	310.42
1420.0	245.48	264.72	310.58
1430.0	245.83	264.63	311.32
1440.0	245.71	264.20	311.92
1450.0	245.30	263.81	312.17
1460.0	245.06	264.40	311.21
1470.0	245.30	264.58	311.70
1480.0	245.00	264.66	310.70
1490.0	245.42	264.89	310.19
1500.0	245.94	265.06	310.72
1510.0	245.46	265.28	310.13
1520.0	245.31	265.14	310.48
1530.0	245.82	264.72	310.64
1540.0	245.77	264.45	310.57
1550.0	245.67	265.06	311.04
1560.0	246.04	265.05	311.62
1570.0	246.41	265.59	311.67
1580.0	246.02	265.52	311.19
1590.0	245.78	265.26	311.26
1600.0	246.08	264.35	311.20
1610.0	245.55	264.51	310.55
1620.0	245.81	264.41	310.44
1630.0	245.97	264.29	310.05
1640.0	246.19	264.48	310.72
1650.0	245.99	265.27	311.00
1660.0	245.88	264.95	311.01
1670.0	245.90	264.73	310.70
1680.0	246.19	264.31	310.57
1690.0	246.22	264.58	310.70
1700.0	246.48	265.14	310.37
1710.0	246.12	265.26	310.64
1720.0	246.03	265.25	311.11
1730.0	245.78	265.45	310.42
1740.0	245.31	265.24	311.35
1750.0	245.10	265.64	311.04
1760.0	244.99	265.75	310.75
1770.0	245.26	264.88	309.87
1780.0	245.71	264.85	310.63
1790.0	245.23	264.66	309.94
1800.0	245.07	264.32	310.40
1810.0	245.17	264.16	311.00
1820.0	245.18	264.49	310.33
1830.0	245.23	264.43	311.14
1840.0	246.02	264.29	310.62
1850.0	246.42	264.58	310.39
1860.0	246.56	264.82	310.96
1870.0	246.16	265.61	311.33
1880.0	245.68	265.58	310.91
1890.0	245.82	265.82	311.40
1900.0	246.03	265.85	310.80
1910.0	245.36	265.23	310.27
1920.0	245.10	264.65	311.16
1930.0	245.35	264.00	310.65
1940.0	245.02	264.33	311.65
1950.0	244.67	264.44	311.62
1960.0	245.73	264.81	311.32
1970.0	245.32	265.25	311.32
1980.0	245.39	265.07	308.96
1990.0	245.49	264.71	309.82


==> data_old/craft-rs.txt <==
10.0	0.27	1.60	2.86
20.0	0.79	1.68	2.53
30.0	1.04	1.77	2.76
40.0	1.13	1.63	2.78
50.0	1.21	2.00	2.95
60.0	1.12	2.07	3.12
70.0	1.36	2.07	3.12
80.0	1.37	2.19	2.98
90.0	1.22	1.98	3.36
100.0	1.31	2.00	3.33
110.0	1.27	1.89	3.07
120.0	1.27	2.01	3.20
130.0	1.27	1.99	3.19
140.0	1.39	1.89	3.11
150.0	1.34	2.11	3.34
160.0	1.48	2.15	3.70
170.0	1.48	2.25	3.72
180.0	1.53	2.18	3.69
190.0	1.56	2.14	3.65
200.0	1.53	2.05	3.55
210.0	1.59	1.96	3.51
220.0	1.55	1.98	3.36
230.0	1.55	1.98	3.25
240.0	1.55	2.03	3.39
250.0	1.60	2.00	3.27
260.0	1.55	1.98	3.17
270.0	1.55	2.02	3.12
280.0	1.51	1.97	3.05
290.0	1.53	1.97	3.06
300.0	1.52	1.96	3.08
310.0	1.50	1.92	3.11
320.0	1.56	1.92	3.01
330.0	1.52	1.88	2.96
340.0	1.49	1.88	2.89
350.0	1.55	1.87	2.92
360.0	1.61	1.83	2.89
370.0	1.57	1.80	2.82
380.0	1.53	1.80	2.80
390.0	1.52	1.77	2.74
400.0	1.51	1.76	2.68
410.0	1.47	1.72	2.64
420.0	1.44	1.70	3.05
430.0	1.41	1.75	3.07
440.0	1.45	1.73	3.02
450.0	1.47	1.72	2.97
460.0	1.44	1.73	2.93
470.0	1.41	1.71	2.90
480.0	1.38	1.70	2.87
490.0	1.39	1.70	2.88
500.0	1.41	1.74	2.87
510.0	1.38	1.72	2.82
520.0	1.36	1.70	2.77
530.0	1.37	1.68	2.74
540.0	1.36	1.67	2.70
550.0	1.35	1.68	2.74
560.0	1.34	1.66	2.77
570.0	1.34	1.64	2.75
580.0	1.31	1.63	2.71
590.0	1.31	1.60	2.85
600.0	1.31	1.58	2.81
610.0	1.30	1.55	2.87
620.0	1.28	1.54	2.82
630.0	1.28	1.57	2.79
640.0	1.26	1.56	2.75
650.0	1.25	1.62	2.73
660.0	1.25	1.60	2.76
670.0	1.25	1.60	2.73
680.0	1.25	1.59	2.74
690.0	1.23	1.59	2.73
700.0	1.21	1.64	2.69
710.0	1.20	1.65	2.72
720.0	1.19	1.66	2.69
730.0	1.20	1.65	2.66
740.0	1.19	1.68	2.65
750.0	1.18	1.68	2.64
760.0	1.19	1.67	2.79
770.0	1.17	1.67	3.01
780.0	1.18	1.67	3.21
790.0	1.17	1.67	3.28
800.0	1.17	1.72	3.26
810.0	1.16	1.71	3.57
820.0	1.15	1.70	3.56
830.0	1.14	1.71	3.55
840.0	1.14	1.69	3.67
850.0	1.13	1.71	3.77
860.0	1.12	1.69	3.76
870.0	1.11	1.70	4.04
880.0	1.09	1.69	4.01
890.0	1.09	1.70	4.00
900.0	1.13	1.70	4.07
910.0	1.12	1.68	4.08
920.0	1.12	1.70	4.11
930.0	1.11	1.82	4.11
940.0	1.10	1.81	4.10
950.0	1.09	1.81	4.09
960.0	1.10	1.79	4.10
970.0	1.09	1.81	4.19
980.0	1.11	1.83	4.27
990.0	1.09	1.85	4.28
1000.0	1.09	1.86	4.29
1010.0	1.10	1.81	4.20
1020.0	1.10	1.78	4.48
1030.0	1.09	1.76	4.59
1040.0	1.13	1.72	4.62
1050.0	1.14	1.77	4.64
1060.0	1.12	1.75	4.78
1070.0	1.16	1.82	4.83
1080.0	1.16	1.78	4.86
1090.0	1.18	1.82	5.29
1100.0	1.17	1.83	5.27
1110.0	1.17	1.80	5.36
1120.0	1.21	1.82	5.41
1130.0	1.20	1.79	5.40
1140.0	1.19	1.76	5.40
1150.0	1.16	1.85	5.44
1160.0	1.14	1.83	5.50
1170.0	1.13	1.90	5.53
1180.0	1.14	1.92	5.62
1190.0	1.14	1.94	5.63
1200.0	1.12	1.94	5.95
1210.0	1.07	1.94	6.16
1220.0	1.03	1.93	6.40
1230.0	1.05	1.92	6.66
1240.0	1.04	1.95	6.65
1250.0	1.03	1.96	6.74
1260.0	1.01	1.95	6.85
1270.0	1.02	1.93	7.14
1280.0	1.03	1.99	7.28
1290.0	1.02	2.03	7.33
1300.0	1.00	2.03	7.33
1310.0	0.99	2.04	7.57
1320.0	0.97	2.05	7.68
1330.0	0.98	2.04	8.09
1340.0	0.99	2.04	8.11
1350.0	0.99	2.08	8.41
1360.0	0.99	2.06	8.59
1370.0	0.98	2.18	8.86
1380.0	0.97	2.23	8.91
1390.0	0.96	2.27	8.99
1400.0	0.97	2.33	9.13
1410.0	0.96	2.34	9.35
1420.0	0.96	2.37	9.40
1430.0	0.99	2.48	9.74
1440.0	0.99	2.61	9.86
1450.0	0.99	2.66	10.27
1460.0	0.99	2.62	10.34
1470.0	0.98	2.67	10.72
1480.0	0.98	2.73	11.15
1490.0	1.00	2.78	11.25
1500.0	1.02	2.91	11.56
1510.0	1.01	2.91	11.60
1520.0	1.03	2.96	11.94
1530.0	1.04	2.99	12.08
1540.0	1.04	3.04	12.21
1550.0	1.06	3.03	12.53
1560.0	1.07	3.03	12.89
1570.0	1.09	3.07	12.91
1580.0	1.09	3.08	13.00
1590.0	1.08	3.11	13.06
1600.0	1.18	3.13	13.55
1610.0	1.17	3.15	14.19
1620.0	1.19	3.20	14.60
1630.0	1.20	3.23	15.03
1640.0	1.23	3.23	15.22
1650.0	1.24	3.27	15.37
1660.0	1.21	3.29	16.24
1670.0	1.21	3.31	16.66
1680.0	1.21	3.39	17.12
1690.0	1.21	3.43	17.73
1700.0	1.23	3.47	18.03
1710.0	1.21	3.52	18.86
1720.0	1.22	3.58	19.31
1730.0	1.22	3.55	19.78
1740.0	1.22	3.61	20.38
1750.0	1.28	3.64	20.67
1760.0	1.28	3.73	21.59
1770.0	1.28	3.80	22.18
1780.0	1.33	3.83	22.70
1790.0	1.34	3.81	23.12
1800.0	1.38	3.81	23.67
1810.0	1.37	3.89	24.13
1820.0	1.40	3.92	25.03
1830.0	1.42	3.91	25.52
1840.0	1.48	4.01	25.87
1850.0	1.49	4.10	26.38
1860.0	1.56	4.15	27.25
1870.0	1.72	4.20	27.81
1880.0	1.81	4.19	28.11
1890.0	1.82	4.29	28.40
1900.0	1.83	4.35	28.93
1910.0	1.83	4.38	29.88
1920.0	1.83	4.42	30.28
1930.0	1.85	4.43	30.57
1940.0	1.87	4.36	31.28
1950.0	1.89	4.32	31.59
1960.0	1.89	4.35	32.14
1970.0	1.84	4.34	32.55
1980.0	1.84	4.37	32.99
1990.0	1.90	4.53	33.48


==> data_old/office-hrl.txt <==
1.0	7.22	15.85	22.61
2.0	32.84	41.03	56.20
3.0	54.64	64.27	77.54
4.0	78.93	90.24	103.05
5.0	109.80	119.02	128.14
6.0	125.39	135.11	143.17
7.0	144.42	150.02	161.62
8.0	161.78	170.40	179.69
9.0	178.78	183.82	193.75
10.0	188.05	200.04	209.87
11.0	205.90	217.95	225.09
12.0	226.56	234.00	245.27
13.0	247.13	254.32	265.35
14.0	264.82	274.69	280.62
15.0	280.74	285.95	290.60
16.0	304.37	310.80	315.62
17.0	333.91	338.49	341.61
18.0	349.44	352.02	359.43
19.0	361.78	364.05	372.68
20.0	370.81	374.11	383.89
21.0	374.98	380.91	385.19
22.0	374.10	379.50	384.95
23.0	376.92	380.30	387.56
24.0	376.71	381.86	386.53
25.0	376.68	384.72	389.53
26.0	378.11	384.63	387.03
27.0	379.01	384.00	391.40
28.0	379.86	385.06	391.67
29.0	381.54	386.45	393.99
30.0	381.32	385.65	391.65
31.0	383.36	388.77	392.34
32.0	384.59	388.50	392.83
33.0	382.01	388.62	394.75
34.0	383.63	387.91	394.54
35.0	381.08	386.69	394.13
36.0	382.03	389.06	395.13
37.0	382.94	389.36	394.51
38.0	383.64	388.33	396.53
39.0	385.00	389.34	394.65
40.0	386.03	391.18	395.98
41.0	385.09	391.95	396.56
42.0	382.23	389.65	395.28
43.0	384.27	387.93	393.81
44.0	384.93	387.62	396.46
45.0	383.50	385.72	391.20
46.0	381.72	386.53	391.76
47.0	379.43	387.59	392.46
48.0	380.99	387.17	391.80
49.0	377.66	383.95	391.06
50.0	378.53	383.40	389.95
51.0	380.11	385.80	393.61
52.0	381.41	384.99	388.70
53.0	382.45	384.96	390.28
54.0	381.06	386.01	390.92
55.0	382.22	387.46	391.24
56.0	380.82	387.36	391.25
57.0	381.82	387.75	392.01
58.0	383.47	388.64	393.61
59.0	383.75	387.02	395.45
60.0	382.34	386.62	393.44
61.0	382.84	385.81	393.68
62.0	380.79	387.77	393.26
63.0	381.65	388.84	392.60
64.0	381.07	387.41	392.71
65.0	383.08	387.94	395.90
66.0	381.98	388.79	394.72
67.0	383.39	388.46	396.45
68.0	384.75	389.47	395.62
69.0	385.18	392.38	400.02
70.0	383.75	393.13	397.18
71.0	385.99	392.65	399.41
72.0	385.74	390.62	399.79
73.0	381.03	391.64	398.47
74.0	381.98	389.59	395.82
75.0	378.70	389.09	397.08
76.0	380.60	387.56	395.55
77.0	380.17	387.36	395.57
78.0	383.22	385.70	394.15
79.0	382.71	385.80	394.29
80.0	381.80	386.20	393.50
81.0	379.12	384.37	392.64
82.0	376.07	386.12	394.78
83.0	375.47	386.01	395.80
84.0	376.98	387.23	391.93
85.0	376.96	387.00	395.65
86.0	377.01	386.60	395.11
87.0	377.29	386.94	394.83
88.0	379.27	386.29	391.18
89.0	381.65	387.49	390.97
90.0	380.30	384.76	390.96
91.0	380.42	384.55	392.39
92.0	382.60	388.25	393.25
93.0	384.83	388.38	392.78
94.0	383.14	388.49	393.37
95.0	383.85	386.71	392.48
96.0	379.19	386.24	390.87
97.0	380.18	388.41	392.13
98.0	379.63	386.84	394.22
99.0	377.43	387.63	394.62


==> data_old/office-ql.txt <==
1.0	0.00	0.00	0.00
2.0	0.28	2.55	4.95
3.0	4.90	6.92	9.32
4.0	9.25	11.61	14.46
5.0	13.19	15.10	17.62
6.0	16.31	17.48	21.15
7.0	18.18	20.31	22.72
8.0	20.25	22.61	25.50
9.0	23.50	26.10	27.10
10.0	23.90	27.00	29.79
11.0	27.08	30.07	33.53
12.0	30.78	34.01	38.18
13.0	33.27	37.46	41.19
14.0	37.64	42.36	45.55
15.0	42.29	43.85	49.28
16.0	43.76	48.13	51.72
17.0	46.48	51.04	54.84
18.0	49.64	53.66	57.65
19.0	51.98	55.75	60.19
20.0	55.69	58.39	62.62
21.0	57.16	62.31	67.86
22.0	59.68	65.51	71.08
23.0	64.26	68.03	75.39
24.0	66.25	71.13	77.38
25.0	68.99	73.70	80.73
26.0	72.77	78.69	84.96
27.0	75.00	83.15	90.39
28.0	80.86	87.40	96.10
29.0	86.94	93.21	100.49
30.0	93.07	99.08	107.17
31.0	99.12	104.88	111.91
32.0	105.21	112.66	120.18
33.0	112.31	118.56	125.11
34.0	118.05	124.38	129.46
35.0	124.28	129.43	135.38
36.0	129.30	134.50	139.77
37.0	135.29	141.82	149.11
38.0	143.13	149.73	152.60
39.0	148.55	154.51	156.92
40.0	153.71	160.44	165.00
41.0	158.98	165.26	169.83
42.0	163.58	170.02	175.39
43.0	169.80	175.55	180.80
44.0	175.80	179.55	184.63
45.0	181.60	183.21	190.69
46.0	184.64	186.24	193.26
47.0	187.97	190.67	196.37
48.0	191.53	195.26	200.05
49.0	197.16	199.07	204.24
50.0	199.02	201.85	206.65
51.0	201.12	206.19	212.65
52.0	204.93	210.13	214.30
53.0	208.90	213.55	218.30
54.0	211.16	215.64	221.62
55.0	213.12	217.63	223.21
56.0	214.58	221.83	227.01
57.0	217.76	226.02	229.15
58.0	222.14	227.38	232.47
59.0	223.85	228.88	235.58
60.0	224.72	232.87	237.76
61.0	226.84	232.09	238.11
62.0	228.97	234.49	241.37
63.0	231.22	238.11	243.53
64.0	233.17	241.03	246.17
65.0	237.12	242.80	248.75
66.0	240.15	244.20	251.57
67.0	242.72	247.56	252.90
68.0	246.18	251.76	255.88
69.0	249.04	253.69	259.82
70.0	252.02	256.35	262.14
71.0	255.84	260.17	268.11
72.0	256.60	263.78	270.68
73.0	261.69	265.82	275.55
74.0	265.38	270.95	277.42
75.0	268.90	274.02	279.99
76.0	270.51	276.69	283.83
77.0	272.88	278.64	285.57
78.0	276.17	281.46	287.47
79.0	276.34	284.03	289.32
80.0	281.11	288.35	292.89
81.0	283.83	289.53	294.68
82.0	286.08	293.36	298.27
83.0	290.71	296.94	301.35
84.0	291.31	299.17	304.08
85.0	294.31	303.84	309.16
86.0	299.51	306.34	314.43
87.0	303.14	310.30	317.99
88.0	308.36	313.38	321.72
89.0	312.00	317.95	326.30
90.0	316.26	321.14	329.10
91.0	321.96	326.99	332.76
92.0	324.68	330.87	337.84
93.0	327.94	336.20	340.83
94.0	335.23	339.99	347.35
95.0	337.95	343.83	351.23
96.0	346.03	349.60	353.96
97.0	349.37	354.26	359.70
98.0	353.74	361.42	364.98
99.0	356.98	365.28	371.89


==> data_old/office-qrm-rs.txt <==
1.0	0.00	6.31	11.79
2.0	18.59	23.79	29.64
3.0	43.32	57.11	69.01
4.0	61.46	75.06	93.07
5.0	82.24	92.69	109.34
6.0	94.17	105.10	119.28
7.0	112.89	125.69	137.48
8.0	125.95	142.78	150.92
9.0	146.07	164.27	168.09
10.0	162.78	174.46	181.09
11.0	181.56	187.99	202.80
12.0	197.60	205.22	217.33
13.0	211.01	220.87	228.13
14.0	225.87	237.62	255.06
15.0	241.34	259.85	284.03
16.0	265.72	287.23	302.52
17.0	288.49	303.92	320.84
18.0	305.01	318.15	341.24
19.0	320.82	351.13	374.87
20.0	360.34	376.68	392.08
21.0	382.68	395.91	406.63
22.0	394.50	403.71	409.11
23.0	401.98	407.66	412.83
24.0	405.24	408.74	415.51
25.0	404.14	409.86	414.78
26.0	407.59	410.83	414.95
27.0	401.35	410.14	414.93
28.0	402.95	410.11	416.33
29.0	402.63	408.96	414.77
30.0	402.65	410.32	416.11
31.0	404.78	411.96	417.15
32.0	401.11	410.59	417.81
33.0	399.80	410.42	417.63
34.0	402.32	407.59	414.75
35.0	404.36	410.25	417.30
36.0	403.11	409.08	415.22
37.0	404.38	408.73	414.43
38.0	402.41	409.74	413.48
39.0	402.99	408.00	414.91
40.0	401.42	408.69	413.43
41.0	403.68	407.03	412.99
42.0	405.06	408.47	412.35
43.0	404.74	408.73	413.09
44.0	405.26	408.98	412.29
45.0	402.84	408.71	416.31
46.0	400.80	409.22	418.28
47.0	401.78	408.98	417.84
48.0	401.10	410.44	415.36
49.0	403.63	408.50	413.13
50.0	405.95	411.05	416.22
51.0	402.75	409.97	413.68
52.0	404.42	410.10	414.60
53.0	403.26	410.47	414.76
54.0	403.29	411.00	418.85
55.0	404.63	409.11	416.23
56.0	406.12	412.38	418.32
57.0	406.22	410.41	418.77
58.0	406.39	411.60	417.89
59.0	407.04	412.16	421.04
60.0	406.02	414.22	420.12
61.0	403.80	413.74	419.43
62.0	407.46	413.45	419.88
63.0	408.50	413.82	418.79
64.0	406.80	412.82	417.98
65.0	406.43	412.17	420.52
66.0	404.76	408.53	417.87
67.0	401.81	408.60	416.09
68.0	402.26	408.91	414.76
69.0	400.97	409.90	415.43
70.0	402.49	409.00	415.99
71.0	400.54	408.66	411.30
72.0	401.85	408.07	413.08
73.0	403.67	408.55	415.67
74.0	402.93	408.51	416.02
75.0	401.53	406.37	413.45
76.0	400.12	407.55	415.29
77.0	399.90	409.55	413.09
78.0	402.74	408.30	415.21
79.0	401.75	409.91	417.45
80.0	400.92	408.02	415.38
81.0	400.58	409.92	415.53
82.0	400.76	407.36	414.96
83.0	398.56	407.08	415.56
84.0	399.41	407.64	413.76
85.0	400.88	406.43	414.75
86.0	395.64	408.46	415.00
87.0	395.69	406.26	415.16
88.0	400.74	407.70	415.42
89.0	398.75	408.37	415.34
90.0	404.34	409.27	414.47
91.0	404.89	408.87	418.79
92.0	405.78	409.57	419.89
93.0	404.80	412.55	416.32
94.0	403.95	409.46	416.46
95.0	403.55	410.78	417.90
96.0	403.19	410.14	416.81
97.0	404.03	408.02	418.72
98.0	404.89	408.92	416.88
99.0	403.94	409.73	418.50


==> data_old/office-qrm.txt <==
1.0	6.13	11.89	19.98
2.0	18.53	24.61	31.07
3.0	27.36	36.60	46.49
4.0	31.47	47.51	54.08
5.0	44.99	59.49	65.96
6.0	60.42	71.39	83.32
7.0	81.60	91.72	98.27
8.0	94.14	106.63	116.08
9.0	107.18	120.36	131.01
10.0	121.31	132.12	134.79
11.0	137.79	142.87	149.58
12.0	149.55	154.96	160.54
13.0	159.60	167.37	172.04
14.0	168.00	176.62	185.55
15.0	179.31	187.61	197.11
16.0	193.80	200.85	210.19
17.0	209.09	215.08	219.18
18.0	217.25	221.45	228.91
19.0	229.03	235.98	241.94
20.0	251.89	258.80	264.83
21.0	270.67	275.33	287.17
22.0	289.50	300.37	323.83
23.0	325.23	338.10	351.74
24.0	349.54	361.68	377.22
25.0	369.65	379.85	392.59
26.0	388.11	397.11	402.29
27.0	391.80	403.47	410.92
28.0	396.12	406.41	411.92
29.0	397.91	407.04	415.12
30.0	395.89	406.49	413.64
31.0	400.77	406.69	414.16
32.0	399.99	407.74	413.37
33.0	401.48	404.81	415.26
34.0	400.63	405.64	413.99
35.0	400.14	407.71	414.50
36.0	400.22	410.44	414.40
37.0	402.43	408.01	416.84
38.0	404.25	408.54	417.43
39.0	407.34	412.05	416.23
40.0	404.85	408.41	418.69
41.0	401.18	411.69	419.68
42.0	402.03	412.64	420.47
43.0	403.48	412.38	420.40
44.0	403.58	411.16	416.27
45.0	403.40	410.26	417.98
46.0	404.21	411.44	416.31
47.0	401.28	410.79	418.73
48.0	404.55	409.27	417.24
49.0	404.18	408.79	417.52
50.0	402.62	408.93	416.32
51.0	402.25	407.30	416.89
52.0	403.40	407.78	412.86
53.0	402.29	408.81	414.65
54.0	402.32	407.90	414.96
55.0	403.93	410.30	416.59
56.0	401.35	407.43	414.23
57.0	401.01	405.65	413.93
58.0	403.25	406.81	413.46
59.0	400.89	407.46	412.80
60.0	399.74	408.59	416.21
61.0	400.82	407.50	414.05
62.0	401.83	406.09	415.32
63.0	400.85	408.30	416.05
64.0	402.01	408.63	414.14
65.0	401.56	409.71	416.19
66.0	403.31	407.33	415.92
67.0	399.49	407.80	415.73
68.0	398.74	411.46	415.24
69.0	400.36	410.58	413.59
70.0	404.50	407.69	412.25
71.0	405.22	408.17	413.93
72.0	402.37	407.33	412.61
73.0	403.08	409.17	411.84
74.0	404.62	409.08	414.91
75.0	402.31	409.77	416.16
76.0	404.76	409.22	418.03
77.0	403.85	409.43	417.60
78.0	405.31	410.49	419.05
79.0	405.93	409.60	417.98
80.0	406.17	407.78	416.13
81.0	406.37	409.87	414.91
82.0	406.18	411.90	415.74
83.0	404.01	411.17	415.46
84.0	402.17	408.92	413.95
85.0	401.79	409.14	415.36
86.0	402.79	405.42	413.88
87.0	399.78	407.13	414.97
88.0	402.81	409.71	415.99
89.0	406.01	409.55	418.02
90.0	402.14	410.21	414.92
91.0	401.58	410.23	416.97
92.0	405.17	411.53	415.73
93.0	404.32	409.87	416.07
94.0	405.18	411.39	419.04
95.0	406.53	414.00	417.49
96.0	405.38	412.36	417.85
97.0	404.80	410.18	415.76
98.0	405.40	409.74	415.17
99.0	401.85	407.12	414.34


==> data_old/office-rs.txt <==
1.0	0.00	0.00	0.00
2.0	0.91	3.09	4.86
3.0	3.56	5.38	6.83
4.0	4.62	6.37	8.08
5.0	5.46	7.12	8.86
6.0	5.72	6.58	8.70
7.0	5.51	6.92	9.21
8.0	5.71	6.95	10.66
9.0	5.64	7.78	12.06
10.0	5.74	7.58	15.36
11.0	6.13	8.08	17.10
12.0	6.10	8.47	21.84
13.0	6.60	9.91	24.05
14.0	6.26	9.81	27.29
15.0	6.26	11.30	28.88
16.0	7.02	11.18	31.24
17.0	7.62	12.03	33.61
18.0	7.63	13.74	35.99
19.0	7.85	14.53	39.19
20.0	8.24	17.00	44.94
21.0	8.99	18.42	51.46
22.0	9.77	21.62	55.19
23.0	11.19	23.59	59.67
24.0	12.72	27.82	64.63
25.0	13.89	32.29	67.37
26.0	15.30	35.36	70.68
27.0	17.66	42.64	75.73
28.0	21.62	44.55	78.67
29.0	25.55	50.61	81.70
30.0	29.50	55.47	89.30
31.0	34.59	61.99	96.61
32.0	40.89	68.03	98.59
33.0	46.14	74.16	101.86
34.0	51.82	80.60	106.86
35.0	58.79	86.00	110.25
36.0	62.20	92.47	117.46
37.0	69.07	98.66	122.97
38.0	73.90	104.03	126.91
39.0	78.71	111.89	134.42
40.0	82.70	117.06	141.50
43.0	104.51	133.75	156.33
44.0	108.97	139.64	165.18
45.0	112.17	146.31	174.24
46.0	118.34	152.98	179.60
47.0	122.57	159.45	185.23
48.0	125.19	162.06	194.31
49.0	133.17	167.83	198.31
50.0	138.09	174.68	201.23
51.0	144.62	181.60	209.74
52.0	150.61	185.72	210.14
53.0	159.90	192.21	215.75
54.0	165.59	195.69	223.07
55.0	169.59	200.97	226.87
56.0	174.66	203.26	228.10
57.0	180.60	205.18	233.46
58.0	189.80	208.57	234.35
59.0	194.92	210.05	237.24
60.0	196.12	213.73	238.07
61.0	198.49	216.73	242.59
62.0	200.40	222.38	243.75
63.0	203.76	225.36	243.07
64.0	206.75	227.77	248.14
65.0	209.08	231.07	251.75
66.0	211.13	231.97	253.91
67.0	211.30	232.81	258.63
68.0	213.09	232.64	259.99
69.0	215.39	236.67	263.65
70.0	217.18	238.85	263.79
71.0	220.58	242.76	264.76
72.0	221.17	245.82	265.03
73.0	224.27	244.69	265.06
74.0	224.66	249.17	266.56
75.0	229.03	248.02	270.10
76.0	232.40	250.26	275.56
77.0	235.04	253.43	276.89
78.0	235.63	254.44	277.67
79.0	237.41	254.50	279.12
80.0	240.50	258.22	281.15
81.0	240.40	260.26	284.90
82.0	243.06	265.96	289.37
83.0	246.59	267.78	292.56
84.0	248.08	269.99	297.15
85.0	248.86	275.26	302.14
86.0	249.49	275.91	303.30
87.0	253.68	277.56	306.71
88.0	257.33	278.97	309.42
89.0	260.19	280.93	309.66
90.0	262.67	284.03	315.99
91.0	266.36	289.70	319.11
92.0	269.49	293.30	320.32
93.0	271.01	296.43	324.20
94.0	273.08	297.90	322.15
95.0	277.91	300.71	328.29
96.0	279.52	303.02	330.14
99.0	285.14	305.86	337.88


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

